Risks When Sharing LoRA Fine-Tuned Diffusion Model Weights

With the emerging trend in generative models and convenient public access to diffusion models pre-trained on large datasets, users can fine-tune these models to generate images of personal faces or items in new contexts described by natural language. Parameter efficient fine-tuning (PEFT) such as Low Rank Adaptation (LoRA) has become the most common way to save memory and computation usage on the user end during fine-tuning. However, a natural question is whether the private images used for fine-tuning will be leaked to adversaries when sharing model weights. In this paper, we study the issue of privacy leakage of a fine-tuned diffusion model in a practical setting, where adversaries only have access to model weights, rather than prompts or images used for fine-tuning. We design and build a variational network autoencoder that takes model weights as input and outputs the reconstruction of private images. To improve the efficiency of training such an autoencoder, we propose a training paradigm with the help of timestep embedding. The results give a surprising answer to this research question: an adversary can generate images containing the same identities as the private images. Furthermore, we demonstrate that no existing defense method, including differential privacy-based methods, can preserve the privacy of private data used for fine-tuning a diffusion model without compromising the utility of a fine-tuned model.

==> figures/design/fittext/losses/loss_alg3.csv <==
embedding_loss
2.5858871936798096
1.568487524986267
1.4725923538208008
0.5696465373039246
0.4787456691265106
0.4100891053676605
0.32048916816711426
0.24917741119861603
0.1995801329612732
0.167288675904274
0.14985178411006927
0.13893529772758484
0.11823195219039917
0.09792444109916687
0.08600322157144547
0.07973059266805649
0.07318074256181717
0.06590323150157928
0.05979480966925621
0.05502784252166748
0.049806222319602966
0.04460485279560089
0.0424545519053936
0.03680165112018585
0.03523283451795578
0.032374292612075806
0.02922198735177517
0.025282341986894608
0.024035682901740074
0.022159036248922348
0.019979840144515038
0.0178112480789423
0.016450053080916405
0.015018481761217117
0.013188661076128483
0.011865297332406044
0.011097692884504795
0.009857313707470894
0.008831115439534187
0.007922823540866375
0.0070663089863955975
0.006234802771359682
0.00548316165804863
0.004833677783608437
0.004303404595702887
0.00397448567673564
0.003611064050346613
0.0032543563283979893
0.002887382637709379
0.0026249426882714033
0.002395232440903783
0.0021508829668164253
0.0019205339485779405
0.0017389551503583789
0.0015844028675928712
0.001500008860602975
0.0014032876351848245
0.0012667380506172776
0.0012369625037536025
0.0012209162814542651
0.0012394626392051578
0.001506488537415862
0.0021423399448394775
0.00226208777166903
0.0014240698656067252
0.0008481426048092544
0.0014127002796158195
0.0011145739117637277
0.0007102525560185313
0.001054529333487153
0.0007317880517803133
0.0006554732099175453
0.0008153617382049561
0.0005132760270498693
0.0006265708361752331
0.0005900388932786882
0.00043714078492484987
0.0005572183872573078
0.0004082981904502958
0.00041937531204894185
0.0004438426694832742
0.00034089514520019293
0.0003978907479904592
0.0003459863946773112
0.0003128505777567625
0.0003494266129564494
0.00029403797816485167
0.0002926143060903996
0.0003051255189348012
0.00025946577079594135
0.000268765987129882
0.0002752782602328807
0.00024887145264074206
0.00024281200603581965
0.0002301560452906415
0.00021692267910111696
0.00020941773254889995
0.0002074442309094593
0.00020167676848359406
0.0001949329162016511
0.00018849769548978657
0.00019234544015489519
0.0001854004804044962
0.0001857671741163358
0.00017766810196917504
0.00018255448958370835
0.000181099065230228
0.0001798781449906528
0.00018009245104622096
0.00018051241931971163
0.00018977416038978845
0.00020001964003313333
0.00027761346427723765
0.00019081980281043798
0.0002461989060975611
0.0003747848968487233
0.00033711682772263885
0.00021626558736898005
0.0003593970031943172
0.00030608559609390795
0.00039849826134741306
0.00033335445914417505
0.00021554088743869215
0.0003235011827200651
0.0005054631037637591
0.0008471917826682329
0.0018627544632181525
0.003387490753084421
0.0033466892782598734
0.0014678859151899815
0.00036828743759542704
0.0016491628484800458
0.001067725825123489
0.0004182591219432652
0.001210133545100689
0.0005231040995568037
0.0007933878223411739
0.0012841521529480815
0.0010596367064863443
0.00139203283470124
0.0010120035149157047
0.000816326355561614
0.0006124293431639671
0.00036987668136134744
0.0007204747525975108
0.00040125305531546474
0.0003579369222279638
0.00036626934888772666
0.000304615794448182
0.0003873055975418538
0.0002589594223536551
0.00027931336080655456
0.00023114067153073847
0.00022122191148810089
0.00025013741105794907
0.00022271501075010747
0.00022194173652678728
0.00019374387920834124
0.00018927670316770673
0.0001944317773450166
0.00017435607151128352
0.0001772648247424513
0.00016853882698342204
0.00015548861119896173
0.00015622690261807293
0.00015409375191666186
0.00014494940114673227
0.00014953511708881706
0.00014027714496478438
0.00013807787036057562
0.00013413923443295062
0.0001283071469515562
0.0001324995537288487
0.00012951219105161726
0.00012378778774291277
0.00012361942208372056
0.00012019829591736197
0.0001173505443148315
0.00011668892693705857
0.00011752011778298765
0.00011550365888979286
0.00011463859846116975
0.00011512880155351013
0.00010815200948854908
0.00010775149712571874
0.0001085106487153098
0.00010819493763847277
0.0001034027518471703
0.00010133563046110794
0.00010223551362287253
0.00010237799870083109
0.00010192037734668702
0.0001059719143086113
0.0001082449234672822
0.0001105462433770299
0.00011285274376859888
0.00012044289906043559
0.00011758175969589502
0.00011811809963546693
9.796650556381792e-05
9.768723248271272e-05
9.339960524812341e-05
8.929406612878665e-05
9.32128241402097e-05
0.00010163972183363512
0.00010282154107699171
9.672463056631386e-05
9.978762682294473e-05
9.085149213206023e-05
8.647180220577866e-05
8.460835670121014e-05
8.294268627651036e-05
8.206057827919722e-05
8.097807585727423e-05
8.444984996458516e-05
8.345181413460523e-05
8.677208825247362e-05
8.497827366227284e-05
8.815930050332099e-05
9.2634632892441e-05
0.00010307515185559168
0.00012103695917176083
0.00015638447075616568
0.0002171594969695434
0.00034551406861282885
0.0004719942226074636
0.0007084691897034645
0.0007739333086647093
0.0007127795834094286
0.00035314622800797224
0.0001440413179807365
0.00021581113105639815
0.00045197809231467545
0.0005447312141768634
0.00040701086982153356
0.0004070499271620065
0.0004966560518369079
0.00046410877257585526
0.00023779766343068331
0.9149861931800842
0.7351927757263184
0.4264742434024811
0.32925671339035034
0.2175915539264679
0.18475347757339478
0.16000987589359283
0.14302687346935272
0.12378720939159393
0.10507041960954666
0.0912024974822998
0.08018961548805237
0.06383101642131805
0.05500803515315056
0.04505118355154991
0.04053053259849548
0.03635738417506218
0.031210284680128098
0.02732505276799202
0.025652257725596428
0.023227311670780182
0.02017281763255596
0.018340053036808968
0.016619741916656494
0.015374907292425632
0.01345804799348116
0.011908859014511108
0.010767944157123566
0.009999406524002552
0.008818596601486206
0.008216999471187592
0.007761438377201557
0.0070538511499762535
0.006277490872889757
0.005711686331778765
0.0052872407250106335
0.004970957059413195
0.00455342885106802
0.004084333777427673
0.003937174566090107
0.003773017320781946
0.0033812790643423796
0.0031285868026316166
0.0030612610280513763
0.0028543525841087103
0.0025818601716309786
0.0025060041807591915
0.0025333943776786327
0.002292355988174677
0.0020687503274530172
0.002037065103650093
0.0019729433115571737
0.0018158135935664177
0.0016694762744009495
0.0017146468162536621
0.0016338236164301634
0.001454198732972145
0.0014540873235091567
0.0014740097103640437
0.001399654196575284
0.0013179417001083493
0.0014280257746577263
0.0016980954678729177
0.0018257212359458208
0.0016441335901618004
0.001318343565799296
0.001171459211036563
0.001256413641385734
0.0012325466377660632
0.0010899928165599704
0.0010052990401163697
0.0010913226287811995
0.0010399826569482684
0.0009026058833114803
0.0009368266328237951
0.0009415011736564338
0.0008656084537506104
0.0008150080684572458
0.0008420990779995918
0.0008477332885377109
0.0007794099510647357
0.0007494824239984155
0.0007754933321848512
0.0007565862615592778
0.0006999069009907544
0.0006864388124085963
0.0007088305428624153
0.0007224104483611882
0.0006769593455828726
0.0007009378750808537
0.0006444565951824188
0.0006281934911385179
0.0006084495689719915
0.000584496941883117
0.0005779927596449852
0.0005778369959443808
0.0005672461120411754
0.0005425752024166286
0.0005569337517954409
0.0005663861520588398
0.0005784766399301589
0.0005994721432216465
0.0007462880457751453
0.0010852727573364973
0.0018200245685875416
0.003134283469989896
0.0034632666502147913
0.0019325640751048923
0.0005834927433170378
0.0015528883086517453
0.0014122499851509929
0.0005695641739293933
0.0012185039231553674
0.0008827050332911313
0.0006393028888851404
0.0010146046988666058
0.000580301508307457
0.0008132267976179719
0.0007109762518666685
0.0005430221208371222
0.0007579499506391585
0.0005781264626421034
0.0007527712732553482
0.0006369247566908598
0.00046969164395704865
0.0006521878531202674
0.0004465519159566611
0.0005213989643380046
0.0005004382692277431
0.0004531357262749225
0.00047018815530464053
0.0004321805899962783
0.00045805450645275414
0.00042481956188566983
0.00040465916390530765
0.0004263800219632685
0.0003914604603778571
0.00038216207758523524
0.0003793626674450934
0.0003593935980461538
0.0003751699405256659
0.0003492710820864886
0.000349713780451566
0.00034573712036944926
0.0003335687215439975
0.0003286146675236523
0.0003251343732699752
0.0003170365234836936
0.0003077891014982015
0.00030508945928886533
0.0003030548105016351
0.0003009243810083717
0.0002938902471214533
0.0002955794334411621
0.0002897480153478682
0.0002820099180098623
0.0002810418955050409
0.0002750560233835131
0.0002696043229661882
0.00026741973124444485
0.00027047813637182117
0.00026184337912127376
0.0002655040880199522
0.00025825377088040113
0.0002590256917756051
0.0002591639931779355
0.0002594132092781365
0.0002526011085137725
0.00026821880601346493
0.00025994653697125614
0.00025977581390179694
0.00026304222410544753
0.00026192504446953535
0.00026187693583779037
0.00026318791788071394
0.0002959742851089686
0.0003396744723431766
0.0003874923859257251
0.0004540086956694722
0.00046315736835822463
0.000419848773162812
0.0003344957367517054
0.0002507957979105413
0.00022952254221308976
0.00029314999119378626
0.0003411112411413342
0.00033251664717681706
0.0003060372837353498
0.0002486549783498049
0.00021021993597969413
0.00025022117188200355
0.00028870170353911817
0.0002759695635177195
0.00028077184106223285
0.00028502679197117686
0.00023881439119577408
0.00020897480135317892
0.0002404847473371774
0.00023390623391605914
0.0002097662363667041
0.0002695434377528727
0.00031547716935165226
0.0002906826848629862
0.00035501833190210164
0.0005349136190488935
0.0006268931902013719
0.0007551091839559376
0.0009340672986581922
0.0009117061854340136
0.0005743624642491341
0.00028413362451829016
0.00033457594690844417
0.0004620825930032879
0.000498106237500906
0.00046287779696285725
0.00034151680301874876
0.00023628036433365196
0.00033229627297259867
0.00045234165736474097
0.0003214439784642309
0.00019001624605152756
0.00027998528094030917
0.0003717783547472209
0.0002804352552630007
0.00019527225231286138
0.00022696521773468703
0.00026605866150930524
0.00025012699188664556
0.00021726341219618917
0.00018198526231572032
0.00017590989591553807
0.00020042275718878955
0.00021174798894207925
0.000202398921828717
0.0001717981940601021
0.0001665084419073537
0.00021905842004343867
0.0002391886810073629
0.00020389509154483676
0.00026159611297771335
0.000343980616889894
0.00026235650875605643
0.00015677482588216662
0.00034132995642721653
0.0004858350148424506
0.00025960442144423723
0.00023553406936116517
0.0005913754575885832
0.0007198623497970402
0.0004179224488325417
0.00030887062894180417
0.0008213578257709742
0.0010050818091258407
0.0007389616221189499
0.0007682376890443265
0.0015267095295712352
0.0021582411136478186
0.0021090928930789232
0.0013078531483188272
0.0007269406924024224
0.0005985013558529317
0.0007817847072146833
0.0008682674379087985
0.0005501097184605896
0.0002895491779781878
0.0004439842887222767
0.0005906777805648744
0.00038091017631813884
0.0001890572893898934
0.0003201139043085277
0.00038890980067662895
0.0002545286261010915
0.00022214821365196258
0.00031278733513318
0.0002594063989818096
0.00017596020188648254
0.00022699477267451584
0.00026101688854396343
0.00019031604460906237
0.00016697794490028173
0.00021076718985568732
0.0001941375812748447
0.00014911255857441574
0.00016790445079095662
0.00018439601990394294
0.0001484874519519508
0.00013494014274328947
0.00015162152703851461
0.00015867756155785173
0.00014061816909816116
0.00013388920342549682
0.00014130075578577816
0.00014189300418365747
0.0001337742287432775
0.00013034693256486207
0.00013363563630264252
0.00013450646656565368
0.00012358995445538312
0.00012206110841361806
0.00012811372289434075
0.00013129384024068713
0.0001227400789503008
0.00011355972674209625
0.00011753320723073557
0.00012292590690776706
0.0001223739527631551
0.0001131552635342814
0.00011132528015878052
0.00011133446241728961
0.00012077310384484008
0.00011733422434190288
0.00011421918316045776
0.00010933689918601885
0.00010479846241651103
0.00010977037163684145
0.000113359434180893
0.00011183079914189875
0.00011074510985054076
0.00011154751700814813
0.00011279182217549533
0.00010620951070450246
0.00010380664753029123
0.00010352434765081853
0.00010249772458337247
0.0001021986681735143
0.00010779253352666274
0.00010866657976293936
0.00010665833542589098
0.0001066184850060381
0.0001134854755946435
0.00011983299191342667
0.0001214209187310189
0.00013294589007273316
0.00015344683197326958
0.00018632780120242387
0.00023100168618839234
0.000305745197692886
0.0004029346746392548
0.0004899012856185436
0.0005332491127774119
0.0004920586361549795
0.0003663880343083292
0.00020267289073672146
0.00010507757542654872
0.0001116994462790899
0.00018191504932474345
0.00024121689784806222
0.00023384185624308884
0.00017016065248753875
0.0001056544206221588
9.548313391860574e-05
0.00012804134166799486
0.00016049935948103666
0.00015744927804917097
0.00012389100447762758
9.661101648816839e-05
9.062331810127944e-05
0.00010586062126094475
0.00011723701754817739
0.00011604536848608404
0.00010410094546386972
9.225088433595374e-05
8.544453157810494e-05
8.836641791276634e-05
9.692633466329426e-05
9.93653156911023e-05
9.703402611194178e-05
9.385712473886088e-05
8.759513730183244e-05
8.82160384207964e-05
8.931903721531853e-05
8.808354323264211e-05
9.135790605796501e-05
9.581895574228838e-05
9.96726521407254e-05
0.00010239930998068303
9.892889647744596e-05
9.413178486283869e-05
9.560415492160246e-05
9.257083729607984e-05
9.155272709904239e-05
9.209278505295515e-05
9.140733163803816e-05
8.578332199249417e-05
8.379429345950484e-05
8.34444654174149e-05
8.616701234132051e-05
8.419172081630677e-05
8.52275115903467e-05
8.896431245375425e-05
9.979405876947567e-05
0.00012117061123717576
0.0001588332379469648
0.000232959384447895
0.00036291289143264294
0.0006036556442268193
0.000966162362601608
0.001444209716282785
0.0017758000176399946
0.0016483354847878218
0.000889199145603925
0.00018694630125537515
0.00022190032177604735
0.0006828947807662189
0.0007011920097284019
0.0002474892244208604
0.00014656304847449064
0.00046876317355781794
0.00047781356261111796
0.0001683606387814507
0.00019278291438240558
0.00038360856706276536
0.00023366672394331545
0.00011397680646041408
0.00023922132095322013
0.00025120427017100155
0.00010864025534829125
0.00014442193787544966
0.0002104741579387337
0.0001337425783276558
9.654500900069252e-05
0.00016808923101052642
0.0001534784387331456
9.791799675440416e-05
0.00012072727986378595
0.00014652418030891567
9.991608385462314e-05
9.39556339289993e-05
0.0001244209852302447
0.00010746366751845926
8.551692735636607e-05
9.473964018980041e-05
0.00010288153862347826
8.648007496958598e-05
8.60349609865807e-05
9.826071618590504e-05
9.225581743521616e-05
7.898087642388418e-05
8.239046292146668e-05
8.778886694926769e-05
8.179952419595793e-05
7.360625022556633e-05
7.793201075401157e-05
8.26650284579955e-05
8.266803342849016e-05
8.260791219072416e-05
8.059913670876995e-05
1.025595784187317
0.9030689001083374
0.4468804895877838
0.2771681547164917
0.17679409682750702
0.1838395744562149
0.17792768776416779
0.14898890256881714
0.15087051689624786
0.11760397255420685
0.12070978432893753
0.1406238079071045
0.0800611823797226
0.06702928245067596
0.059514954686164856
0.06417586654424667
0.048898614943027496
0.03785138204693794
0.035237204283475876
0.030577804893255234
0.02601790614426136
0.023406464606523514
0.02011827751994133
0.020238244906067848
0.01614113338291645
0.015296760946512222
0.013360176235437393
0.01181765366345644
0.011245019733905792
0.009464260190725327
0.00906936451792717
0.008102239109575748
0.007281907368451357
0.006727560423314571
0.005840620491653681
0.005596162751317024
0.005016862414777279
0.004739317577332258
0.004490361083298922
0.0038805119693279266
0.0037506555672734976
0.0034220225643366575
0.00311895995400846
0.003014052053913474
0.002730873180553317
0.0025494347792118788
0.0023626426700502634
0.0022221144754439592
0.0021268941927701235
0.0019474251894280314
0.0018670579884201288
0.0017272261902689934
0.0016419978346675634
0.0016054506413638592
0.0014903758419677615
0.0014557301765307784
0.0013911847490817308
0.0013216485967859626
0.0012461827136576176
0.001187948975712061
0.0011610336368903518
0.0011195512488484383
0.0010744952596724033
0.001017385395243764
0.0009984360076487064
0.0009802131680771708
0.0009224055102095008
0.0009268189896829426
0.0008656122372485697
0.0008448332082480192
0.0008406181004829705
0.0008138850098475814
0.0007841167971491814
0.000779553665779531
0.000759193382691592
0.000734365195967257
0.000726224621757865
0.000704313104506582
0.0006878952262923121
0.0006805378943681717
0.0006743433768860996
0.0006666319095529616
0.0006510994280688465
0.000634356401860714
0.0006393180810846388
0.0006184756057336926
0.0006068837246857584
0.0006015032413415611
0.0005814803298562765
0.0005899695679545403
0.0005699364701285958
0.0005584191530942917
0.0005521500133909285
0.0005455348873510957
0.000538641877938062
0.0005626104539260268
0.0006686157430522144
0.0005358416237868369
0.0006004110327921808
0.0005508834728971124
0.0005556591786444187
0.0005434812628664076
0.0005157543928362429
0.0005233712145127356
0.0004974125185981393
0.0005151514196768403
0.00046442082384601235
0.000503774150274694
0.0004457461182028055
0.0004949969588778913
0.0004427870153449476
0.00047178141539916396
0.00043495421414263546
0.0004409716057125479
0.0004272345395293087
0.00042022488196380436
0.0004098141798749566
0.0004065578687004745
0.00040535785956308246
0.0003942927287425846
0.0003958586894441396
0.00039018160896375775
0.0003793280920945108
0.0003826016327366233
0.00037917637382633984
0.00036990485386922956
0.0003817790129687637
0.000368491600966081
0.00037388954660855234
0.0003646286786533892
0.00036909396294504404
0.0003551138215698302
0.0003639605129137635
0.0003477580612525344
0.0003538707096595317
0.0003402468573767692
0.0003352749045006931
0.0003353429492563009
0.0003341939009260386
0.0003261706733610481
0.00032554668723605573
0.0003191823197994381
0.00031681099790148437
0.0003213287563994527
0.00031453603878617287
0.00030197828891687095
0.0003051812818739563
0.00029421813087537885
0.0002947380708064884
0.0002951864735223353
0.00029053096659481525
0.00029497442301362753
0.00028725751326419413
0.00028863942134194076
0.00028290905174799263
0.00027774740010499954
0.0002750322746578604
0.0002746850368566811
0.00027256584144197404
0.00027268240228295326
0.00027258179034106433
0.00027598923770710826
0.0002682323392946273
0.00026967443409375846
0.00026861875085160136
0.0002645078639034182
0.0002609812654554844
0.0002594969409983605
0.00026009452994912863
0.00025660626124590635
0.0002570696815382689
0.0002509327605366707
0.0002563003508839756
0.00024771536118350923
0.00025166303385049105
0.0002475386136211455
0.0002443068951833993
0.00024525143089704216
0.00023799834889359772
0.000239427070482634
0.00024237883917521685
0.00023853944730944932
0.00023853166203480214
0.00023233029060065746
0.0002311493008164689
0.00023547938326373696
0.00022876652656123042
0.0002347058616578579
0.00023896159837022424
0.00022838960285298526
0.00023115293879527599
0.00023231713566929102
0.00023290228273253888
0.00022399279987439513
0.0002232652623206377
0.00022489260300062597
0.00021344359265640378
0.00021645812375936657
0.00022194966732058674
0.00021187341189943254
0.00021245921379886568
0.00022136492771096528
0.00021913966338615865
0.00020699566812254488
0.0002143097808584571
0.00022061537310946733
0.0002087140455842018
0.00020577867690008134
0.00021941227896604687
0.0002091988717438653
0.0002001300163101405
0.00020381053036544472
0.00021128988009877503
0.0002061940758721903
0.00020444756955839694
0.0002135146060027182
0.0002254395658383146
0.00025113619631156325
0.00033925881143659353
0.00063488376326859
0.0016551659209653735
0.0017019037622958422
0.0009956072317436337
0.00033241379423998296
0.0008193451794795692
0.00040843308670446277
0.00038394686998799443
0.0004190229228697717
0.00036191989784128964
0.0003433248493820429
0.0003493513504508883
0.0003210904251318425
0.0003201403305865824
0.00027428296743892133
0.0003017136186826974
0.00023658531426917762
0.00028327759355306625
0.0002334000455448404
0.00023684161715209484
0.00023273503757081926
0.00022215447097551078
0.00022007021470926702
0.0002081314887618646
0.00020357524044811726
0.00021945213666185737
0.0002001600805670023
0.00019923481158912182
0.00019063800573349
0.00020068197045475245
0.00021047162590548396
0.0001869195548351854
0.0001817376323742792
0.0001940667279995978
0.00020996571402065456
0.0001790791575331241
0.0001682497386354953
0.0001964694238267839
0.00019584200344979763
0.00018056413682643324
0.00016806325584184378
0.0001866595703177154
0.00018276770424563438
0.00016782245074864477
0.00016222234989982098
0.0001695232349447906
0.00016736680117901415
0.00015391598572023213
0.00015974644338712096
0.0001584307901794091
0.00015796138904988766
0.00015563020133413374
0.00015001450083218515
0.00014917018415872008
0.00015156075824052095
0.00015207770047709346
0.00014979318075347692
0.0001487797126173973
0.00014871165330987424
0.00014955815277062356
0.00014678086154162884
0.00014259491581469774
0.00015417006216011941
0.00014851520245429128
0.0001445660018362105
0.00014188143541105092
0.00014534217189066112
0.00014650185767095536
0.00014054749044589698
0.00013303592277225107
0.00013742024020757526
0.00013747409684583545
0.00013591727474704385
0.00013242362183518708
0.00013359650620259345
0.00013524075620807707
0.00013434274296741933
0.00012818019604310393
0.00012627321120817214
0.00012723296822514385
0.00012644348316825926
0.0001260500866919756
0.00012582734052557498
0.00012635857274290174
0.00012518650328274816
0.00012440675345715135
0.00012318188964854926
0.00012352487829048187
0.000122294484754093
0.00012055625848006457
0.0001239548291778192
0.00012152208364568651
0.00012309584417380393
0.0001255525421584025
0.00012413023796398193
0.0001296086993534118
0.0001353854313492775
0.00014611110964324325
0.0001269135536858812
0.00014082145935390145
0.0001344865158898756
0.00014465904678218067
0.0001275173999601975
0.00012910405348520726
0.0001248274347744882
0.00012194536247989163
0.00011918912787223235
0.0001216055970871821
0.00012114465062040836
0.00012612450518645346
0.00012040940782753751
0.00011929716129088774
0.00011993849329883233
0.00011617961718002334
0.00011805188842117786
0.00011612872913246974
0.00012163328938186169
0.00011435136548243463
0.00011774124868679792
0.00012168046669103205
0.00012105288624297827
0.0001173717828351073
0.00011895431816810742
0.00011778051703004166
0.00012177290773252025
0.00011410802108002827
0.00011878664372488856
0.00011368432024028152
0.00011385285324649885
0.00011289221583865583
0.00011316048039589077
0.00011035248462576419
0.00010974014730891213
0.00011196843843208626
0.00011218184226891026
0.00011318056931486353
0.00011205901682842523
0.00011210580851184204
0.00010714888048823923
0.0001057049521477893
0.00010663886496331543
0.00010680159903131425
0.00011214054393349215
0.00010366065544076264
0.00010852852574316785
0.00010888002725550905
0.0001103612594306469
0.00010822217154782265
0.00010891628335230052
0.00010904530790867284
0.00010597072832752019
0.00010814236884471029
0.0001068576384568587
0.00010228063183603808
0.00010392189142294228
0.00010743355232989416
0.00010192486661253497
0.00010565424599917606
0.00011222069588257
0.00010671361815184355
0.00011636988347163424
0.0001349304075120017
0.00016870077524799854
0.00021030454081483185
0.0002937328245025128
0.00014564376033376902
0.0002324724046047777
0.00019442255143076181
0.00021169854153413326
0.00013978828792460263
0.00017109321197494864
0.0001539066870464012
0.0001753085816744715
0.00012749114830512553
0.0001556223869556561
0.00014465147978626192
0.00013641000259667635
0.00013192965707276016
0.00013314698298927397
0.00013075346942059696
0.00012532573600765318
0.00012231881555635482
0.00013002137711737305
0.00012436094402801245
0.00012722071551252156
0.00012669088027905673
0.00012854735541623086
0.00011521657870616764
0.00012036480620736256
0.00012491521192714572
0.0001182791093015112
0.00010625331196933985
0.00012239653733558953
0.0001229000772582367
0.00011151818762300536
0.9589921832084656
0.7394585609436035
0.35404080152511597
0.31428489089012146
0.2118796408176422
0.18359434604644775
0.17862993478775024
0.1475813388824463
0.13086026906967163
0.13857105374336243
0.10710199922323227
0.1083514541387558
0.08880247175693512
0.08674268424510956
0.06894216686487198
0.05917762964963913
0.05256645381450653
0.04261231794953346
0.03826216235756874
0.03660275414586067
0.03264506533741951
0.027606701478362083
0.024128777906298637
0.023198973387479782
0.0210088100284338
0.01929314434528351
0.016766812652349472
0.014733104966580868
0.013631381094455719
0.012554766610264778
0.011377191171050072
0.010178540833294392
0.009425180032849312
0.008705695159733295
0.007921725511550903
0.007257113233208656
0.006645555607974529
0.006190210115164518
0.005677990149706602
0.0052032931707799435
0.004814027342945337
0.004419452510774136
0.004011883400380611
0.0037174297031015158
0.003502462524920702
0.0033044747542589903
0.0030485980678349733
0.0028146076947450638
0.0026531568728387356
0.002493718173354864
0.0023085863795131445
0.002191188046708703
0.0020691901445388794
0.0019473861902952194
0.0017935035284608603
0.001693560043349862
0.0016513600712642074
0.0015450740465894341
0.001458335085771978
0.00139268534258008
0.0013328795321285725
0.0012563165510073304
0.0011925346916541457
0.0011254422133788466
0.0010729413479566574
0.0010384062770754099
0.000990566797554493
0.0009471975499764085
0.0009077745489776134
0.0008649538503959775
0.0008261970360763371
0.000804693263489753
0.0007792162359692156
0.000752967840526253
0.0007177251391112804
0.0006856019026599824
0.0006625979440286756
0.0006551456172019243
0.0006281118257902563
0.0006033332902006805
0.0005867783329449594
0.0005710058030672371
0.0005458989180624485
0.0005319512565620244
0.0005233806441538036
0.0005134512321092188
0.0004950924194417894
0.0004902983200736344
0.00047743108007125556
0.00046688455040566623
0.0004731085791718215
0.00045308421249501407
0.000458360678749159
0.00043997878674417734
0.00042786012636497617
0.0004402856284286827
0.00041825990774668753
0.0004145554848946631
0.000410014035878703
0.0003950173268094659
0.0003964312782045454
0.0003790321934502572
0.0003749534662347287
0.0003776877711061388
0.0003523185441736132
0.0003533616254571825
0.0003466937050689012
0.0003445069014560431
0.00034736579982563853
0.0003321566618978977
0.00033547377097420394
0.0003284195263404399
0.0003183825174346566
0.0003189814742654562
0.000315255019813776
0.00031437192228622735
0.0003096291038673371
0.0003098108572885394
0.00030075080576352775
0.00029694923432543874
0.00029763771453872323
0.00029254230321384966
0.0002869272721000016
0.00028356429538689554
0.0002823690592776984
0.0002729191619437188
0.0002735140733420849
0.00027040811255574226
0.0002621316525619477
0.00026062241522595286
0.0002544165763538331
0.00025378711870871484
0.0002524290175642818
0.00024768037837930024
0.00024568807566538453
0.00024291111913044006
0.0002352360461372882
0.000233790633501485
0.00023852568119764328
0.00023306405637413263
0.00023432931629940867
0.00022727287432644516
0.0002291850687470287
0.00022885795624461025
0.00022581657685805112
0.00022634712513536215
0.00022172708122525364
0.0002164630132028833
0.00021706880943384022
0.00021005142480134964
0.00020969794422853738
0.00020514358766376972
0.00020953868806827813
0.00020497334480751306
0.0002010013849940151
0.0001989458396565169
0.00019549491116777062
0.00019486175733618438
0.00019644779968075454
0.00019028593669645488
0.00019519712077453732
0.00018762474064715207
0.000186961202416569
0.00018365556024946272
0.00018490182992536575
0.00019396205607336015
0.0001957351341843605
0.00019841251196339726
0.0001903450902318582
0.00019140844233334064
0.00018765909771900624
0.0001809163804864511
0.0001843850768636912
0.00017824197129812092
0.0001820265024434775
0.0001771193346939981
0.00018261153309140354
0.00018195049779023975
0.00017496834334451705
0.00018149137031286955
0.00017501026741228998
0.00017292336269747466
0.0001754289260134101
0.00018243127851746976
0.00016911953571252525
0.00017472395848017186
0.00017156751709990203
0.00016335246618837118
0.0001616725348867476
0.00016579315706621855
0.00016070138372015208
0.00015420382260344923
0.00015737394278403372
0.0001591284672031179
0.00015180825721472502
0.0001532982860226184
0.00014998363621998578
0.00014956983795855194
0.0001465826790081337
0.00014134490629658103
0.00014564463344868273
0.000144404883030802
0.000149458137457259
0.00014649960212409496
0.00014286951045505702
0.00014039542293176055
0.00013784495240543038
0.0001384326460538432
0.00014473978080786765
0.0001418419851688668
0.00013858471356797963
0.000139838652103208
0.00013640595716424286
0.00013646038132719696
0.00013546929403673857
0.00013330993533600122
0.00012961729953531176
0.0001327104982919991
0.0001302437885897234
0.00013098830822855234
0.0001274757960345596
0.0001284976751776412
0.00012566553778015077
0.00012629968114197254
0.0001301424199482426
0.00012484530452638865
0.0001251752837561071
0.00012029817298753187
0.00012348912423476577
0.00012299540685489774
0.00012600791524164379
0.00012268868158571422
0.00012534228153526783
0.00013039278564974666
0.00012518336006905884
0.00012571283150464296
0.00012528574734460562
0.00012493508984334767
0.00011999088746961206
0.00011943832942051813
0.0001235927193192765
0.00011869974696310237
0.00011946067388635129
0.000119684191304259
0.00012162260100012645
0.00011648327199509367
0.00011587089102249593
0.00011704103962983936
0.00011375420581316575
0.00011800540960393846
0.0001147681032307446
0.00011331080895615742
0.00011313156574033201
0.0001143189801950939
0.00011477643420221284
0.00011000147060258314
0.00011175112740602344
0.00011313286813674495
0.00011662219185382128
0.00011261930194450542
0.00011153900413773954
0.00011353894660715014
0.00011590757640078664
0.00011755203013308346
0.0001137969084084034
0.00011020666715921834
0.00011401521624065936
0.00011500471009640023
0.0001106639247154817
0.00010844102507689968
0.00011068549792980775
0.00010907588875852525
0.00010914892482105643
0.0001038293557940051
0.00010611699690343812
0.00010509976709727198
0.00010338401625631377
0.00010205002035945654
0.00010131602175533772
0.00010123870015377179
0.00010049075353890657
0.00010022620699601248
9.85002116067335e-05
9.869920904748142e-05
9.68506938079372e-05
9.868516644928604e-05
9.734099148772657e-05
9.720682282932103e-05
9.50769754126668e-05
9.826091991271824e-05
9.774284262675792e-05
9.657655755290762e-05
9.590225090505555e-05
9.589990804670379e-05
9.896710980683565e-05
9.854273230303079e-05
0.00010643997666193172
9.94930014712736e-05
9.395823144586757e-05
9.369907638756558e-05
9.472258534515277e-05
9.449013305129483e-05
8.836533379508182e-05
9.349038009531796e-05
9.188193507725373e-05
9.380756091559306e-05
9.254724136553705e-05
8.915868966141716e-05
9.611951099941507e-05
9.74428839981556e-05
9.860561840469018e-05
9.724403207655996e-05
8.828396676108241e-05
8.697627345100045e-05
8.889713353710249e-05
9.07936118892394e-05
8.905853610485792e-05
8.915808575693518e-05
8.94007389433682e-05
8.696922304807231e-05
8.997463010018691e-05
9.238063648808748e-05
9.062957542482764e-05
9.013336966745555e-05
8.785562386037782e-05
8.7667656771373e-05
8.697704470250756e-05
8.624346082797274e-05
8.623455505585298e-05
8.46952898427844e-05
8.328002877533436e-05
8.553317456971854e-05
8.664864435559139e-05
8.47869087010622e-05
8.341670036315918e-05
8.351860742550343e-05
8.302865899167955e-05
8.160488505382091e-05
8.17297404864803e-05
7.94252337072976e-05
8.039857493713498e-05
8.069424075074494e-05
7.787661888869479e-05
7.959234790178016e-05
7.7566881373059e-05
7.721757719991729e-05
7.839730096748099e-05
7.928781269583851e-05
7.630542677361518e-05
7.868670945754275e-05
7.651897612959146e-05
8.175337279681116e-05
7.671407365705818e-05
7.695722160860896e-05
7.72818093537353e-05
7.960290531627834e-05
7.660390110686421e-05
7.454789010807872e-05
7.627190643688664e-05
7.391082181129605e-05
7.441661728080362e-05
7.463683868991211e-05
7.803892367519438e-05
7.825878856237978e-05
7.665641169296578e-05
7.682167051825672e-05
7.658577669644728e-05
7.470892887795344e-05
7.33161941752769e-05
7.344335608649999e-05
7.242212450364605e-05
7.127225399017334e-05
7.042511424515396e-05
7.086729601724073e-05
7.046811515465379e-05
7.265517342602834e-05
7.058731716824695e-05
6.988758832449093e-05
6.940562889212742e-05
0.00010666951129678637
0.00019755492394324392
0.00018828822067007422
0.0001314291002927348
0.00013627912267111242
0.00014202222519088537
0.0001310071093030274
0.0001242865837411955
0.00011384527169866487
0.00012095367856090888
0.00011244471534155309
0.00010997642675647512
0.00010327680502086878
0.00010113303869729862
9.495257108937949e-05
9.477509593125433e-05
8.71743104653433e-05
9.137168672168627e-05
8.524583245161921e-05
8.475923823425546e-05
8.225181954912841e-05
7.999425724847242e-05
7.799865852575749e-05
7.734588871244341e-05
7.598607044201344e-05
7.378814916592091e-05
7.250913768075407e-05
7.260943675646558e-05
7.031507993815467e-05
7.32572516426444e-05
7.227539026644081e-05
7.226487650768831e-05
7.095684122759849e-05
7.117116911103949e-05
7.250220369314775e-05
7.056182948872447e-05
6.879559805383906e-05
7.090664439601824e-05
7.132068276405334e-05
6.896604463690892e-05
6.889415817568079e-05
7.206804002635181e-05
7.191690383478999e-05
7.204116263892502e-05
7.2373979492113e-05
7.19103918527253e-05
7.059671770548448e-05
6.985888467170298e-05
7.013454160187393e-05
6.891066004754975e-05
6.677697092527524e-05
6.863012094981968e-05
7.000636833254248e-05
6.957335426704958e-05
6.859342829557136e-05
7.219950930448249e-05
7.049716077744961e-05
6.784429569961503e-05
6.786867743358016e-05
6.949091766728088e-05
6.828219920862466e-05
6.66641426505521e-05
6.619123450946063e-05
6.597363972105086e-05
6.582988135050982e-05
6.551351543748751e-05
6.715652125421911e-05
6.859464338049293e-05
6.739222590113059e-05
6.678898353129625e-05
6.74921611789614e-05
6.680850492557511e-05
6.658169149886817e-05
6.721260433550924e-05
6.576482701348141e-05
6.579337787115946e-05
6.444477185141295e-05
6.46761036477983e-05
6.358253449434415e-05
6.314211350400001e-05
6.652251613559201e-05
6.38366982457228e-05
6.282085087150335e-05
6.181925709825009e-05
6.295023194979876e-05
6.447668420150876e-05
6.132156704552472e-05
6.343838322209194e-05
6.301686516962945e-05
6.29971909802407e-05
6.33214003755711e-05
6.313833728199825e-05
6.359941471600905e-05
6.226367258932441e-05
6.0230559029150754e-05
5.8539801102597266e-05
5.935399167356081e-05
5.963086005067453e-05
5.86933565500658e-05
5.9112277085660025e-05
6.034457328496501e-05
5.880635217181407e-05
5.731621422455646e-05
5.790567956864834e-05
5.805499677080661e-05
5.7213208492612466e-05
5.651699029840529e-05
5.6996304920176044e-05
6.0863912949571386e-05
6.171395216370001e-05
5.637820504489355e-05
5.944572330918163e-05
6.262150418478996e-05
6.076863792259246e-05
5.8651785366237164e-05
6.158437463454902e-05
6.002165173413232e-05
6.048439536243677e-05
5.805631008115597e-05
6.151780689833686e-05
5.816516204504296e-05
6.073906843084842e-05
6.0306887462502345e-05
5.830442387377843e-05
5.9059300838271156e-05
6.001536166877486e-05
5.827089262311347e-05
5.7748457038542256e-05
5.737662286264822e-05
6.160518387332559e-05
6.334652425721288e-05
6.604967347811908e-05
6.107232911745086e-05
6.227101403055713e-05
6.358976679621264e-05
6.3308521930594e-05
5.82306893193163e-05
5.9340854932088405e-05
5.814796168124303e-05
5.775040335720405e-05
5.674971907865256e-05
5.803804742754437e-05
5.630715531879105e-05
5.515845259651542e-05
5.4805939726065844e-05
5.4699623433407396e-05
5.624522964353673e-05
5.544451414607465e-05
5.7507335441187024e-05
5.890767351957038e-05
5.593787136604078e-05
5.298075484461151e-05
5.355666871764697e-05
5.593117020907812e-05
5.42191082786303e-05
5.510035771294497e-05
5.451333709061146e-05
5.4244021157501265e-05
5.51525445189327e-05
5.1962138968519866e-05
5.477051672642119e-05
5.367957419366576e-05
5.1131766667822376e-05
5.2806124585913494e-05
5.051656989962794e-05
5.260229227133095e-05
5.18883352924604e-05
5.0981445383513346e-05
5.458493251353502e-05
5.225427230470814e-05
5.389211219153367e-05
4.943723251926713e-05
5.05417883687187e-05
5.033335037296638e-05
4.845488001592457e-05
5.147714909981005e-05
5.2062125178053975e-05
5.001953468308784e-05
4.803427873412147e-05
4.904680827166885e-05
5.049958053859882e-05
4.75863998872228e-05
4.673370494856499e-05
4.635460572899319e-05
4.61801428173203e-05
4.679203266277909e-05
4.635590084944852e-05
4.549796358332969e-05
4.41102783952374e-05
4.482919757720083e-05
4.486737088882364e-05
4.496422843658365e-05
4.576370702125132e-05
4.734020694741048e-05
4.9043239414459094e-05
4.732650631922297e-05
4.773513865075074e-05
4.8359444917878136e-05
4.857893873122521e-05
5.036032234784216e-05
5.449923992273398e-05
5.816608609165996e-05
5.38381609658245e-05
5.0403217755956575e-05
5.1751700084423646e-05
5.590149885392748e-05
5.431509998743422e-05
5.635154957417399e-05
5.093276922707446e-05
5.6652294006198645e-05
5.0401766202412546e-05
5.276969022816047e-05
5.3759737056680024e-05
5.107948891236447e-05
5.034133937442675e-05
4.989736407878809e-05
4.8178604629356414e-05
5.276367664919235e-05
5.2764418796868995e-05
4.992303001927212e-05
5.8135250583291054e-05
6.179588672239333e-05
6.740054959664121e-05
5.9999340010108426e-05
5.1496430387487635e-05
4.615419311448932e-05
5.068238897365518e-05
5.22213704243768e-05
4.809966776520014e-05
4.739084397442639e-05
4.983296457794495e-05
4.8617923312122e-05
4.8468536988366395e-05
4.554476618068293e-05
4.6254092012532055e-05
4.521210939856246e-05
4.424528015078977e-05
4.59016409877222e-05
4.488764170673676e-05
4.363677726360038e-05
4.732683737529442e-05
4.673604780691676e-05
4.6198969357647e-05
4.516176340985112e-05
4.674445517593995e-05
4.696718679042533e-05
5.100540874991566e-05
5.154543759999797e-05
4.9997488531516865e-05
4.7503679525107145e-05
4.969995279680006e-05
5.469448660733178e-05
5.4842003009980544e-05
4.8245889047393575e-05
4.6259770897449926e-05
5.077808236819692e-05
5.2439434512052685e-05
4.801051545655355e-05
4.790693856193684e-05
5.100944690639153e-05
5.312829671311192e-05
5.3813222621101886e-05
0.7417219281196594
0.3392767906188965
0.34644702076911926
0.2930108308792114
0.1551728993654251
0.16682811081409454
0.16253156960010529
0.1260737180709839
0.11594083905220032
0.10863683372735977
0.09482719749212265
0.08430130779743195
0.07649592310190201
0.06814118474721909
0.060216207057237625
0.05318962037563324
0.047115590423345566
0.04126168042421341
0.03511456400156021
0.030746493488550186
0.028950104489922523
0.02520384080708027
0.023005040362477303
0.019532635807991028
0.01804826594889164
0.016270216554403305
0.014614607207477093
0.01304519735276699
0.011764620430767536
0.010587213560938835
0.009722189046442509
0.00891108252108097
0.007890893146395683
0.007023662328720093
0.00645065912976861
0.00608924962580204
0.005387487821280956
0.0046637593768537045
0.00447451788932085
0.004231871571391821
0.00371654168702662
0.0032723054755479097
0.0031445364002138376
0.002998648677021265
0.002646463690325618
0.0023869110736995935
0.002308411058038473
0.0021760370582342148
0.0019673428032547235
0.0018114157719537616
0.0017452657921239734
0.0015779201639816165
0.0014244222547858953
0.0013997526839375496
0.0013018923345953226
0.0011629502987489104
0.0011054674396291375
0.0011048885062336922
0.0010081682121381164
0.0009080606396310031
0.0008812210871838033
0.0008874949417077005
0.0008067930466495454
0.0007375602726824582
0.0007863686187192798
0.0007111523882485926
0.0007084653479978442
0.0006087483488954604
0.0006298734806478024
0.0005740259657613933
0.0006047846982255578
0.0005172352539375424
0.0005347465630620718
0.0004995473427698016
0.00045419009984470904
0.00045990015496499836
0.00042708509135991335
0.000435378315160051
0.0004120644589420408
0.0003882675664499402
0.00039203083724714816
0.00037690182216465473
0.00037193659227341413
0.00034968755790032446
0.00036112169618718326
0.00033507042098790407
0.0003239490615669638
0.00031435201526619494
0.00030880988924764097
0.00029814918525516987
0.00029258010908961296
0.00029036260093562305
0.00029377758619375527
0.00029888891731388867
0.0002952843497041613
0.00029745936626568437
0.0002826870186254382
0.0003540119214449078
0.00029838012414984405
0.00029205542523413897
0.00027833078638650477
0.000281858432572335
0.0002646862412802875
0.000263663794612512
0.00025406674831174314
0.0002601732558105141
0.0002502072893548757
0.0002481918490957469
0.0002394707698840648
0.00024087562633212656
0.00024088913050945848
0.00023790608975104988
0.0002356283803237602
0.00022660350077785552
0.0002242690825369209
0.0002183273754781112
0.7775721549987793
0.49725237488746643
0.322081595659256
0.36826908588409424
0.2384774386882782
0.15147359669208527
0.1737203150987625
0.1714591383934021
0.1350812315940857
0.11416739225387573
0.10662775486707687
0.09589995443820953
0.08355343341827393
0.0758381113409996
0.06936932355165482
0.061951566487550735
0.05576818808913231
0.05084911733865738
0.04491981118917465
0.040176574140787125
0.03719399869441986
0.03315167874097824
0.029945064336061478
0.02681421861052513
0.024287689477205276
0.02221512421965599
0.019941803067922592
0.017638536170125008
0.01589464396238327
0.014364620670676231
0.012913057580590248
0.011755972169339657
0.010584421455860138
0.009212729521095753
0.008078880608081818
0.007470966782420874
0.006894942373037338
0.006007446441799402
0.005286018364131451
0.00482293451204896
0.004337845835834742
0.0038829087279736996
0.0036052479408681393
0.003289266023784876
0.0029300570022314787
0.0026507670991122723
0.0024663282092660666
0.002296155085787177
0.002089958405122161
0.0019481801427900791
0.0018686170224100351
0.0017152229556813836
0.0015418005641549826
0.0013851375551894307
0.0013412046246230602
0.0013021876802667975
0.0011777334148064256
0.0010514514287933707
0.0010013390565291047
0.0009786925511434674
0.0009110372047871351
0.000819415261503309
0.0007703082519583404
0.000736890418920666
0.0006921023014001548
0.0006471310625784099
0.0006174047593958676
0.0006145419902168214
0.0005810847505927086
0.0005318610928952694
0.0004937360063195229
0.00048443584819324315
0.00048118975246325135
0.0005165521870367229
0.0004561859823297709
0.00048072272329591215
0.00046832498628646135
0.0004328469221945852
0.00041612706263549626
0.0004116463242098689
0.000379874836653471
0.0003767774614971131
0.00037594788591377437
0.00033255538437515497
0.0003374854859430343
0.00032728054793551564
0.0003051702515222132
0.00030939627322368324
0.0002910025941673666
0.0003030386578757316
0.0002876116777770221
0.00027599194436334074
0.0002804536488838494
0.0002690026012714952
0.000264569214778021
0.0002509928017389029
0.00024405133444815874
0.00024196582671720535
0.0002334307209821418
0.00022418482694774866
0.00022349777282215655
0.00021280582586769015
0.00021508714416995645
0.0002069908077828586
0.00020178622798994184
0.00020621602016035467
0.00020313648565206677
0.00019714584050234407
0.00019200766109861434
0.00019075075397267938
0.0001889264240162447
0.0001857081224443391
0.00018656402244232595
0.00018137854931410402
0.00017855626356322318
0.00018014406668953598
0.0001827249798225239
0.00017392481095157564
0.00016834195412229747
0.00016675892402417958
0.00016183199477382004
0.00015576070290990174
0.00015357955999206752
0.0001556618808535859
0.00015204574447125196
0.0001538438955321908
0.00015300461382139474
0.00014765845844522119
0.0001475363678764552
0.00014758856559637934
0.00014298352471087128
0.00014773907605558634
0.00014676440332550555
0.00014309163088910282
0.0001410960976500064
0.00013943389058113098
0.00013375660637393594
0.00013358758587855846
0.00013420544564723969
0.0001316278357990086
0.0001279784191865474
0.0001246883039129898
0.00012655352475121617
0.00013008459063712507
0.00012625291128642857
0.00012193153816042468
0.000120959484775085
0.00011973852087976411
0.00011643498146440834
0.00011524509318405762
0.00011142370931338519
0.00010984661639668047
0.00011198202992090955
0.00010980881779687479
0.00011014177289325744
0.00010506359103601426
0.00010756451229099184
0.00010744256724137813
0.00010726980690378696
0.00010422776540508494
0.00010378197475802153
0.00010367811773903668
0.00010112768359249458
9.80013792286627e-05
9.541466715745628e-05
9.549144306220114e-05
9.568277164362371e-05
9.4745890237391e-05
9.433578088646755e-05
9.32317998376675e-05
0.6862478256225586
0.24827173352241516
0.2536293566226959
0.31399136781692505
0.22742828726768494
0.13252046704292297
0.13977976143360138
0.15068387985229492
0.11619693040847778
0.08870560675859451
0.08691245317459106
0.08074042946100235
0.06663673371076584
0.05836969614028931
0.05402626842260361
0.04857442155480385
0.04240961745381355
0.03739504888653755
0.034637343138456345
0.03184043616056442
0.027838408946990967
0.02369000017642975
0.021246695891022682
0.02005695551633835
0.01812834106385708
0.015575738623738289
0.013699298724532127
0.012351304292678833
0.011136653833091259
0.010250402614474297
0.009432600811123848
0.008312543854117393
0.00730011984705925
0.006698159966617823
0.0065285880118608475
0.005675303749740124
0.005149506032466888
0.004561399109661579
0.004121440928429365
0.003945174627006054
0.0035396586172282696
0.0031534144654870033
0.0028244880959391594
0.0026945287827402353
0.0025685096625238657
0.002380295190960169
0.002066983375698328
0.0018316066125407815
0.0017316604498773813
0.0017070530448108912
0.0015536644496023655
0.0013766484335064888
0.0013067694380879402
0.0012666031252592802
0.0011909476015716791
0.0010733556700870395
0.000981433317065239
0.0009315393399447203
0.0008649490773677826
0.0007795058190822601
0.0007158154039643705
0.0006843142909929156
0.0006504384218715131
0.0005991370417177677
0.0005628405488096178
0.0005382635281421244
0.0005053720669820905
0.00047082940000109375
0.00045337885967455804
0.00043558189645409584
0.000407931802328676
0.0003933115513063967
0.0003856137045659125
0.00036351929884403944
0.00034957806929014623
0.00033696318860165775
0.00032636933610774577
0.0003122905327472836
0.0003045240300707519
0.00029622649890370667
0.00029080105014145374
0.0002795143809635192
0.000276053644483909
0.0002708843385335058
0.00026617440744303167
0.00026571573107503355
0.00025956862373277545
0.00024966857745312154
0.00024238576588686556
0.00023261483875103295
0.00022768844792153686
0.00022580129734706134
0.00021983281476423144
0.00021513870160561055
0.00020951195620000362
0.0002019816602114588
0.00019818430882878602
0.00019724052981473505
0.00019379347213543952
0.00019201813847757876
0.0001850105618359521
0.0001827624801080674
0.00018446992908138782
0.0001854200818343088
0.00018223177175968885
0.0001785058411769569
0.00017480576934758574
0.00017156571266241372
0.00016993290046229959
0.00016759698337409645
0.00016282936849165708
0.00016054736624937505
0.00015798211097717285
0.00015380684635601938
0.000149278697790578
0.0001495584729127586
0.00015049563080538064
0.0001513786701252684
0.00015386757149826735
0.00015002091822680086
0.0001462674408685416
0.00014227000065147877
0.00014052844198886305
0.0001404878858011216
0.0001408526732120663
0.0001392158737871796
0.00013849699462298304
0.00013634562492370605
0.00013641658006235957
0.6708052158355713
0.2613716125488281
0.1966891586780548
0.31722190976142883
0.2695838510990143
0.13357985019683838
0.11856500059366226
0.15799546241760254
0.13798147439956665
0.09625910222530365
0.0884687751531601
0.09074278175830841
0.08059365302324295
0.06871964782476425
0.06256549060344696
0.05683461204171181
0.04808729887008667
0.04242444783449173
0.0408334955573082
0.0356532447040081
0.03026774153113365
0.02641172520816326
0.023998569697141647
0.021821781992912292
0.01942158117890358
0.017680486664175987
0.015940047800540924
0.01430928148329258
0.012257006019353867
0.01095413789153099
0.010275834240019321
0.009171118028461933
0.008058153092861176
0.007237930316478014
0.006589631084352732
0.0060701388865709305
0.005293072201311588
0.004735213704407215
0.004432533867657185
0.004071849398314953
0.003774255746975541
0.0033218665048480034
0.0030943918973207474
0.002888232935220003
0.002609955845400691
0.002438044175505638
0.0023162055294960737
0.0019584461115300655
0.0018509677611291409
0.0017772126011550426
0.0015791734913364053
0.00144317583180964
0.00130264216568321
0.001245386665686965
0.001190143870189786
0.0010728773195296526
0.0010239675175398588
0.0009490769007243216
0.0009044434409588575
0.0008158711134456098
0.0007985969423316419
0.0007366402423940599
0.0007236730307340622
0.0006547083612531424
0.0006341071566566825
0.0006092398543842137
0.0005712313577532768
0.0005357163026928902
0.0005114377127029002
0.0004962941166013479
0.0004704963939730078
0.0004544739203993231
0.000423959456384182
0.0004101560334675014
0.0004035358433611691
0.0003777897800318897
0.00038131396286189556
0.0003559130127541721
0.0003562605124898255
0.0003418509440962225
0.0003295294300187379
0.00033258984331041574
0.0003108434902969748
0.0003218382771592587
0.00031760509591549635
0.00028319694683887064
0.0002989628992509097
0.00035822781501337886
0.0002699302858673036
0.0002796863263938576
0.0003314607311040163
0.0002568099880591035
0.0002749869890976697
0.0003461861051619053
0.00024114848929457366
0.0003431115474086255
0.00034013178083114326
0.00027140232850797474
0.0004273422819096595
0.0003755435172934085
0.0003599715419113636
0.00030856512603349984
0.0002502411662135273
0.0002800941001623869
0.0002682663034647703
0.0002201041061198339
0.0002535194798838347
0.00020036418572999537
0.0002477815141901374
0.0001933308521984145
0.00024985044728964567
0.0001840768672991544
0.00022210832685232162
0.000203237563255243
0.0001912122534122318
0.00020712887635454535
0.00018767357687465847
0.00022030461695976555
0.00016965124814305454
0.00020229911024216563
0.00016593893815297633
0.00019457201415207237
0.0001719578867778182
0.0001806464570108801
0.0001663353032199666
0.00017261144239455462
0.00016765270265750587
0.00016697893443051726
0.0001664960727794096
0.00016247144958470017
0.00015563672059215605
0.00016632019833195955
0.00017977450625039637
0.00015509290096815675
0.00015768846787977964
0.00018669659039005637
0.0001559056545374915
0.00015038461424410343
0.00015445085591636598
0.00013878366735298187
0.0001457815378671512
0.00013524445239454508
0.00013469927944242954
0.00013480511552188545
0.0001340428862022236
0.00013282609870657325
0.00013131945161148906
0.00012904942559543997
0.00013381874305196106
0.00013131809828337282
0.00012484144826885313
0.00012338523811195046
0.00012097701255697757
0.00011784325033659115
0.00011983831791440025
0.00011772828293032944
0.00011313808499835432
0.00012301260721869767
0.00013052391295786947
0.00011243142944294959
0.00011297588207526132
0.00013008828682359308
0.00011370174615876749
0.00010678490798454732
0.000112659101432655
0.00011782330693677068
0.0001244328304892406
0.0001245735475094989
0.0001493050658609718
0.00013198729720897973
0.00016170325397979468
0.00015861765132285655
0.0001874971203505993
0.00012420694110915065
0.00011545238521648571
0.00011035741772502661
0.00014293032290879637
0.00015240222273860127
0.00010594081686576828
0.00013039867917541414
0.00018418161198496819
9.720298112370074e-05
0.0001813998242141679
0.00023118355602491647
0.00013387810031417757
0.0003315046487841755
0.0004023348446935415
0.0002862908586394042
0.0012379710096865892
0.0016386096831411123
0.0010103116510435939
0.0005578618147410452
0.00020864645193796605
0.00022792031813878566
0.0002934883814305067
0.00017412222223356366
0.00020693746046163142
0.00013752549421042204
0.00015755731146782637
0.00014754840231034905
0.00013674159708898515
0.00012868490011896938
0.00013561118976213038
0.756828784942627
0.23320463299751282
0.173608660697937
0.34083154797554016
0.2842208445072174
0.1480555236339569
0.12021581083536148
0.16250181198120117
0.1534034162759781
0.108046755194664
0.09016253799200058
0.08984525501728058
0.08500252664089203
0.0736541599035263
0.06443848460912704
0.05779420584440231
0.05125098675489426
0.04510670527815819
0.04000849276781082
0.03635737672448158
0.03263154625892639
0.027968546375632286
0.025977006182074547
0.023727767169475555
0.020539825782179832
0.018055297434329987
0.01674443483352661
0.015544856898486614
0.014086863026022911
0.01204711850732565
0.010615413077175617
0.010108822956681252
0.00934429932385683
0.008428655564785004
0.007489477284252644
0.006732484325766563
0.006325202994048595
0.005786112044006586
0.005226971581578255
0.00474530877545476
0.004351385403424501
0.004088695626705885
0.0036105031613260508
0.003464826149865985
0.003150250529870391
0.0029206657782197
0.0026477486826479435
0.0024000671692192554
0.0022546753752976656
0.0019968708511441946
0.0019564665853977203
0.0017405126709491014
0.001623499789275229
0.0014824311947450042
0.0013883828651160002
0.001289424137212336
0.001210240414366126
0.0011236949358135462
0.0010348905343562365
0.0009867612970992923
0.0009075309499166906
0.0008962339488789439
0.0008266557124443352
0.0008203365723602474
0.0007383602787740529
0.0007209436153061688
0.0006959714228287339
0.0006493967957794666
0.0006512234685942531
0.0005742440698668361
0.0005797584308311343
0.0005179152358323336
0.0005326411337591708
0.0004843119240831584
0.0004713502712547779
0.0004615256329998374
0.0004309852665755898
0.0004362071049399674
0.00040730510954745114
0.00039250124245882034
0.0003888384089805186
0.00036239923792891204
0.0003517880104482174
0.00034168583806604147
0.0003357506648171693
0.0003356615488883108
0.000325473170960322
0.0003080887836404145
0.0003083159390371293
0.0002877580118365586
0.0002892418997362256
0.0002701068005990237
0.0002883192209992558
0.0002604086184874177
0.0002728983818087727
0.0002632629475556314
0.0002651649701874703
0.00024719350039958954
0.0002596163540147245
0.0002525920863263309
0.0002460812102071941
0.00024808262242004275
0.0002378117642365396
0.00023061814135871828
0.0002204362244810909
0.00026419752975925803
0.00022807922505307943
0.0002521919668652117
0.0003569679975043982
0.0009991080733016133
0.0024909914936870337
0.001670929603278637
0.0009335363865830004
0.0007913482841104269
0.00040478387381881475
0.0003326351288706064
0.0005206973874010146
0.00028861602186225355
0.00044280546717345715
0.00034158132621087134
0.0002526766329538077
0.0003167349786963314
0.00035120491520501673
0.00026176145183853805
0.00023095274809747934
0.00025957965408451855
0.0002716625458560884
0.00024211291747633368
0.00020373810548335314
0.00020676299754995853
0.00021784927230328321
0.00021093118994031101
0.00019424334459472448
0.00017653306713327765
0.00017567010945640504
0.00019241476547904313
0.00018853052461054176
0.00016914648585952818
0.00015324125706683844
0.00015345861902460456
0.00015545568021479994
0.00014705520879942924
0.00014115507656242698
0.00014490379544440657
0.00014433660544455051
0.00013878151366952807
0.0001424118527211249
0.0001404417707817629
0.0001343534531770274
0.0001337485300609842
0.00013584077532868832
0.00013078904885333031
0.00012799838441424072
0.0001259207638213411
0.00012386363232508302
0.00012082603643648326
0.00012016346590826288
0.0001191688934341073
0.00011790819553425536
0.00011623905447777361
0.00011353968875482678
0.00011079271644121036
0.00011019619705621153
0.00010693397052818909
0.00010553331958362833
0.00010445085354149342
0.00010748778731795028
0.00010216695227427408
0.00010286711767548695
0.00010351762466598302
0.00010355202539358288
0.00010556320921750739
0.0001003644138108939
0.00010140624362975359
9.916856652125716e-05
0.00010398231825092807
9.918714204104617e-05
9.782049164641649e-05
9.80361583060585e-05
9.775681246537715e-05
9.541025065118447e-05
9.601667989045382e-05
9.47702574194409e-05
9.30127571336925e-05
8.984942542156205e-05
9.287187276640907e-05
9.297463111579418e-05
9.968181257136166e-05
9.778037929208949e-05
0.00011004091356880963
8.809145219856873e-05
0.00011406643898226321
0.00010469320113770664
0.00011095091758761555
9.022471931530163e-05
9.875020623439923e-05
0.0001017326649161987
9.21950995689258e-05
9.398283145856112e-05
9.90315675153397e-05
9.089124796446413e-05
8.696948498254642e-05
9.222438529832289e-05
8.979889389593154e-05
8.58762432471849e-05
8.667626389069483e-05
9.12171381060034e-05
8.920147956814617e-05
8.434228220721707e-05
8.667929796501994e-05
8.827290002955124e-05
8.518064714735374e-05
8.207326754927635e-05
8.468623127555475e-05
8.767216058913618e-05
8.003426773939282e-05
7.850681140553206e-05
8.461235120194033e-05
8.541154966223985e-05
7.984353578649461e-05
8.058977255132049e-05
8.431278547504917e-05
8.049055031733587e-05
7.739900320302695e-05
8.081710984697565e-05
8.177464042091742e-05
7.997205830179155e-05
7.431356789311394e-05
7.723378075752407e-05
8.055809303186834e-05
7.513294985983521e-05
7.180125976447016e-05
7.651026680832729e-05
8.066467853495851e-05
7.864786311984062e-05
7.398875459330156e-05
7.984035619301721e-05
8.41614164528437e-05
7.749348878860474e-05
8.051234908634797e-05
8.112833165796474e-05
8.267207886092365e-05
8.791805885266513e-05
7.546949200332165e-05
7.56677400204353e-05
8.66164846229367e-05
8.740696648601443e-05
9.106773359235376e-05
9.557593148201704e-05
0.00015030812937766314
9.260007209377363e-05
0.00015201854694169015
0.00010524343088036403
0.00011806917609646916
9.691057493910193e-05
0.00011469944001873955
9.976458386518061e-05
9.281535312766209e-05
9.80397526291199e-05
9.956680150935426e-05
9.580700861988589e-05
8.167557825800031e-05
8.040229295147583e-05
8.679666643729433e-05
8.404643449466676e-05
8.281150076072663e-05
7.644539437023923e-05
7.6115014962852e-05
8.501904085278511e-05
8.308827818837017e-05
7.720499706920236e-05
7.339162402786314e-05
7.346954953391105e-05
7.564478437416255e-05
7.314205868169665e-05
6.86059138388373e-05
6.730803579557687e-05
7.294588431250304e-05
7.317797280848026e-05
7.20064781489782e-05
6.801333802286536e-05
7.070896390359849e-05
7.690877100685611e-05
7.398986781481653e-05
7.075885514495894e-05
6.85325067024678e-05
7.092533633112907e-05
7.352022657869384e-05
6.987293454585597e-05
6.89575172145851e-05
6.490595842478797e-05
6.881277658976614e-05
7.116948836483061e-05
7.057879702188075e-05
6.833534280303866e-05
6.444107566494495e-05
6.709517765557393e-05
6.99060910847038e-05
6.720814417349175e-05
6.318865780485794e-05
5.939694892731495e-05
6.218632915988564e-05
6.608633702853695e-05
6.677439523627982e-05
6.25149259576574e-05
5.791780858999118e-05
6.216222391230986e-05
6.975396536290646e-05
7.269416528288275e-05
7.087398989824578e-05
6.374822260113433e-05
6.500889867311344e-05
7.155728235375136e-05
7.968187856022269e-05
7.27198421373032e-05
6.498632865259424e-05
6.004140232107602e-05
6.790215411456302e-05
7.553427712991834e-05
7.45854340493679e-05
6.952545663807541e-05
6.712365575367585e-05
6.68993525323458e-05
6.893160752952099e-05
7.633748464286327e-05
7.318078132811934e-05
6.164427031762898e-05
7.193816418293864e-05
9.071181557374075e-05
9.462715388508514e-05
7.680713315494359e-05
8.0162200902123e-05
6.634496821789071e-05
5.8562145568430424e-05
8.826678822515532e-05
8.331549179274589e-05
7.843932689866051e-05
8.005890413187444e-05
6.062228567316197e-05
7.213291246443987e-05
8.589754725107923e-05
7.615796494064853e-05
7.298583659576252e-05
6.255389598663896e-05
6.074159318814054e-05
6.831302016507834e-05
7.760328298900276e-05
7.416374137392268e-05
6.77654825267382e-05
5.705595685867593e-05
5.737012543249875e-05
6.040191146894358e-05
6.901999586261809e-05
6.685389234917238e-05
6.312274490483105e-05
5.2085742936469615e-05
5.480297113535926e-05
6.0709113313350827e-05
6.51071677566506e-05
6.0979848058195785e-05
5.356298424885608e-05
4.976345007889904e-05
5.180947482585907e-05
5.65187910979148e-05
5.911112384637818e-05
5.7094388466794044e-05
5.241248072707094e-05
4.774597255163826e-05
4.7804722271393985e-05
5.457515726448037e-05
5.730281918658875e-05
5.316474198480137e-05
4.918399281450547e-05
4.598670784616843e-05
5.03600895171985e-05
5.290345870889723e-05
5.542949656955898e-05
5.255597352515906e-05
4.753349639941007e-05
4.626033114618622e-05
5.080964547232725e-05
5.9508824051590636e-05
5.638095535687171e-05
6.23359956080094e-05
4.756839189212769e-05
4.671592250815593e-05
4.8858957597985864e-05
5.0152339099440724e-05
5.1472135965013877e-05
5.179031359148212e-05
5.040466203354299e-05
4.6243236283771694e-05
4.840131805394776e-05
5.1644838094944134e-05
5.1961229473818094e-05
6.40977086732164e-05
4.849822653341107e-05
5.5876611440908164e-05
4.9526399379828945e-05
5.3164883865974844e-05
5.187729766475968e-05
4.574926424538717e-05
4.361976607469842e-05
4.3619482312351465e-05
4.5210053940536454e-05
4.159580930718221e-05
4.224621079629287e-05
4.179220923106186e-05
4.503750096773729e-05
4.6366309106815606e-05
4.382430779514834e-05
4.149543747189455e-05
4.24688623752445e-05
4.368169538793154e-05
4.1359540773555636e-05
4.5614608097821474e-05
4.0426810301141813e-05
4.680380516219884e-05
3.861538789351471e-05
4.421869743964635e-05
4.093858660780825e-05
4.621614425559528e-05
3.944556738133542e-05
5.5185635574162006e-05
4.131713285460137e-05
4.939054269925691e-05
3.9137754356488585e-05
4.287805495550856e-05
4.172989429207519e-05
4.4471595174400136e-05
4.2065563320647925e-05
4.9084745114669204e-05
4.631521733244881e-05
4.559544686344452e-05
4.443179932422936e-05
3.816613389062695e-05
4.0364513552049175e-05
3.9593996916664764e-05
3.66077983926516e-05
3.7397876440081745e-05
3.872081288136542e-05
3.6493613151833415e-05
3.70673333236482e-05
3.693558392114937e-05
3.7622237869072706e-05
3.7324811273720115e-05
4.000811168225482e-05
3.714270860655233e-05
3.7446763599291444e-05
3.727224611793645e-05
3.5209839552408084e-05
3.532502523739822e-05
3.376289896550588e-05
3.4081102057825774e-05
3.36461525876075e-05
3.306347571196966e-05
3.267370266257785e-05
3.3815420465543866e-05
3.2811334676807746e-05
3.20551116601564e-05
3.779154576477595e-05
3.513225237838924e-05
3.775713776121847e-05
3.8754929846618325e-05
3.688868309836835e-05
3.6823665141128004e-05
3.509728048811667e-05
3.697636930155568e-05
3.584459045669064e-05
3.954103522119112e-05
3.711250246851705e-05
3.8729936932213604e-05
3.6159071896690875e-05
3.694172119139694e-05
3.4850978408940136e-05
3.685480623971671e-05
3.366274540894665e-05
3.8120961107779294e-05
3.478303551673889e-05
3.394436134840362e-05
3.478516737231985e-05
3.2183685107156634e-05
3.122265843558125e-05
3.140614717267454e-05
3.1269701139535755e-05
3.075689892284572e-05
3.0245182642829604e-05
3.0063518352108076e-05
3.0213783247745596e-05
3.155431113555096e-05
4.05114478780888e-05
3.692565951496363e-05
3.573459616745822e-05
3.619895869633183e-05
3.7216170312603936e-05
3.591388667700812e-05
3.7989138945704326e-05
3.577207462512888e-05
3.8098369259387255e-05
4.246946264174767e-05
4.135715789743699e-05
3.491007737466134e-05
3.49319088854827e-05
3.4734031942207366e-05
3.6273253499530256e-05
3.775382720050402e-05
3.8535483326995745e-05
4.343899490777403e-05
3.9794453186914325e-05
3.498502337606624e-05
3.681813177536242e-05
4.221675044391304e-05
4.513812382356264e-05
3.9060625567799434e-05
3.95970928366296e-05
4.5247568777995184e-05
4.834636638406664e-05
3.838436896330677e-05
4.675622403738089e-05
5.402574606705457e-05
5.235166463535279e-05
4.7048153646755964e-05
3.843345621135086e-05
4.5209402742329985e-05
4.3824918975587934e-05
4.0744500438449904e-05
4.30663421866484e-05
4.1220817365683615e-05
3.9293718145927414e-05
3.968354212702252e-05
4.142965190112591e-05
3.817445394815877e-05
3.964009738410823e-05
3.998848478659056e-05
3.803212530328892e-05
3.751688200281933e-05
3.534265124471858e-05
3.667752389446832e-05
3.722968904185109e-05
3.4371762012597173e-05
3.517647201078944e-05
3.55917691194918e-05
3.558407843229361e-05
3.6392964830156416e-05
3.821769496425986e-05
3.541366459103301e-05
3.710191958816722e-05
3.7025685742264614e-05
3.5467775887809694e-05
4.26132173743099e-05
3.557547097443603e-05
5.136580148246139e-05
5.081596827949397e-05
3.7601959775201976e-05
4.179558891337365e-05
3.959677997045219e-05
3.6613462725654244e-05
3.570272383512929e-05
3.5121774999424815e-05
3.7284484278643504e-05
3.831054345937446e-05
3.8491212762892246e-05
3.815256059169769e-05
3.400297646294348e-05
3.541963451425545e-05
3.5430071875452995e-05
3.806571112363599e-05
3.828167245956138e-05
3.479831502772868e-05
3.4507043892517686e-05
3.496764838928357e-05
3.481821477180347e-05
3.6093962989980355e-05
3.3778171200538054e-05
3.135372026008554e-05
3.105598807451315e-05
3.0478046028292738e-05
3.1675004720455036e-05
3.270131492172368e-05
3.295243004686199e-05
0.7532848715782166
0.2517276108264923
0.28890952467918396
0.39503732323646545
0.28644558787345886
0.155450701713562
0.16725343465805054
0.182140052318573
0.1354822963476181
0.10241422057151794
0.10293179750442505
0.09430871158838272
0.07579435408115387
0.06842557340860367
0.06496533006429672
0.05452913045883179
0.04725780710577965
0.04584876820445061
0.04201200231909752
0.0346405953168869
0.03055652603507042
0.029405592009425163
0.02655523456633091
0.022623812779784203
0.020175164565443993
0.01852499134838581
0.016453567892313004
0.014401749707758427
0.012914877384901047
0.011813236400485039
0.010867523029446602
0.009729404002428055
0.008553660474717617
0.007672471925616264
0.007062587887048721
0.00660786172375083
0.006078892853111029
0.005420085974037647
0.004773623310029507
0.004383772611618042
0.003948469180613756
0.003632686799392104
0.0033024833537638187
0.0030938382260501385
0.0029004502575844526
0.0024885174352675676
0.002185300923883915
0.002048351103439927
0.0019964477978646755
0.001849346561357379
0.0016837711445987225
0.0014852882595732808
0.0013750017387792468
0.0013011383125558496
0.0012363430578261614
0.001148291165009141
0.001057030283845961
0.0009855249663814902
0.000903649372048676
0.0008342534420080483
0.0007871814887039363
0.0007496832404285669
0.000699178664945066
0.000641092483419925
0.0006083905464038253
0.0005676160799339414
0.0005410189041867852
0.0005023546400479972
0.0005097318207845092
0.00046645343536511064
0.00043699113302864134
0.00043011235538870096
0.0003951799590140581
0.0003777221718337387
0.0003584855585359037
0.0003430546203162521
0.00032715292763896286
0.00033464381704106927
0.000310795585392043
0.0003001106670126319
0.00029228796483948827
0.0002824448747560382
0.00029319789609871805
0.0002731278073042631
0.00028969411505386233
0.0002507538883946836
0.0002744050871115178
0.0002472912019584328
0.0002509606129024178
0.0002419214870315045
0.000230226170970127
0.0002330568095203489
0.00021455784735735506
0.000216859087231569
0.00022170180454850197
0.00022149179130792618
0.00019781898299697787
0.000194565363926813
0.0001892174914246425
0.0001833742280723527
0.00018241594079881907
0.00018249281856697053
0.0001849923428380862
0.0001730019721435383
0.00017319656035397202
0.00017904472770169377
0.0001699962595012039
0.0001706057955743745
0.00016858160961419344
0.0001701243018032983
0.00015089273802004755
0.000152571068610996
0.00015093690308276564
0.00014355291204992682
0.00015102536417543888
0.00013938915799371898
0.00014954947982914746
0.00015685902326367795
0.00013531201693695039
0.00015738463844172657
0.00013709966151509434
0.00013405460049398243
0.00013413495616987348
0.0001250955683644861
0.00012534440611489117
0.00012778412201441824
0.00013035003212280571
0.00013808584481012076
0.0001228063047165051
0.0001300916337640956
0.00012982686166651547
0.00012907358177471906
0.00013337840209715068
0.00012967371731065214
0.00012673369201365858
0.00012197671458125114
0.00011973537766607478
0.00011996805551461875
0.00011909896420547739
0.00012020273425150663
0.0001303102180827409
0.00013408722588792443
0.0001397144515067339
0.00014327246753964573
0.00017264003690797836
0.0001658121618675068
0.0001932790328282863
0.0001013182700262405
0.00017214145918842405
0.0002094442752422765
0.00011513680510688573
0.00022103135415818542
0.0001502675877418369
0.00016164782573468983
0.00011683419870678335
0.00013017148012295365
0.00011532128701219335
0.00012394381337799132
9.823864820646122e-05
0.00012914541002828628
9.819594561122358e-05
0.00012773806520272046
0.0001015222878777422
0.00010871938138734549
9.781600965652615e-05
0.00010703399311751127
0.00010559457587078214
0.00010369658411946148
0.00010089034185511991
9.266836423194036e-05
9.995450818678364e-05
8.835185872158036e-05
8.940990664996207e-05
8.549005724489689e-05
8.144615276250988e-05
8.242788317147642e-05
8.183919271687046e-05
8.332569996127859e-05
8.364955283468589e-05
8.584876923123375e-05
8.163271559169516e-05
7.55701184971258e-05
8.401564264204353e-05
7.88192410254851e-05
8.578076813137159e-05
8.77048951224424e-05
7.390545943053439e-05
8.186591003322974e-05
8.046162110986188e-05
7.433862629113719e-05
7.834890129743144e-05
7.180162356235087e-05
7.335932605201378e-05
7.544364052591845e-05
7.152199395932257e-05
7.228254980873317e-05
7.224748696899042e-05
6.897300772834569e-05
7.075280154822394e-05
7.750335498712957e-05
7.174470374593511e-05
7.065324462018907e-05
7.28645027265884e-05
7.202516280813143e-05
6.924042099853978e-05
6.82305617374368e-05
6.857430707896128e-05
6.877235136926174e-05
6.762629345757887e-05
7.053693116176873e-05
7.187554001575336e-05
7.760604057693854e-05
6.72650130582042e-05
7.076190377119929e-05
6.650338764302433e-05
6.630071584368125e-05
7.4907329690177e-05
6.986955850152299e-05
6.670619768556207e-05
7.07968938513659e-05
7.181101682363078e-05
9.423991286894307e-05
8.674420678289607e-05
6.957912410143763e-05
6.135919102234766e-05
6.823773583164439e-05
6.680103251710534e-05
6.624653178732842e-05
7.376416760962456e-05
7.988735160324723e-05
7.478403858840466e-05
7.227833702927455e-05
9.227137343259528e-05
6.886557093821466e-05
6.964460044400766e-05
6.776683585485443e-05
8.824812539387494e-05
6.971396214794368e-05
8.760227501625195e-05
7.197070226538926e-05
8.311837882502005e-05
6.943754124222323e-05
8.491498010698706e-05
7.335980626521632e-05
7.926614489406347e-05
9.326425060862675e-05
7.144116534618661e-05
9.853290976025164e-05
6.771697371732444e-05
6.423649756470695e-05
7.094415923347697e-05
5.7552340877009556e-05
5.8944107877323404e-05
6.065184061299078e-05
5.680084359482862e-05
6.12833391642198e-05
5.8908055507345125e-05
6.473318353528157e-05
5.6874629080994055e-05
6.064488843549043e-05
5.4010026360629126e-05
5.413579128799029e-05
5.501304622157477e-05
5.183731991564855e-05
5.468658491736278e-05
5.620767842628993e-05
5.4158546845428646e-05
5.766504182247445e-05
5.446274371934123e-05
6.397342804120854e-05
5.6894594308687374e-05
5.812775998492725e-05
5.535037416848354e-05
6.453526293626055e-05
5.5020118452375755e-05
6.836401007603854e-05
5.3563795518130064e-05
7.514209573855624e-05
5.331990178092383e-05
7.452244608430192e-05
6.167703395476565e-05
7.174212078098208e-05
6.425000901799649e-05
6.230305007193238e-05
5.910188701818697e-05
5.796761251986027e-05
5.793165837530978e-05
5.682419941877015e-05
5.761608190368861e-05
5.7710705732461065e-05
5.4794982133898884e-05
6.0542155551956967e-05
5.8611305576050654e-05
5.90307499805931e-05
5.69361072848551e-05
5.449877789942548e-05
5.2723025874001905e-05
5.292313653626479e-05
5.773545854026452e-05
6.170213600853458e-05
6.179045158205554e-05
6.659457721980289e-05
6.185579695738852e-05
5.8763474953593686e-05
6.072260657674633e-05
5.749310366809368e-05
5.288531610858627e-05
5.200256055104546e-05
5.190547744859941e-05
5.200638042879291e-05
5.2989318646723405e-05
5.444717317004688e-05
5.287754538585432e-05
5.138496999279596e-05
5.439191954792477e-05
5.75237390876282e-05
5.62485984119121e-05
5.646628051181324e-05
5.276291267364286e-05
5.4455522331409156e-05
6.051704258425161e-05
6.41831720713526e-05
6.457664858317003e-05
5.416556814452633e-05
5.210436574998312e-05
6.438775744754821e-05
6.29092610324733e-05
6.242014933377504e-05
5.628525104839355e-05
5.0792059482773766e-05
5.857496216776781e-05
6.054607729311101e-05
6.711309106322005e-05
6.570285768248141e-05
5.659182716044597e-05
5.630682790069841e-05
5.7377139455638826e-05
6.896478589624166e-05
6.623185618082061e-05
5.907510421820916e-05
5.06624455738347e-05
5.260806574369781e-05
5.857249198015779e-05
7.53622007323429e-05
6.917514110682532e-05
5.738941399613395e-05
4.986138446838595e-05
4.849621109315194e-05
6.95296548656188e-05
6.543739436892793e-05
7.385681237792596e-05
5.069596954854205e-05
4.880918640992604e-05
5.80617124796845e-05
6.254897016333416e-05
7.863243081374094e-05
6.23783198534511e-05
6.0558817494893447e-05
4.7401732444996014e-05
5.027636143495329e-05
6.799584662076086e-05
7.031594577711076e-05
7.073129381751642e-05
5.3864059736952186e-05
4.7600049583707005e-05
4.907160473521799e-05
5.899531242903322e-05
6.824160664109513e-05
6.272178870858625e-05
5.226915163802914e-05
4.4750799133908004e-05
4.594900747179054e-05
5.564785169553943e-05
6.500483868876472e-05
6.332053453661501e-05
5.3185871365712956e-05
4.722307494375855e-05
4.683804218075238e-05
5.409252116805874e-05
6.482448952738196e-05
6.44139654468745e-05
5.565656101680361e-05
4.604403511621058e-05
4.30515683547128e-05
4.5105451135896146e-05
5.3104264225112274e-05
5.579068965744227e-05
5.1108814659528434e-05
4.29160863859579e-05
3.5580917028710246e-05
3.677387212519534e-05
4.261030335328542e-05
4.954697942594066e-05
4.993022957933135e-05
4.587464718497358e-05
3.9133450627559796e-05
3.8448259147116914e-05
4.287518095225096e-05
4.972574606654234e-05
5.0216520321555436e-05
5.063858407083899e-05
4.5846711145713925e-05
4.224811345920898e-05
4.3317464587744325e-05
4.578251173370518e-05
5.128878910909407e-05
5.362783122109249e-05
5.073402280686423e-05
4.760737283504568e-05
4.2406445572851226e-05
4.308729330659844e-05
4.3672982428688556e-05
4.2641302570700645e-05
4.398062446853146e-05
4.260212153894827e-05
4.289023854653351e-05
3.922503310604952e-05
3.8989797758404166e-05
3.805479354923591e-05
4.1025828977581114e-05
3.90469613194e-05
4.074237949680537e-05
4.216212619212456e-05
4.204705328447744e-05
4.199218165013008e-05
4.01483521272894e-05
4.076395634911023e-05
3.9203601772896945e-05
3.7924179196124896e-05
4.466775499167852e-05
3.899175862898119e-05
5.528673136723228e-05
4.712112422566861e-05
3.7585035897791386e-05
4.081553197465837e-05
4.063073356519453e-05
3.9070269849617034e-05
3.7756784877274185e-05
4.1567578591639176e-05
3.823355655185878e-05
3.545400977600366e-05
3.3375716157024726e-05
3.337952512083575e-05
3.3407966839149594e-05
3.3330084988847375e-05
3.5617256799014285e-05
3.337597809149884e-05
3.445989568717778e-05
3.29429967678152e-05
3.439935244387016e-05
3.575006121536717e-05
3.577900133677758e-05
3.596765600377694e-05
3.541961996234022e-05
3.373549770913087e-05
3.27853013004642e-05
3.3066906325984746e-05
3.285429556854069e-05
3.368767283973284e-05
3.4334483643760905e-05
3.551193367457017e-05
3.413360900594853e-05
3.5108401789329946e-05
3.367372482898645e-05
3.270853267167695e-05
0.5635439157485962
0.14912131428718567
0.2232542634010315
0.2964100241661072
0.17443500459194183
0.11624786257743835
0.15151868760585785
0.14136990904808044
0.10449235886335373
0.09040486067533493
0.08796501904726028
0.07870452105998993
0.0693986564874649
0.06455616652965546
0.05560734495520592
0.04824161157011986
0.04558117315173149
0.04194061458110809
0.03538848087191582
0.030924025923013687
0.028954537585377693
0.025820046663284302
0.02293585054576397
0.021083055064082146
0.018608123064041138
0.01576269045472145
0.01447718869894743
0.013670073822140694
0.011476326733827591
0.009821689687669277
0.009432022459805012
0.008786656893789768
0.007406510878354311
0.006361150182783604
0.005998534616082907
0.005544787272810936
0.004974710289388895
0.004399010445922613
0.004007146693766117
0.0037304265424609184
0.003426498733460903
0.0030962631572037935
0.002780989743769169
0.0026299376040697098
0.0023840838111937046
0.0021623619832098484
0.001958355540409684
0.0017556145321577787
0.001672864775173366
0.001554949558340013
0.0013765956973657012
0.0012638632906600833
0.001194083597511053
0.0010982045205309987
0.0009744007256813347
0.0009270348818972707
0.0008732093265280128
0.00079044682206586
0.0007215405348688364
0.0006837300024926662
0.0006557126180268824
0.0006004171445965767
0.0005603147437795997
0.0005524368607439101
0.0005160468863323331
0.00046794317313469946
0.0004595858044922352
0.00042531441431492567
0.0004115044721402228
0.00039827043656259775
0.00038435953320004046
0.0003572675050236285
0.0004433750291354954
0.0003708506119437516
0.0003292606270406395
0.00035674471291713417
0.0002941972925327718
0.00030556670390069485
0.00027782379765994847
0.000257428822806105
0.00026358882314525545
0.000254207436228171
0.00023119609977584332
0.0002262065390823409
0.0002098046097671613
0.00021310578449629247
0.00020092200429644436
0.00019458845781628042
0.00018721868400461972
0.00018589019600767642
0.00019253999926149845
0.00017786702665034682
0.0001869869593065232
0.00017267551447730511
0.00018285000987816602
0.00016925091040320694
0.00017300501349382102
0.00016051875718403608
0.00016037674504332244
0.00015733148029539734
0.00014978549734223634
0.00014956831000745296
0.00014382856898009777
0.00013922045764047652
0.00013756433327216655
0.00013392027176450938
0.00013289207709021866
0.00012934788537677377
0.0001298861316172406
0.0001279158896068111
0.00012268337013665587
0.00012084542686352506
0.00012129119568271562
0.00011895893840119243
0.00011774458107538521
0.00011324527440592647
0.0001167213631561026
0.00011611009540501982
0.00011295657168375328
0.00011322994396323338
0.00011584853200474754
0.00011213377001695335
0.00010690838098526001
0.00010249941988149658
0.00010071733413496986
0.00010088265116792172
0.00010477562318556011
0.00010159234079765156
9.868942288449034e-05
0.00010342547466279939
9.975208376999944e-05
9.497241990175098e-05
9.000638237921521e-05
9.106905054068193e-05
8.964331937022507e-05
8.8195112766698e-05
8.536428504157811e-05
8.860423986334354e-05
8.674796117702499e-05
8.318414620589465e-05
9.1205642092973e-05
8.583539602113888e-05
8.346459799213335e-05
8.676132711116225e-05
8.014623745111749e-05
8.216625428758562e-05
7.957116031320766e-05
8.139167766785249e-05
8.006695134099573e-05
7.860920595703647e-05
7.985607953742146e-05
7.401025504805148e-05
7.336941052926704e-05
7.245234883157536e-05
7.187473238445818e-05
7.268309127539396e-05
7.29112871340476e-05
7.357767754001543e-05
7.417221058858559e-05
7.19304516678676e-05
7.127417484298348e-05
6.976196164032444e-05
6.834728992544115e-05
6.892132660141215e-05
6.791954365326092e-05
6.866849435027689e-05
7.023813668638468e-05
7.087043923093006e-05
7.130928133847192e-05
6.843069422757253e-05
6.760157702956349e-05
6.803578435210511e-05
6.594910519197583e-05
7.190416363300756e-05
6.958352605579421e-05
6.407625187421218e-05
6.448007479775697e-05
6.443716119974852e-05
6.39505815343e-05
6.357319216476753e-05
6.349724571919069e-05
6.23894011368975e-05
6.249138823477551e-05
6.0979848058195785e-05
6.0965274315094575e-05
6.0676367866108194e-05
6.0213122196728364e-05
6.190416752360761e-05
5.856045754626393e-05
5.752327342634089e-05
5.745057205785997e-05
5.6193777709268034e-05
5.459255044115707e-05
5.756650716648437e-05
5.9103294915985316e-05
5.903038618271239e-05
6.555215077241883e-05
5.7241981266997755e-05
6.418964767362922e-05
6.02827021793928e-05
6.163051875773817e-05
6.358929385896772e-05
5.745071030105464e-05
6.037933417246677e-05
5.85841407882981e-05
5.961172792012803e-05
5.993435479467735e-05
5.965183299849741e-05
5.7943809224525467e-05
5.8655437896959484e-05
5.744464579038322e-05
5.881727338419296e-05
6.099251550040208e-05
5.710034383810125e-05
5.6710996432229877e-05
5.4627646022709087e-05
5.4473512136610225e-05
5.352912921807729e-05
5.139170025358908e-05
5.417533975560218e-05
5.085437442176044e-05
5.399750079959631e-05
5.0515267503215e-05
5.294004222378135e-05
5.083411815576255e-05
5.330491330823861e-05
4.9210335419047624e-05
5.027098814025521e-05
4.849784818361513e-05
5.0826583901653066e-05
4.9673504690872505e-05
5.249131572782062e-05
4.953779716743156e-05
5.573415182880126e-05
4.732195156975649e-05
5.363893069443293e-05
4.740205986308865e-05
5.6601405958645046e-05
4.5261789637152106e-05
5.1475002692313865e-05
4.6541801566490903e-05
5.2519553719321266e-05
4.419452670845203e-05
5.093287836643867e-05
4.7712353989481926e-05
5.041624535806477e-05
4.6588083932874724e-05
5.067143865744583e-05
4.6184068196453154e-05
4.612926204572432e-05
4.381013786769472e-05
4.326611815486103e-05
4.456306487554684e-05
4.290438664611429e-05
4.742822784464806e-05
4.120558514841832e-05
4.4273027015151456e-05
4.325239569880068e-05
4.31133339588996e-05
4.1187442548107356e-05
4.0587587136542425e-05
4.083720705239102e-05
3.996923260274343e-05
4.052881195093505e-05
3.80854653485585e-05
3.7804358726134524e-05
3.983993155998178e-05
4.023795554530807e-05
3.903929246007465e-05
3.7567609979305416e-05
3.738989835255779e-05
3.8151258195284754e-05
3.848718188237399e-05
3.652490704553202e-05
3.574450602172874e-05
3.63521212420892e-05
3.7792611692566425e-05
3.749437746591866e-05
3.453881072346121e-05
3.5180102713638917e-05
3.485089837340638e-05
3.5854176530847326e-05
3.563825521268882e-05
3.6224755604052916e-05
3.782435669563711e-05
6.144197686808184e-05
4.80169037473388e-05
4.260067726136185e-05
4.747474304167554e-05
4.6731009206268936e-05
4.448507752385922e-05
4.336301935836673e-05
4.1189632611349225e-05
4.12557965319138e-05
3.9880203985376284e-05
4.0015900594880804e-05
3.959386594942771e-05
3.8392954593291506e-05
3.854330498143099e-05
3.783432111958973e-05
3.9769936847733334e-05
3.756500154850073e-05
3.9391135942423716e-05
3.78292788809631e-05
3.75859162886627e-05
3.6573859688360244e-05
3.722785913851112e-05
3.707493669935502e-05
3.672502134577371e-05
3.598555485950783e-05
3.5467361158225685e-05
3.629836646723561e-05
3.576077870093286e-05
3.683266550069675e-05
3.766124791582115e-05
3.812153954640962e-05
3.756881778826937e-05
3.750277392100543e-05
3.9346879930235445e-05
3.8019225030438974e-05
3.774973811232485e-05
3.833352820947766e-05
3.853628732031211e-05
3.84605627914425e-05
3.935184940928593e-05
3.9589478546986356e-05
3.993740028818138e-05
4.045184687129222e-05
3.731257311301306e-05
4.065022949362174e-05
3.557184027158655e-05
3.7312951462808996e-05
3.41586273862049e-05
3.5301691241329536e-05
3.5786215448752046e-05
3.531435868353583e-05
4.376966899144463e-05
3.510784517857246e-05
4.166300277574919e-05
3.418591586523689e-05
3.884851321345195e-05
3.456534250290133e-05
4.5169410441303626e-05
3.4460637834854424e-05
4.2554427636787295e-05
3.2912459573708475e-05
4.256623287801631e-05
4.120230732951313e-05
4.253429142409004e-05
4.20820178987924e-05
3.8806239899713546e-05
3.811895658145659e-05
3.465185727691278e-05
3.7364614399848506e-05
3.657581692095846e-05
3.707737778313458e-05
3.249701694585383e-05
3.4251246688654646e-05
3.211631701560691e-05
3.491400275379419e-05
3.6698802432511e-05
3.610990461311303e-05
3.4491760743549094e-05
3.144402944599278e-05
3.215529432054609e-05
3.362786446814425e-05
3.503038897179067e-05
3.9658429159317166e-05
3.40814221999608e-05
3.299769014120102e-05
3.100148751400411e-05
3.423446469241753e-05
4.0102524508256465e-05
4.058798003825359e-05
3.876681512338109e-05
3.321643089293502e-05
3.103188646491617e-05
3.243618630222045e-05
3.633806045399979e-05
3.824006489594467e-05
3.7141016946407035e-05
3.391838981769979e-05
3.1784358725417405e-05
3.1530289561487734e-05
3.540666148182936e-05
4.040276326122694e-05
4.363901462056674e-05
4.025899397674948e-05
3.377943721716292e-05
2.9510030799428932e-05
3.318243761896156e-05
3.978759195888415e-05
3.9980135625228286e-05
4.212042040308006e-05
3.4145985409850255e-05
3.271182504249737e-05
3.767314046854153e-05
3.578181713237427e-05
3.986942829214968e-05
4.1714236431289464e-05
4.037264807266183e-05
3.4679556847549975e-05
3.0084695026744157e-05
3.0501407309202477e-05
3.3363696275046095e-05
3.823313090833835e-05
3.723081681528129e-05
3.44080945069436e-05
3.054677654290572e-05
2.943288563983515e-05
3.0208195312297903e-05
4.411650661495514e-05
3.601679054554552e-05
4.696766336564906e-05
3.3938686101464555e-05
3.805896994890645e-05
2.9603641451103613e-05
3.615857713157311e-05
3.229956200812012e-05
4.566066854749806e-05
4.164743222645484e-05
4.6285014832392335e-05
2.9796367016388103e-05
4.158393130637705e-05
2.9094706405885518e-05
4.202038689982146e-05
3.4261131077073514e-05
3.6207169614499435e-05
3.177323378622532e-05
3.0601921025663614e-05
2.8886594009236433e-05
2.928224057541229e-05
3.255053889006376e-05
3.392276994418353e-05
3.582936551538296e-05
3.476028723525815e-05
3.100631874985993e-05
2.9220756914583035e-05
2.8137004846939817e-05
2.962362123071216e-05
3.202411244274117e-05
3.0061362849664874e-05
2.9940538297523744e-05
2.692371344892308e-05
2.7554753614822403e-05
2.681227124412544e-05
2.8542892323457636e-05
2.983764534292277e-05
3.09329989249818e-05
3.356644810992293e-05
3.1036644941195846e-05
2.724435762502253e-05
2.7779900847235695e-05
2.6566593078314327e-05
2.7761940145865083e-05
2.774980566755403e-05
2.767070327536203e-05
2.735178713919595e-05
2.549558848841116e-05
2.5323037334601395e-05
2.5485274818493053e-05
2.6061341486638412e-05
2.588989991636481e-05
2.571790901129134e-05
2.7499088901095092e-05
2.5571996957296506e-05
2.5975703465519473e-05
2.6146211894229054e-05
3.271365130785853e-05
2.942046739917714e-05
3.0200799301383086e-05
2.9049042495898902e-05
3.0155151762301102e-05
2.824334478646051e-05
2.722050339798443e-05
3.0279723432613537e-05
2.7737214622902684e-05
2.7792822947958484e-05
2.658979246916715e-05
2.6143288778257556e-05
2.7585354473558255e-05
2.3766062440699898e-05
2.975144707306754e-05
2.4019038391998038e-05
2.844262053258717e-05
2.2433816411648877e-05
2.236611908301711e-05
2.2654825443169102e-05
2.2594545953324996e-05
2.3211025109048933e-05
2.214389678556472e-05
2.251593286928255e-05
2.326720641576685e-05
2.447888982715085e-05
2.7097024940303527e-05
2.3031221644487232e-05
2.438900264678523e-05
2.264617069158703e-05
2.437848161207512e-05
2.3466309357900172e-05
2.430621134408284e-05
2.4861239580786787e-05
2.4369541279156692e-05
2.425557431706693e-05
2.4137223590514623e-05
2.509262048988603e-05
2.478645728842821e-05
2.4463690351694822e-05
2.4450280761811882e-05
2.4391734768869355e-05
2.404427323199343e-05
2.3673825126024894e-05
2.502604911569506e-05
2.4366700017708354e-05
3.0554616387235e-05
2.6349791369284503e-05
2.4706127078388818e-05
2.685953768377658e-05
2.8281532649998553e-05
2.7253783628111705e-05
2.8633025067392737e-05
2.578651037765667e-05
2.7690151910064742e-05
2.664673957042396e-05
3.0020863050594926e-05
2.6904530386673287e-05
3.0407456506509334e-05
2.486608900653664e-05
3.0515764592564665e-05
2.4916384063544683e-05
2.976956238853745e-05
2.6954428903991356e-05
2.764537202892825e-05
3.096443469985388e-05
2.411988316453062e-05
2.9317250664462335e-05
2.5069184630410746e-05
2.564025817264337e-05
2.6297446311218664e-05
2.569785101513844e-05
2.603251596156042e-05
2.3377346224151552e-05
2.7799989766208455e-05
2.469788523740135e-05
2.552894329710398e-05
2.566232069511898e-05
2.3555323423352093e-05
2.6334146241424605e-05
2.243913331767544e-05
2.430472886771895e-05
2.1785908757010475e-05
2.155527181457728e-05
2.2577107301913202e-05
2.1589690732071176e-05
2.1714799004257657e-05
2.1503432435565628e-05
2.2272146452451125e-05
2.1700094293919392e-05
2.356014374527149e-05
2.2993128368398175e-05
2.141715413017664e-05
2.1209891201579012e-05
2.1191865016589873e-05
2.186314122809563e-05
2.119328928529285e-05
2.070850314339623e-05
2.0096431398997083e-05
2.0769779439433478e-05
2.085986125166528e-05
2.1054800527053885e-05
2.1429756088764407e-05
2.139785465260502e-05
2.1763553377240896e-05
2.098897130053956e-05
2.240071444248315e-05
2.5868834200082347e-05
2.8006303182337433e-05
2.527432116039563e-05
2.6385623641544953e-05
2.6471263481653295e-05
2.2476942831417546e-05
2.3317921659327112e-05
2.422960642434191e-05
2.3333193894359283e-05
2.413511901977472e-05
2.3616641556145623e-05
2.1786836441606283e-05
2.2985166651778854e-05
2.1423662474262528e-05
2.1127056243130937e-05
2.2883594283484854e-05
2.1621219275402837e-05
2.1111362002557144e-05
2.1092686438350938e-05
2.0827950720558874e-05
2.0580398995662108e-05
1.993668411159888e-05
2.2393798644770868e-05
2.1252712031127885e-05
2.100147321471013e-05
2.4285258405143395e-05
2.004673660849221e-05
2.0771087292814627e-05
2.0156194295850582e-05
1.9742992662941106e-05
2.0350902559584938e-05
1.9625440472736955e-05
2.0697563741123304e-05
1.9013283235835843e-05
2.111358116962947e-05
1.8436468963045627e-05
2.040868093899917e-05
1.9563598470995203e-05
2.0648723875638098e-05
2.2449175958172418e-05
2.1019754058215767e-05
2.388947905274108e-05
2.530249912524596e-05
2.315262463525869e-05
2.8668049708358012e-05
2.591653355921153e-05
2.3333714125328697e-05
2.3152118956204504e-05
2.2494245058624074e-05
2.1140886019566096e-05
2.0800536731258035e-05
2.101486643368844e-05
2.1460005882545374e-05
2.2288311811280437e-05
2.1805479264003225e-05
2.3412247173837386e-05
2.2127913325675763e-05
2.2623802578891627e-05
2.210349339293316e-05
2.1774705601274036e-05
2.1139685486559756e-05
2.1057579942862503e-05
1.973968028323725e-05
1.9743960365303792e-05
2.0212604795233347e-05
1.9820654415525496e-05
2.059210601146333e-05
1.95684697246179e-05
1.958341817953624e-05
1.9020646504941396e-05
1.8721388187259436e-05
1.8318469301448204e-05
1.7617518096813e-05
1.740885818435345e-05
1.7434726032661274e-05
1.7878042854135856e-05
1.6986194168566726e-05
1.756556230247952e-05
1.70047514984617e-05
1.592195258126594e-05
1.6388519725296646e-05
1.7446171113988385e-05
1.748020076774992e-05
1.8061533410218544e-05
1.7113698049797677e-05
1.6915371816139668e-05
1.8413576981402002e-05
1.8467979316483252e-05
1.832913221733179e-05
1.717419763735961e-05
1.8164717403124087e-05
1.7077440134016797e-05
2.2972735678195022e-05
1.79848193511134e-05
2.1998790543875657e-05
1.826087463996373e-05
1.8752993128146045e-05
1.7617090634303167e-05
1.8624888980411924e-05
1.7974427464650944e-05
1.9457738744677044e-05
1.9942002836614847e-05
1.914995300467126e-05
2.0044657503603958e-05
1.9332430383656174e-05
2.0099796529393643e-05
1.7965547158382833e-05
1.737679667712655e-05
1.609880564501509e-05
1.717167288006749e-05
1.848563624662347e-05
1.8919672584161162e-05
1.756376150297001e-05
1.7014705008477904e-05
1.72250292962417e-05
1.8910706785391085e-05
1.878287184808869e-05
1.8743015971267596e-05
1.8851702407118864e-05
1.786475877452176e-05
1.776464887370821e-05
1.82893290912034e-05
1.832945054047741e-05
2.053875505225733e-05
1.8057708075502887e-05
1.7048230802174658e-05
1.6556457921979018e-05
1.84228101716144e-05
2.0161873180768453e-05
2.141779441444669e-05
2.0126592062297277e-05
2.117930125677958e-05
2.4553261027904227e-05
2.7388099624658935e-05
2.4502143787685782e-05
2.363404018979054e-05
2.397534808551427e-05
2.3024496840662323e-05
2.3672168026678264e-05
2.1525114789255895e-05
2.4727754862396978e-05
2.179065086238552e-05
2.1305349946487695e-05
1.9880084437318146e-05
1.861285272752866e-05
2.115489769494161e-05
1.966156742128078e-05
2.0720963220810518e-05
1.933580824697856e-05
1.84612326847855e-05
1.7173677406390198e-05
1.785496533557307e-05
1.852251443779096e-05
1.820148463593796e-05
1.7715563444653526e-05
1.633630381547846e-05
1.586238431627862e-05
1.6284424418699928e-05
1.6479076293762773e-05
1.7371281501254998e-05
1.8732642274699174e-05
1.8383892893325537e-05
1.7579179257154465e-05
1.8532888134359382e-05
1.915622124215588e-05
1.9423554476816207e-05
1.9458011593087576e-05
2.0344579752418213e-05
1.8010568965109996e-05
2.0285782738937996e-05
1.8634995285538025e-05
2.340374885534402e-05
1.8306620404473506e-05
2.295396916451864e-05
1.8667800759430975e-05
2.023450542765204e-05
1.906878787849564e-05
2.1960880985716358e-05
2.21432710532099e-05
2.103036422340665e-05
2.0479163140407763e-05
1.7982942154048942e-05
1.9604905901360326e-05
1.8513012037146837e-05
2.044030770775862e-05
2.2501864805235527e-05
2.1305402697180398e-05
2.1646688765031286e-05
2.1277955966070294e-05
1.9391631212783977e-05
2.4000199118745513e-05
2.092676004394889e-05
2.4199223844334483e-05
2.089168265229091e-05
2.18715395021718e-05
1.8520260709919967e-05
2.318201404705178e-05
2.502641291357577e-05
1.8986756913363934e-05
2.5931527488864958e-05
1.8295750123797916e-05
2.4026738174143247e-05
1.7538752217660658e-05
2.4958819267340004e-05
1.9381714082555845e-05
2.4968889192678034e-05
1.8744252884062007e-05
2.497403147572186e-05
1.9715127564268187e-05
2.2599433577852324e-05
1.9594559489632957e-05
2.4472996301483363e-05
1.9634351701824926e-05
2.3277480067918077e-05
1.9010656615137123e-05
2.3674834665143862e-05
1.868880463007372e-05
2.1054949684184976e-05
2.0561017663567327e-05
2.118164047715254e-05
2.1336749341571704e-05
1.857428469520528e-05
2.2320320567814633e-05
2.0812894945265725e-05
2.181290983571671e-05
2.0702813344541937e-05
2.1377501980168745e-05
2.2241489205043763e-05
1.918384623422753e-05
2.0262650650693104e-05
2.199694063165225e-05
2.087004395434633e-05
2.0674937331932597e-05
2.0658968423958868e-05
2.0194987882860005e-05
1.949070610862691e-05
1.8165559595217928e-05
1.9127588529954664e-05
2.2109703422756866e-05
2.504318399587646e-05
2.2029815227142535e-05
2.588339521025773e-05
2.8317384931142442e-05
2.0944493371644057e-05
2.3244836484082043e-05
2.7894457161892205e-05
2.116387440764811e-05
2.5614857804612257e-05
2.202029645559378e-05
2.037546073552221e-05
2.6869285647990182e-05
2.1618940081680194e-05
2.3429262000718154e-05
2.3313992642215453e-05
1.7752081475919113e-05
2.109746856149286e-05
1.6759338905103505e-05
1.8964688933920115e-05
1.847055864345748e-05
0.8221732974052429
0.22852596640586853
0.3388120234012604
0.4057038426399231
0.19955086708068848
0.15755334496498108
0.21671751141548157
0.1484103798866272
0.10816775262355804
0.1173480823636055
0.10482022166252136
0.08295685052871704
0.07114902138710022
0.06477229297161102
0.059618450701236725
0.053163081407547
0.04694521799683571
0.04111369326710701
0.03668852895498276
0.03343025967478752
0.02968890778720379
0.025486888363957405
0.02328954078257084
0.021909557282924652
0.01906001754105091
0.016588129103183746
0.015347891487181187
0.013886703178286552
0.012104361318051815
0.011033481918275356
0.010366639122366905
0.009330990724265575
0.007934513501822948
0.0070763989351689816
0.006818022113293409
0.006277390290051699
0.005379696376621723
0.004777153953909874
0.004536208231002092
0.00422598235309124
0.0036185949575155973
0.003161326050758362
0.0030241559725254774
0.0028660388197749853
0.002491564489901066
0.0021313601173460484
0.002031003823503852
0.0019496424356475472
0.001706920680589974
0.0014992404030635953
0.0014041558606550097
0.001292038825340569
0.001171750365756452
0.001090064411982894
0.0009977392619475722
0.0008909094613045454
0.0008106373134069145
0.0007495147874578834
0.0006896372069604695
0.0006511459359899163
0.000609709182754159
0.0005473744822666049
0.0004915519384667277
0.0004700210702139884
0.000445194193162024
0.0004092079179827124
0.0003798008256126195
0.00036131200613453984
0.000327926391037181
0.0002989883942063898
0.00029120693216100335
0.0002762405783869326
0.0002678802702575922
0.00023912596225272864
0.0002394253679085523
0.0002356103650527075
0.0002065408625639975
0.00023418062482960522
0.00018767196161206812
0.00021767032740172
0.00018576477305032313
0.00017210571968462318
0.00018544669728726149
0.00015272869495674968
0.00015983343473635614
0.00014862633543089032
0.0001398628082824871
0.00014449795708060265
0.00013124276301823556
0.00012245331890881062
0.00011654926493065432
0.00011507041199365631
0.00011309902038192376
0.00010770009248517454
0.00010338151332689449
0.00010131983435712755
0.0001000005504465662
9.737038635648787e-05
9.57163647399284e-05
9.852474613580853e-05
9.74546346697025e-05
9.20799357118085e-05
9.368508472107351e-05
8.904270362108946e-05
8.551202336093411e-05
8.595453982707113e-05
8.534358494216576e-05
8.236450958065689e-05
8.129382331389934e-05
8.052847988437861e-05
7.879830809542909e-05
7.79259717091918e-05
7.897555769886822e-05
7.774653204251081e-05
7.579816883662716e-05
7.607205043314025e-05
7.414399442495778e-05
7.320615986827761e-05
7.303344318643212e-05
6.983061757637188e-05
6.943559128558263e-05
6.794012733735144e-05
6.737847434123978e-05
6.641935033258051e-05
6.555524305440485e-05
6.502156611531973e-05
6.435239629354328e-05
6.422174192266539e-05
6.445494364015758e-05
6.574727012775838e-05
7.094440661603585e-05
7.727587217232212e-05
7.004831422818825e-05
6.85087070451118e-05
7.841095793992281e-05
7.157172512961552e-05
6.55399780953303e-05
6.006185139995068e-05
5.931947089266032e-05
5.884566780878231e-05
5.648310252581723e-05
5.454928395920433e-05
5.367886114981957e-05
5.513574797078036e-05
6.12701551290229e-05
6.396639219019562e-05
6.059374209144153e-05
5.58270221517887e-05
5.298062023939565e-05
5.1977902330690995e-05
5.230522219790146e-05
5.1205934141762555e-05
4.8585545300738886e-05
4.758082650369033e-05
4.8497997340746224e-05
4.599577732733451e-05
4.5288470573723316e-05
4.424815415404737e-05
4.5969351049279794e-05
4.622705455403775e-05
4.354479460744187e-05
4.256765896570869e-05
4.328558497945778e-05
4.3646403355523944e-05
4.545929914456792e-05
4.858757893089205e-05
4.606319998856634e-05
4.283725138520822e-05
4.6174998715287074e-05
4.9694921472109854e-05
5.046139995101839e-05
4.6039363951422274e-05
4.157896910328418e-05
4.167522638454102e-05
4.1950966988224536e-05
4.182334669167176e-05
4.176116271992214e-05
4.113391332793981e-05
4.0125414670910686e-05
3.8659749407088384e-05
3.749183815671131e-05
3.964390998589806e-05
4.3376596295274794e-05
4.026632086606696e-05
4.3277948861941695e-05
5.455509017338045e-05
4.618987441062927e-05
4.525380063569173e-05
4.942698797094636e-05
4.56858761026524e-05
4.538625216810033e-05
4.592247569235042e-05
4.270923454896547e-05
4.160025127930567e-05
3.993727295892313e-05
3.9950678910827264e-05
3.957376247853972e-05
3.841768193524331e-05
3.795917291427031e-05
3.760586696444079e-05
3.7317844544304535e-05
3.591306085581891e-05
3.5880482755601406e-05
3.6599463783204556e-05
3.569860928109847e-05
3.631984509411268e-05
3.671188824228011e-05
3.5462093364913017e-05
3.4957382013089955e-05
3.486872083158232e-05
3.4717035305220634e-05
3.49969559465535e-05
3.425515751587227e-05
3.4045049687847495e-05
3.323055716464296e-05
3.395028761588037e-05
3.306248618173413e-05
3.2467276469105855e-05
3.181809370289557e-05
3.237189230276272e-05
3.24373395415023e-05
3.099301102338359e-05
3.2321608159691095e-05
3.300848766230047e-05
3.280419696238823e-05
3.651019142125733e-05
3.8405778468586504e-05
3.78503609681502e-05
3.5242410376667976e-05
3.3228636311832815e-05
3.135504084639251e-05
2.9966069632791914e-05
3.2460182410432026e-05
3.5409269912634045e-05
3.5606299206847325e-05
3.3771917514968663e-05
3.40477708959952e-05
3.351414852659218e-05
3.209900751244277e-05
3.069448212045245e-05
3.0760445952182636e-05
3.213968375348486e-05
3.1995336030377075e-05
3.0628689273726195e-05
3.071298488066532e-05
3.197904516127892e-05
3.303916673758067e-05
3.168567855027504e-05
3.00610172416782e-05
2.9014310712227598e-05
3.0376339054782875e-05
3.217703851987608e-05
3.0201137633412145e-05
2.9524384444812313e-05
3.193795055267401e-05
3.391986319911666e-05
3.2851476134965196e-05
2.925536136899609e-05
3.256495256209746e-05
3.79308003175538e-05
3.717213257914409e-05
3.023793215106707e-05
2.6764346330310218e-05
2.8489339456427842e-05
3.3552270906511694e-05
3.3733700547600165e-05
2.914605283876881e-05
2.7992786272079684e-05
3.567537714843638e-05
3.634006134234369e-05
3.079255111515522e-05
2.8055854272679426e-05
3.454397665336728e-05
3.9658381865592673e-05
3.1144634704105556e-05
2.793945895973593e-05
3.0341301680891775e-05
3.3047130273189396e-05
3.13364653266035e-05
2.9069964512018487e-05
2.646630491653923e-05
2.8305199521128088e-05
2.903839595091995e-05
2.8586215194081888e-05
2.824524744937662e-05
2.8745129384333268e-05
2.7896707251784392e-05
2.7960642910329625e-05
3.028574792551808e-05
3.399304114282131e-05
3.1306190066970885e-05
2.650991882546805e-05
2.761672658380121e-05
3.184801244060509e-05
3.167668910464272e-05
2.7647545721265487e-05
2.523208240745589e-05
2.6477722713025287e-05
2.8824619221268222e-05
2.7797115762950853e-05
2.6581505153444596e-05
2.5654297132859938e-05
2.7239026167080738e-05
3.0217974199331366e-05
3.187082620570436e-05
2.8630027372855693e-05
2.5001660105772316e-05
2.6575749870971777e-05
3.0114892069832422e-05
3.170527270413004e-05
2.9461913072736934e-05
2.6485447961022146e-05
2.6630705178831704e-05
2.931536982941907e-05
3.148004543618299e-05
3.236757038393989e-05
2.920675979112275e-05
2.510747617634479e-05
2.5326280592707917e-05
3.0189175959094428e-05
3.223417661502026e-05
2.8897395168314688e-05
2.4319182557519525e-05
2.3460273951059207e-05
2.6000772777479142e-05
2.9164693842176348e-05
2.9661472581210546e-05
2.6568006433080882e-05
2.2953028746997006e-05
2.2361591618391685e-05
2.520984889997635e-05
2.948916699097026e-05
2.9711969546042383e-05
2.590801886981353e-05
2.303188193764072e-05
2.4750017473706976e-05
3.0499959393637255e-05
3.4687487641349435e-05
3.154305522912182e-05
2.569917887740303e-05
2.4430886696791276e-05
2.6344765501562506e-05
2.976072755700443e-05
3.10944342345465e-05
3.197799378540367e-05
2.8431044484023005e-05
2.48384694714332e-05
2.644702180987224e-05
3.255448245909065e-05
3.840187127934769e-05
3.5646753531182185e-05
2.914156357292086e-05
2.358174060645979e-05
2.747807593550533e-05
3.449359064688906e-05
3.894689507433213e-05
3.379439658601768e-05
2.7030067940359004e-05
2.4039161871769466e-05
2.694067734410055e-05
3.4431664971634746e-05
3.631369327194989e-05
3.34651667799335e-05
2.6649127903510816e-05
2.1840558474650607e-05
2.386713276791852e-05
2.92428994725924e-05
3.451279189903289e-05
3.4803644666681066e-05
2.8297667086008005e-05
2.2988126147538424e-05
2.3983906430657953e-05
2.9855351385776885e-05
3.6512989026959985e-05
3.787041350733489e-05
3.37970232067164e-05
2.717145616770722e-05
2.4592301997472532e-05
2.8073583962395787e-05
3.4482785849832e-05
3.692968311952427e-05
3.291323810117319e-05
2.6453497412148863e-05
2.2887174054631032e-05
2.4507909984095022e-05
2.9680186344194226e-05
3.4781442082021385e-05
3.649112113635056e-05
3.272683170507662e-05
2.5235824068658985e-05
2.2258409444475546e-05
2.6383208023617044e-05
3.503590778564103e-05
3.840811041300185e-05
3.436316910665482e-05
2.913954813266173e-05
2.4621391276014037e-05
2.480938746884931e-05
2.9208573323558085e-05
3.3990709198405966e-05
3.640028808149509e-05
3.364639633218758e-05
2.6893452741205692e-05
2.2364534743246622e-05
2.4066939658951014e-05
3.1429502996616066e-05
3.648536585387774e-05
3.3971620723605156e-05
2.6707870347308926e-05
2.1813235434819944e-05
2.150173531845212e-05
2.406923522357829e-05
2.7582645998336375e-05
2.964556733786594e-05
2.926250635937322e-05
2.6593717848300003e-05
2.3583308575325646e-05
2.0942328774253838e-05
2.3054501070873812e-05
2.7402324121794663e-05
3.0658524337923154e-05
2.9886219635955058e-05
2.507166936993599e-05
2.1636500605382025e-05
2.0774670701939613e-05
2.2811962480773218e-05
2.5050552721950226e-05
2.5923052817233838e-05
2.4721253794268705e-05
2.335629142180551e-05
2.31184130825568e-05
2.2153708414407447e-05
2.1759022274636663e-05
2.3363594664260745e-05
2.6779876861837693e-05
2.8513539291452616e-05
2.682037666090764e-05
2.2679687390336767e-05
1.9832155885524116e-05
1.9891354895662516e-05
2.2401722162612714e-05
2.386308551649563e-05
2.3780045012244955e-05
2.243489507236518e-05
2.059131657006219e-05
1.9858352970913984e-05
1.9474484361126088e-05
1.9333376258146018e-05
1.9923601939808577e-05
2.130470602423884e-05
2.209313606726937e-05
2.2598604118684307e-05
2.0278303054510616e-05
1.8424852896714583e-05
1.7412981833331287e-05
1.8513226677896455e-05
2.102280814142432e-05
2.201240204158239e-05
2.126804247382097e-05
1.9039760445593856e-05
1.777415855030995e-05
1.7698110241326503e-05
1.8544658814789727e-05
1.896419962577056e-05
1.9608005459303968e-05
1.9959124983870424e-05
2.0104669602005742e-05
1.9433884517638944e-05
1.8683576854527928e-05
1.8545046259532683e-05
1.811854053812567e-05
1.8346046999795362e-05
1.8891345462179743e-05
1.890927342174109e-05
1.7997723261942156e-05
1.772319956216961e-05
1.7683223632047884e-05
1.788323606888298e-05
1.7899330487125553e-05
1.7422444216208532e-05
1.6153491742443293e-05
1.6377796782762744e-05
1.689155942585785e-05
1.6561483789701015e-05
1.6896909073693678e-05
1.6814265109132975e-05
1.6730662537156604e-05
1.5709434592281468e-05
1.5496922060265206e-05
1.5917927157715894e-05
1.6300467905239202e-05
1.6442276319139637e-05
1.677891668805387e-05
1.656958738749381e-05
1.6984993635560386e-05
1.6542493540327996e-05
1.5395246009575203e-05
1.5357361917267554e-05
1.5176457054622006e-05
1.576073918840848e-05
1.57499252964044e-05
1.6283776858472265e-05
1.6962794688879512e-05
1.632163730391767e-05
1.5116956092242617e-05
1.5084071492310613e-05
1.7049660527845845e-05
2.0266004867153242e-05
2.090721136482898e-05
1.835773218772374e-05
1.6813532056403346e-05
1.6822272300487384e-05
1.7315825971309096e-05
1.7044649212039076e-05
1.623559910512995e-05
1.658271867199801e-05
1.673322003625799e-05
1.689719829300884e-05
1.7524062059237622e-05
1.7791198843042366e-05
1.7213653336511925e-05
1.66962381626945e-05
1.5738907677587122e-05
1.4440504855883773e-05
1.462272757635219e-05
1.5347195585491136e-05
1.652950231800787e-05
1.6569279978284612e-05
1.5599032849422656e-05
1.4559866940544453e-05
1.3692807442566846e-05
1.366725246043643e-05
1.4723210369993467e-05
1.4922747141099535e-05
1.5152490050240885e-05
1.4854868823022116e-05
1.4606927834392991e-05
1.45983140100725e-05
1.4255542737373617e-05
1.4970022675697692e-05
1.5648151020286605e-05
1.5240273569361307e-05
1.5232304576784372e-05
1.495729429734638e-05
1.4928093150956556e-05
1.547503416077234e-05
1.5728193830000237e-05
1.5026412256702315e-05
1.4275935427576769e-05
1.4781771824345924e-05
1.4084329450270161e-05
1.3645671970152762e-05
1.2972747754247393e-05
1.2647194125747774e-05
1.3140538612788077e-05
1.3525536814995576e-05
1.3943023077445105e-05
1.4652862773800734e-05
1.37728620757116e-05
1.4163603736960795e-05
1.437856462871423e-05
1.3440294424071908e-05
1.2718470316031016e-05
1.2620929737749975e-05
1.332462124992162e-05
1.4510650544252712e-05
1.3497112377081066e-05
1.2831069398089312e-05
1.2661434993788134e-05
1.2308784789638594e-05
1.1969197657890618e-05
1.1844435903185513e-05
1.1713181265804451e-05
1.1546372661541682e-05
1.1846035704365931e-05
1.2539102499431465e-05
1.2601344678841997e-05
1.1856693163281307e-05
1.2375233382044826e-05
1.385104678774951e-05
1.4946313967811875e-05
1.4142980035103392e-05
1.3360616321733687e-05
1.2530344065453392e-05
1.3295029930304736e-05
1.4294283573690336e-05
1.3927226973464713e-05
1.2694420547632035e-05
1.2293558029341511e-05
1.2482161764637567e-05
1.2775912182405591e-05
1.255030929314671e-05
1.2400332707329653e-05
1.1610853107413277e-05
1.1841326340800151e-05
1.2857131878263317e-05
1.3521222172130365e-05
1.3342435522645246e-05
1.2351054465398192e-05
1.2238024282851256e-05
1.3034778930887114e-05
1.39553321787389e-05
1.3915088857174851e-05
1.3106047845212743e-05
1.1898562661372125e-05
1.3254228178993799e-05
1.4861122508591507e-05
1.4916703548806254e-05
1.3690107152797282e-05
1.1931284461752512e-05
1.3004432730667759e-05
1.4211152119969483e-05
1.3782255336991511e-05
1.2617558240890503e-05
1.223705112352036e-05
1.2623198927030899e-05
1.3333607057575136e-05
1.4456179087574128e-05
1.4638718312198762e-05
1.3750968719250523e-05
1.3551313713833224e-05
1.4121904314379208e-05
1.607122612767853e-05
1.6994576071738265e-05
1.601979420229327e-05
0.8521342277526855
0.22218038141727448
0.4176599681377411
0.4234585464000702
0.2302551418542862
0.21997188031673431
0.23727692663669586
0.16747678816318512
0.1425168514251709
0.14290955662727356
0.12074682861566544
0.10579047352075577
0.0936199203133583
0.08284477889537811
0.07521116733551025
0.06991847604513168
0.061099641025066376
0.051994688808918
0.04707379639148712
0.0437464565038681
0.039554301649332047
0.032534606754779816
0.02772540971636772
0.026372743770480156
0.023709064349532127
0.01996842585504055
0.01758677326142788
0.015647223219275475
0.013865560293197632
0.012962738052010536
0.01188264973461628
0.009997871704399586
0.008542025461792946
0.008086426183581352
0.007659486494958401
0.0068095712922513485
0.006093381438404322
0.005490418057888746
0.004797698929905891
0.00427301274612546
0.004076763521879911
0.0038268251810222864
0.0032956262584775686
0.0028864615596830845
0.002763430355116725
0.0025393255054950714
0.0021945119369775057
0.0020237138960510492
0.0019051902927458286
0.0017152957152575254
0.0015052900416776538
0.0014260213356465101
0.001330242259427905
0.001178876613266766
0.001051024766638875
0.000988418236374855
0.000915388809517026
0.0008352152071893215
0.000767845893278718
0.0007003778009675443
0.0006551154074259102
0.0006136280717328191
0.0005676972214132547
0.0005026154685765505
0.0004894513986073434
0.00045923300785943866
0.00042589037911966443
0.00039352980093099177
0.00037545073428191245
0.0003542702179402113
0.00032458914211019874
0.00031761196441948414
0.000305098423268646
0.000283530680462718
0.00026311763213016093
0.00025709369219839573
0.000249788339715451
0.0002347803965676576
0.00022175243066158146
0.00021277903579175472
0.0002091970236506313
0.00020171498181298375
0.0001878575567388907
0.00017500440299045295
0.000166191253811121
0.00015751707542221993
0.00015029538189992309
0.00014408829156309366
0.00013897661119699478
0.0001352242543362081
0.00012943381443619728
0.00012479268480092287
0.00012298407091293484
0.0001195587101392448
0.00011569862545002252
0.0001127257346524857
0.00011087241000495851
0.0001101773013942875
0.00010695221862988546
0.00010207193554379046
0.00010088406997965649
9.828365728026256e-05
9.442705049877986e-05
9.207871335092932e-05
9.080560994334519e-05
8.905346476240084e-05
8.719436300452799e-05
8.442457328783348e-05
8.429809531662613e-05
8.484774298267439e-05
8.318700565723702e-05
8.085976151051e-05
7.867518434068188e-05
7.739724242128432e-05
7.847467350075021e-05
7.8339442552533e-05
7.977737550390884e-05
7.749733049422503e-05
7.583203841932118e-05
7.939981878735125e-05
7.858893513912335e-05
7.414750143652782e-05
7.435713632730767e-05
7.765329064568505e-05
7.47292215237394e-05
7.087053381837904e-05
6.993077840888873e-05
7.274658128153533e-05
7.164203270804137e-05
6.953072443138808e-05
6.892142118886113e-05
6.646319525316358e-05
6.535851571243256e-05
6.470469816122204e-05
6.296691572060809e-05
6.316889630397782e-05
6.200649659149349e-05
6.224236858543009e-05
6.140406185295433e-05
6.155929440865293e-05
5.897779556107707e-05
5.930724728386849e-05
5.860637247678824e-05
5.670979953720234e-05
5.646170393447392e-05
5.6692984799155965e-05
5.6050022976705804e-05
5.519864134839736e-05
5.3577030485030264e-05
5.3525203838944435e-05
5.2195307944202796e-05
5.057058297097683e-05
5.214772681938484e-05
5.4954194638412446e-05
5.081456765765324e-05
5.238063749857247e-05
6.500336894532666e-05
6.642325752181932e-05
5.9699326811823994e-05
5.7106994063360617e-05
6.112941628089175e-05
6.572376150870696e-05
6.340252730296925e-05
5.6891178246587515e-05
5.170267468201928e-05
5.62230015930254e-05
5.7627072237664834e-05
5.7224893680540845e-05
5.22353730048053e-05
5.024286292609759e-05
5.0862574425991625e-05
5.2081250032642856e-05
5.270046312944032e-05
5.1253406127216294e-05
4.872661520494148e-05
4.7734720283187926e-05
4.6047931391512975e-05
4.4754098780686036e-05
4.6960274630691856e-05
4.630583862308413e-05
4.5811149902874604e-05
4.629344039130956e-05
4.460345735424198e-05
4.3124375224579126e-05
4.4837208406534046e-05
4.4468080886872485e-05
4.272873411537148e-05
4.22335033363197e-05
4.252856888342649e-05
4.060469655087218e-05
3.876755363307893e-05
4.1299124859506264e-05
3.9506972825620323e-05
3.867539271595888e-05
4.0222061215899885e-05
4.124505721847527e-05
3.790821210714057e-05
3.892664244631305e-05
4.225461816531606e-05
3.908819780917838e-05
3.5811772249871865e-05
3.8840578781673685e-05
3.9726568502373993e-05
3.635721805039793e-05
3.6988330975873396e-05
3.931124592781998e-05
3.652487794170156e-05
3.469598959782161e-05
3.772415220737457e-05
3.976562220486812e-05
3.4168089769082144e-05
3.504445339785889e-05
3.925438431906514e-05
3.67457396350801e-05
3.374534207978286e-05
3.5367778764339164e-05
3.753796772798523e-05
3.4978835174115375e-05
3.362545248819515e-05
3.6139783333055675e-05
3.8956488424446434e-05
3.633906089817174e-05
3.392331564100459e-05
3.6905297747580335e-05
3.9620863390155137e-05
3.726360955624841e-05
3.496993667795323e-05
3.5749479138758034e-05
3.890150765073486e-05
3.827711407211609e-05
3.3699539926601574e-05
3.973361526732333e-05
3.945926437154412e-05
3.7352969229687005e-05
3.186237518093549e-05
3.498549631331116e-05
3.743009438039735e-05
3.537972588674165e-05
3.0331035304698162e-05
3.373246727278456e-05
3.652881787274964e-05
3.510135502438061e-05
3.1016053981147707e-05
3.2827170798555017e-05
3.521994221955538e-05
3.47633394994773e-05
3.0242357752285898e-05
3.032225686183665e-05
3.470392039162107e-05
3.6107296182308346e-05
3.244705294491723e-05
3.213890886399895e-05
3.6066754546482116e-05
3.861506047542207e-05
3.5446548281470314e-05
3.2367755920859054e-05
3.3818887459347025e-05
3.6859215470030904e-05
3.706133793457411e-05
3.206025576218963e-05
3.0448183679254726e-05
3.3008916943799704e-05
3.51837879861705e-05
3.264685074100271e-05
2.9404704037006013e-05
3.049798760912381e-05
3.384562660357915e-05
3.377502071089111e-05
3.008858948305715e-05
2.7259995476924814e-05
2.8997463232371956e-05
3.279309385106899e-05
3.282043326180428e-05
2.8939868570887484e-05
2.7198933821637183e-05
3.1011666578706354e-05
3.40463848260697e-05
3.200964420102537e-05
2.8514175937743858e-05
2.78459247056162e-05
3.108346209046431e-05
3.526151704136282e-05
3.37835808750242e-05
3.189691051375121e-05
4.080936923855916e-05
8.409507427131757e-05
5.76791244384367e-05
5.543680163100362e-05
3.6369961890159175e-05
5.091712955618277e-05
3.8845118979224935e-05
4.8306781536666676e-05
5.5829314078437164e-05
3.436631232034415e-05
3.6124471080256626e-05
3.55896663677413e-05
4.070179784321226e-05
3.7167759728617966e-05
3.21680709021166e-05
3.227442721254192e-05
3.263327380409464e-05
3.603591176215559e-05
3.4776450775098056e-05
3.2785817893454805e-05
2.953435068775434e-05
3.242216189391911e-05
3.415061655687168e-05
3.471015952527523e-05
3.127208765363321e-05
2.7817637601401657e-05
3.0911531212041155e-05
4.9304362619295716e-05
3.590466076275334e-05
4.2964937165379524e-05
3.6760317016160116e-05
3.3799522498156875e-05
3.439058127696626e-05
3.427618503337726e-05
3.591816857806407e-05
3.1697971280664206e-05
2.9339533284655772e-05
2.7401087209000252e-05
3.0319428333314136e-05
3.200823994120583e-05
3.124955401290208e-05
2.730039159359876e-05
2.651673639775254e-05
2.6381030693301e-05
3.1152616429608315e-05
3.085462230956182e-05
2.9281232855282724e-05
2.5166888008243404e-05
2.4287919586640783e-05
2.690924702619668e-05
3.0340495868586004e-05
3.0378600058611482e-05
2.8309481422184035e-05
2.4804219719953835e-05
2.5429020752198994e-05
2.871068318199832e-05
3.043006654479541e-05
3.072126492043026e-05
2.7749756554840133e-05
2.4144017515936866e-05
2.3696145944995806e-05
2.6728563170763664e-05
3.102186383330263e-05
3.2612766517559066e-05
2.9056134735583328e-05
2.500086702639237e-05
2.5810455554164946e-05
2.9866412660339847e-05
3.392887083464302e-05
3.2680960430298e-05
2.910586590587627e-05
2.628643051139079e-05
2.661243524926249e-05
2.9144490326871164e-05
3.151383498334326e-05
3.223520252504386e-05
3.0139788577798754e-05
2.632291943882592e-05
2.629251503094565e-05
2.828865217452403e-05
3.2273885153699666e-05
3.191997893736698e-05
2.9204154998296872e-05
2.5870327590382658e-05
2.4658160327817313e-05
2.6137984605156817e-05
2.8653066692641005e-05
2.9240605726954527e-05
2.884601963160094e-05
2.828664582921192e-05
2.7311571102472953e-05
2.6647925551515073e-05
2.9558812457253225e-05
3.183202352374792e-05
3.12772644974757e-05
2.700484219531063e-05
2.41590660152724e-05
2.4067365302471444e-05
2.591642078186851e-05
2.7332753234077245e-05
2.752562977548223e-05
2.6728670491138473e-05
2.6713254555943422e-05
2.585380570963025e-05
2.5862344045890495e-05
2.7997382858302444e-05
3.170492345816456e-05
3.409139026189223e-05
3.1093673896975815e-05
3.063198164454661e-05
3.0400235118577257e-05
3.201520667062141e-05
3.367407771293074e-05
3.489076334517449e-05
3.3779910154407844e-05
3.179801205988042e-05
3.139409818686545e-05
3.2874020689632744e-05
3.214471507817507e-05
3.2558455131947994e-05
3.2678628485882655e-05
3.24612992699258e-05
2.9060425731586292e-05
2.758278242254164e-05
2.7199372198083438e-05
2.9772303605568595e-05
3.102002665400505e-05
3.062564428546466e-05
2.936644887086004e-05
2.853440491890069e-05
2.8895125069539063e-05
3.06180736515671e-05
3.2141055271495134e-05
3.101640322711319e-05
3.037648457393516e-05
3.1476789445150644e-05
3.121651025139727e-05
2.890243922593072e-05
2.8266027584322728e-05
2.9072405595798045e-05
3.0460783818853088e-05
2.921789746324066e-05
2.7156176656717435e-05
2.583416244306136e-05
2.3653445168747567e-05
2.5750447093741968e-05
2.826834679581225e-05
2.869808849936817e-05
2.745974052231759e-05
2.779311762424186e-05
2.8294993171584792e-05
2.8917107556480914e-05
2.7295905965729617e-05
2.547994881751947e-05
2.5923625798895955e-05
2.7480295102577657e-05
2.760154711722862e-05
2.5641142201493494e-05
2.4376515284529887e-05
2.396108720859047e-05
2.4680963178980164e-05
2.6367899408796802e-05
2.7426995075074956e-05
2.8100961571908556e-05
2.686220977921039e-05
2.697335548873525e-05
3.935207860195078e-05
3.159537664032541e-05
4.0251044993055984e-05
2.546590258134529e-05
3.452398595982231e-05
2.8539163395180367e-05
3.369756814208813e-05
2.1608399038086645e-05
2.3770027837599628e-05
2.1440517230075784e-05
2.509484693291597e-05
2.5467112209298648e-05
2.5159839424304664e-05
2.430365748296026e-05
2.1147712686797604e-05
2.2293039364740252e-05
2.2515170712722465e-05
2.2534944946528412e-05
2.13136117963586e-05
2.015293102886062e-05
2.2472346245194785e-05
2.4200449843192473e-05
2.23829392780317e-05
2.0150990167167038e-05
1.813819289964158e-05
1.8410699340165593e-05
1.980996057682205e-05
1.9671959307743236e-05
2.0764555301866494e-05
2.1833688151673414e-05
2.1379475583671592e-05
1.9332625015522353e-05
1.9038407117477618e-05
2.1625446606776677e-05
2.2128422642708756e-05
2.0213574316585436e-05
1.97110821318347e-05
1.9286468159407377e-05
1.9253142454545014e-05
1.8721768356044777e-05
1.7763388314051554e-05
1.665635318204295e-05
1.7630985894356854e-05
1.8194958101958036e-05
1.7524180293548852e-05
1.964941475307569e-05
1.9206943761673756e-05
1.8032214939012192e-05
1.782132312655449e-05
1.7277621736866422e-05
1.792110015230719e-05
2.0512919945758767e-05
2.0351202692836523e-05
1.85712688107742e-05
1.829439861467108e-05
1.9046516172238626e-05
1.9934015654143877e-05
1.948618228198029e-05
1.8677312255022116e-05
1.909406819322612e-05
1.76325993379578e-05
1.6994283214444295e-05
1.725348010950256e-05
1.79322887561284e-05
1.779714693839196e-05
1.7282854969380423e-05
1.6644235074636526e-05
1.678507760516368e-05
1.8670027202460915e-05
1.9217854060116224e-05
1.9205634089303203e-05
1.8298973373021e-05
1.7386120816809125e-05
1.7396982002537698e-05
1.933140265464317e-05
1.9198483641957864e-05
1.825451363401953e-05
1.8268065105075948e-05
1.901359428302385e-05
1.7818390915635973e-05
1.7905445929500274e-05
1.848691317718476e-05
1.8646978787728585e-05
1.7888101865537465e-05
1.7443353499402292e-05
1.6515985407750122e-05
1.892268301162403e-05
2.0148998373770155e-05
2.184550066886004e-05
2.0301844415371306e-05
1.8596814697957598e-05
1.6293226508423686e-05
1.779581180016976e-05
1.826407424232457e-05
1.7427741113351658e-05
1.618343776499387e-05
1.6852929547894746e-05
1.7673641195870005e-05
1.8071012164000422e-05
1.696237268333789e-05
1.827341111493297e-05
1.98068064491963e-05
1.993125260923989e-05
1.951892045326531e-05
1.9041603081859648e-05
2.0386234609759413e-05
2.0082576156710275e-05
2.0974819562979974e-05
2.130727625626605e-05
1.9906066881958395e-05
1.855893606261816e-05
2.1489442588062957e-05
2.5430792447878048e-05
2.879132443922572e-05
2.3333850549533963e-05
1.9970801076851785e-05
2.1962423488730565e-05
2.2805728804087266e-05
1.943026109074708e-05
2.055189361271914e-05
1.99447495106142e-05
1.9726721802726388e-05
1.958402390300762e-05
1.9051323761232197e-05
1.8501508748158813e-05
1.730727126414422e-05
1.7784528608899564e-05
1.8949192963191308e-05
1.9877001250279136e-05
1.8779872334562242e-05
1.8200922568212263e-05
1.8054155589197762e-05
1.857967254181858e-05
1.880876880022697e-05
1.7826594557845965e-05
1.66547379194526e-05
1.6729913113522343e-05
1.68159185705008e-05
1.6578074792050757e-05
1.658224209677428e-05
1.676014107943047e-05
1.6448393580503762e-05
1.5358446034952067e-05
1.5862115105846897e-05
1.564687590871472e-05
1.5063696992001496e-05
1.5414962035720237e-05
1.65173078130465e-05
1.572351720824372e-05
1.7029495211318135e-05
1.727243397908751e-05
1.5581643310724758e-05
1.5944418919389136e-05
1.5075076589710079e-05
1.6720181520213373e-05
1.5672836525482126e-05
1.4905071111570578e-05
1.3179893358028494e-05
1.3379521988099441e-05
1.4312222447188105e-05
1.3890711670683231e-05
1.2833028449676931e-05
1.2803673598682508e-05
1.314582914346829e-05
1.3447983292280696e-05
1.3840046449331567e-05
1.3123127246217337e-05
1.279572370549431e-05
1.2453001545509323e-05
1.390702436765423e-05
1.415401857229881e-05
1.5023724699858576e-05
1.5493642422370613e-05
1.4463820662058424e-05
1.3310897884366568e-05
1.5075719602464233e-05
1.6392792531405576e-05
1.6495070667588152e-05
1.5622341379639693e-05
1.4944776921765879e-05
1.5663677913835272e-05
1.8477261619409546e-05
1.7415844922652468e-05
1.615152541489806e-05
1.5116790564206894e-05
1.560714554216247e-05
1.668758523010183e-05
1.6140718798851594e-05
1.6541547665838152e-05
1.4265920981415547e-05
1.5370207620435394e-05
1.444887493562419e-05
1.642012648517266e-05
1.6402053006459028e-05
1.7443195247324184e-05
1.6965956092462875e-05
1.5203440852928907e-05
1.5697640264988877e-05
1.7946053048945032e-05
1.9779610738623887e-05
1.862155659182463e-05
1.695436003501527e-05
1.70665152836591e-05
2.2465195797849447e-05
2.2151039956952445e-05
1.8458613340044394e-05
1.4589960301236715e-05
1.5303565305657685e-05
1.6253052308456972e-05
1.5806946976226754e-05
1.676266583672259e-05
1.606056139280554e-05
1.4476415344688576e-05
1.5956664356053807e-05
1.5690889995312318e-05
1.7150756320916116e-05
1.8893078959081322e-05
1.9190205421182327e-05
1.824166247388348e-05
1.613583299331367e-05
1.4986357200541534e-05
1.7977710740524344e-05
1.8515114788897336e-05
1.8306354832020588e-05
1.636529850657098e-05
1.3685600606549997e-05
1.4398127859749366e-05
1.6330370272044092e-05
1.8620989067130722e-05
1.662234171817545e-05
1.385782798024593e-05
1.4766923413844779e-05
1.5873374650254846e-05
1.863106808741577e-05
1.8099306544172578e-05
1.7863771063275635e-05
1.7048885638359934e-05
1.600720497663133e-05
1.7228094293386675e-05
1.727040216792375e-05
1.8597773305373266e-05
1.903584779938683e-05
1.931270344357472e-05
1.6820866221678443e-05
1.9359142243047245e-05
2.0127392417634837e-05
2.2796126359025948e-05
2.218397094111424e-05
1.9361532395123504e-05
1.6370195226045325e-05
1.5526671631960198e-05
1.9316867110319436e-05
2.1512305465876125e-05
2.139801836165134e-05
1.7228110664291307e-05
1.5398423784063198e-05
1.6864261851878837e-05
1.948914177773986e-05
1.9464414435788058e-05
1.853507274063304e-05
1.5169198377407156e-05
1.6340383808710612e-05
1.7441898307879455e-05
1.7710739484755322e-05
1.9897319361916743e-05
2.1945028493064456e-05
2.23847855522763e-05
2.2599300791625865e-05
2.115727875207085e-05
2.095781746902503e-05
2.2243742932914756e-05
2.235483225376811e-05
2.2826590793556534e-05
1.946830343513284e-05
1.763416912581306e-05
1.6490850612171926e-05
2.1080018996144645e-05
2.3543414499727078e-05
2.474358734616544e-05
2.170210973417852e-05
1.89145102922339e-05
2.0055003915331326e-05
2.4668215701240115e-05
2.6889400032814592e-05
2.628420406836085e-05
2.502496136003174e-05
2.1325926354620606e-05
2.3051718017086387e-05
2.1691450456273742e-05
2.128563392034266e-05
2.131775727320928e-05
2.6430381694808602e-05
2.6606470783008263e-05
2.3035823687678203e-05
2.183038850489538e-05
1.9998986317659728e-05
2.1280109649524093e-05
2.194061380578205e-05
2.0836549083469436e-05
1.849014006438665e-05
1.690962199063506e-05
1.8050834114546888e-05
2.2050848201615736e-05
2.3930475435918197e-05
2.5978741177823395e-05
2.522478644095827e-05
2.312163087481167e-05
2.0046087229275145e-05
1.9563518435461447e-05
2.4768423827481456e-05
2.424941885692533e-05
2.388373832218349e-05
1.9851797333103605e-05
2.1065270630060695e-05
2.4143897462636232e-05
2.1502080926438794e-05
2.233361556136515e-05
2.024265813815873e-05
2.231346479675267e-05
2.421372482785955e-05
2.4356790163437836e-05
2.174863220716361e-05
2.40178396779811e-05
2.2228243324207142e-05
2.4311138986377046e-05
2.1577074221568182e-05
2.2128102500573732e-05
1.9572711607906967e-05
1.959055953193456e-05
2.095115814881865e-05
2.133370071533136e-05
2.0853498426731676e-05
1.9944849555031396e-05
1.8163689674111083e-05
1.758882171998266e-05
1.8915427062893286e-05
2.143974052160047e-05
2.260833753098268e-05
2.0698123989859596e-05
1.9959121345891617e-05
1.7019270671880804e-05
1.910243008751422e-05
2.382161073910538e-05
2.054641481663566e-05
1.9699427866726182e-05
2.3624636014574207e-05
2.65141006821068e-05
2.693759961402975e-05
2.696062256291043e-05
2.609154034871608e-05
2.839427543221973e-05
3.0478404369205236e-05
2.7684096494340338e-05
2.4931889129220508e-05
2.4803977794363163e-05
0.6469219326972961
0.14710783958435059
0.3606623709201813
0.2931388318538666
0.1545669436454773
0.17507442831993103
0.16477999091148376
0.12701426446437836
0.10186654329299927
0.0920940563082695
0.08591897040605545
0.07530896365642548
0.06091470271348953
0.05330849811434746
0.048945214599370956
0.043719105422496796
0.037807315587997437
0.034456364810466766
0.030093077570199966
0.026691362261772156
0.0250460933893919
0.02185763791203499
0.01922782137989998
0.017491556704044342
0.015289339236915112
0.013555141165852547
0.012244589626789093
0.01115406770259142
0.009945888072252274
0.008547427132725716
0.007900099270045757
0.007336672395467758
0.006280428264290094
0.005734066013246775
0.0051537672989070415
0.004463129211217165
0.004321145359426737
0.003940845374017954
0.0033671518322080374
0.0031036885920912027
0.002869200659915805
0.0025451374240219593
0.00232144258916378
0.002153173554688692
0.0018895603716373444
0.0017130912747234106
0.0016322744777426124
0.0014701912878081203
0.0012894364772364497
0.0012021501315757632
0.0011077523231506348
0.0010009773541241884
0.0009182952344417572
0.000840828288346529
0.0007586734718643129
0.0006981303449720144
0.0006500543095171452
0.000575610320083797
0.0005321954959072173
0.0005051590851508081
0.00045754577149637043
0.00042598324944265187
0.00041137513471767306
0.0003846082545351237
0.00034936954034492373
0.0003320228715892881
0.0003094940911978483
0.0002815755142364651
0.0002655132848303765
0.0002520037814974785
0.00023997219977900386
0.00022185394482221454
0.00021412370551843196
0.00020422760280780494
0.00018764377455227077
0.00017330121772829443
0.00016681465785950422
0.00015926371270325035
0.00014856213238090277
0.00014396366896107793
0.00014175771502777934
0.00014117395039647818
0.00013328510976862162
0.0001270785287488252
0.0001232504437211901
0.00011709710088325664
0.0001129411393776536
0.00011747675307560712
0.0001125834314734675
0.0001063799427356571
0.00010304430907126516
9.95888767647557e-05
9.673756721895188e-05
9.415283420821652e-05
9.577200398780406e-05
9.272545867133886e-05
9.30417372728698e-05
9.019739081850275e-05
8.867261931300163e-05
8.598426211392507e-05
8.393626194447279e-05
8.37525658425875e-05
8.2190046668984e-05
7.944805838633329e-05
8.047198207350448e-05
7.900112541392446e-05
7.420698966598138e-05
7.556368655059487e-05
7.073496090015396e-05
7.210628973552957e-05
6.701356323901564e-05
7.348223880399019e-05
6.919442967046052e-05
6.99142983648926e-05
7.454102888004854e-05
6.58561839372851e-05
7.007032399997115e-05
6.406541797332466e-05
5.998294727760367e-05
5.998586129862815e-05
6.030116492183879e-05
5.7699024182511494e-05
5.519910700968467e-05
5.472741031553596e-05
5.4623444157186896e-05
5.4781794460723177e-05
5.3794072300661355e-05
5.455699283629656e-05
5.51806551811751e-05
5.4507723689312115e-05
5.3792620747117326e-05
5.19219902344048e-05
5.003226033295505e-05
5.099636473460123e-05
5.045102443546057e-05
4.9061676691053435e-05
4.831339538213797e-05
4.9583370127948e-05
4.7667210310464725e-05
4.5923203288111836e-05
4.881545828538947e-05
5.1346247346373275e-05
4.762828757520765e-05
4.740157601190731e-05
4.807542427442968e-05
4.775541674462147e-05
4.498038106248714e-05
4.526053453446366e-05
4.496271867537871e-05
4.600331885740161e-05
4.365759377833456e-05
4.3066509533673525e-05
4.246962635079399e-05
4.072940646437928e-05
3.9832968468545005e-05
4.147085201111622e-05
4.2463576392037794e-05
4.253398583387025e-05
4.208244354231283e-05
4.114668627153151e-05
4.025442831334658e-05
4.048442133353092e-05
3.91192443203181e-05
3.691136953420937e-05
3.6951842048438266e-05
3.679057044791989e-05
3.687043135869317e-05
3.7237059586914256e-05
3.7432462704600766e-05
3.557296804501675e-05
3.524519706843421e-05
3.631817889981903e-05
3.4926721127703786e-05
3.471615491434932e-05
3.5481232771417126e-05
3.506090433802456e-05
3.400709465495311e-05
3.452800228842534e-05
3.41245140589308e-05
3.226456101401709e-05
3.2331216061720625e-05
3.368660691194236e-05
3.3399635867681354e-05
3.3308020647382364e-05
3.3248001273022965e-05
3.357604146003723e-05
3.347089295857586e-05
3.383240255061537e-05
3.5177890822524205e-05
3.101116089965217e-05
3.250415466027334e-05
3.3932155929505825e-05
3.078274676227011e-05
3.3267388062085956e-05
3.2412372092949226e-05
3.119977918686345e-05
3.214420939912088e-05
3.333021231810562e-05
3.377113171154633e-05
3.235665280953981e-05
3.3176198485307395e-05
3.34962569468189e-05
3.205720349797048e-05
3.072778054047376e-05
3.084187119384296e-05
3.0913721275283024e-05
2.9373562938417308e-05
3.0212850106181577e-05
3.163421934004873e-05
3.298416413599625e-05
3.075790300499648e-05
3.054051558137871e-05
2.9934219128335826e-05
2.7639107429422438e-05
2.6829386115423404e-05
2.635025703057181e-05
2.683712045836728e-05
2.603251050459221e-05
2.5727078536874615e-05
2.524179217289202e-05
2.505272459529806e-05
2.4266257241833955e-05
2.375290569034405e-05
2.3825747121009044e-05
2.4444971131742932e-05
2.498928370187059e-05
2.4404062060057186e-05
2.4409402612945996e-05
2.4291419322253205e-05
2.3674700059928e-05
2.4479737476212904e-05
2.476514782756567e-05
2.357429184485227e-05
2.4120578018482774e-05
2.426437276881188e-05
2.418247822788544e-05
2.4945435143308714e-05
2.640279126353562e-05
2.772516199911479e-05
2.5935538360499777e-05
2.5906816517817788e-05
2.726611273828894e-05
2.574717473180499e-05
2.4541515813325532e-05
2.6016596166300587e-05
2.6000501748058014e-05
2.4313139874720946e-05
2.3468002837034874e-05
2.473034692229703e-05
2.416385723336134e-05
2.3285605493583716e-05
2.318842052773107e-05
2.377994496782776e-05
2.592804594314657e-05
2.4752122044446878e-05
2.3958893507369794e-05
2.4855975425452925e-05
2.5445273422519676e-05
2.5817442292463966e-05
2.490529732313007e-05
2.4701617803657427e-05
2.4013153961277567e-05
2.454643436067272e-05
2.401365236437414e-05
2.471867628628388e-05
2.612750540720299e-05
2.7208685423829593e-05
2.76930550171528e-05
2.5368051865370944e-05
2.3645559849683195e-05
2.5331641154480167e-05
2.6933719709631987e-05
2.4372542611672543e-05
2.3121980120777152e-05
2.2571271983906627e-05
2.299040716025047e-05
2.2935924789635465e-05
2.2242784325499088e-05
2.3431299268850125e-05
2.367384877288714e-05
2.3280746972886845e-05
2.2876283765072003e-05
2.1924091925029643e-05
2.4657170797581784e-05
2.5136743715847842e-05
2.4309743821504526e-05
2.3895314370747656e-05
2.599088111310266e-05
2.7086542104370892e-05
2.7289021090837196e-05
2.666909495019354e-05
2.4365670469705947e-05
2.6416215405333787e-05
3.158334220643155e-05
3.1012878025649115e-05
2.6445371986483224e-05
2.532980033720378e-05
2.798681271087844e-05
3.064527845708653e-05
3.14843600790482e-05
3.08397357002832e-05
2.6653460736270063e-05
2.527060678403359e-05
2.8318945624050684e-05
3.2650372304487973e-05
3.281998579041101e-05
2.7613245038082823e-05
2.4668359401402995e-05
2.777275221887976e-05
3.3583968615857884e-05
3.2108266168506816e-05
2.8197817300679162e-05
3.0361308745341375e-05
2.7723262974177487e-05
3.086272772634402e-05
3.4024596970994025e-05
3.035237932635937e-05
2.6405365133541636e-05
2.298113213328179e-05
2.652809416758828e-05
3.252338865422644e-05
3.0684401281178e-05
2.759334529400803e-05
2.579799183877185e-05
2.6821435312740505e-05
3.562595884432085e-05
4.0647166315466166e-05
3.3892163628479466e-05
2.920985389209818e-05
3.14061289827805e-05
3.2179545087274164e-05
3.734837446245365e-05
4.1061754018301144e-05
3.3208358217962086e-05
2.633839540067129e-05
2.567627961980179e-05
3.0102115488261916e-05
3.58858669642359e-05
3.662122253444977e-05
3.0231149139581248e-05
2.4228076654253528e-05
2.5140612706309184e-05
3.2712265237933025e-05
3.982838097726926e-05
4.0339982660952955e-05
3.141871275147423e-05
2.5401104721822776e-05
2.6046673156088218e-05
3.340547118568793e-05
3.97089243051596e-05
3.8275396946119145e-05
3.13796081172768e-05
2.4258735720650293e-05
2.4579883756814525e-05
3.0492243240587413e-05
3.9173693949123845e-05
4.1535418858984485e-05
3.5035827750107273e-05
2.57300471275812e-05
2.2529031411977485e-05
2.978245356644038e-05
3.837577241938561e-05
4.194662324152887e-05
3.663163079181686e-05
2.8910541004734114e-05
2.4878710974007845e-05
2.753512490016874e-05
3.5214055969845504e-05
4.403384809847921e-05
4.421970879775472e-05
3.735391146619804e-05
2.80453241430223e-05
2.6061845346703194e-05
3.254247712902725e-05
4.3015974370064214e-05
4.4342901674099267e-05
3.909040606231429e-05
3.0852286727167666e-05
2.535784187784884e-05
2.8765038223355077e-05
3.8494643376907334e-05
4.8589638026896864e-05
4.884438021690585e-05
3.988598837167956e-05
2.832103564287536e-05
2.756318644969724e-05
3.650928920251317e-05
4.635977529687807e-05
5.076962406747043e-05
4.431296474649571e-05
3.261389065301046e-05
2.5760660719242878e-05
2.7978716389043257e-05
3.909505176125094e-05
5.100694761495106e-05
5.297208554111421e-05
4.34155335824471e-05
3.144412039546296e-05
2.6193749363301322e-05
3.2409672712674364e-05
4.3083360651507974e-05
4.9704976845532656e-05
4.880261985817924e-05
3.909452789230272e-05
2.9521030228352174e-05
2.8103191652917303e-05
3.5209224733989686e-05
4.858908141613938e-05
5.534986485145055e-05
5.0812486733775586e-05
4.080789949512109e-05
3.1247385777533054e-05
3.5117747756885365e-05
5.7109773479169235e-05
7.56082808948122e-05
5.550809146370739e-05
6.157113239169121e-05
4.222070492687635e-05
3.62942046194803e-05
3.263498001615517e-05
4.2333445890108123e-05
5.030948159401305e-05
5.3015784942545e-05
4.912617077934556e-05
3.935396307497285e-05
3.150274642393924e-05
3.289179221610539e-05
4.469288978725672e-05
5.344501914805733e-05
5.8440869906917214e-05
6.56291886116378e-05
4.763935794471763e-05
4.547533535514958e-05
4.222911593387835e-05
4.364219057606533e-05
5.00555252074264e-05
5.438391599454917e-05
5.54474609089084e-05
4.8755206080386415e-05
4.027864633826539e-05
3.976594962296076e-05
4.560449451673776e-05
5.127173426444642e-05
4.959056605002843e-05
4.3382824514992535e-05
3.8188420148799196e-05
3.7183584936428815e-05
3.9075348468031734e-05
4.020872074761428e-05
4.1472798329778016e-05
4.4240056013222784e-05
4.40231196989771e-05
3.9602087781531736e-05
3.654959436971694e-05
3.399992056074552e-05
3.511134855216369e-05
3.693659891723655e-05
3.7659428926417604e-05
3.321913391118869e-05
3.1000683520687744e-05
3.159779225825332e-05
3.370418198755942e-05
3.549634857336059e-05
3.7791058275615796e-05
3.215270771761425e-05
3.047234713449143e-05
3.122815178357996e-05
2.919580219895579e-05
2.8049867978552356e-05
2.795627551677171e-05
2.8610027584363706e-05
2.9958482627989724e-05
2.8151163860457018e-05
2.7414589567342773e-05
2.6383779186289757e-05
2.483745447534602e-05
2.9647178962477483e-05
3.814369483734481e-05
3.268514046794735e-05
3.307362203486264e-05
2.9932696634205058e-05
2.929169568233192e-05
2.9021661248407327e-05
2.9661729058716446e-05
2.86577833321644e-05
2.8942142307641916e-05
2.8884549465146847e-05
2.6500862077227794e-05
2.8322834623395465e-05
2.6054942281916738e-05
2.709548243728932e-05
2.668198249011766e-05
3.299123272881843e-05
3.734499478014186e-05
3.094045678153634e-05
4.3204672692809254e-05
4.016569801024161e-05
4.1084218537434936e-05
3.733332778210752e-05
3.815895615844056e-05
3.651072256616317e-05
3.39315774908755e-05
3.5326811484992504e-05
3.3093365345848724e-05
3.342622221680358e-05
2.9920751330791973e-05
3.2498272048542276e-05
3.18071324727498e-05
3.147590177832171e-05
3.093168925261125e-05
3.116221705568023e-05
3.099969762843102e-05
3.0294291718746535e-05
3.2575255318079144e-05
3.0387071092263795e-05
2.8680507966782898e-05
2.6030913431895897e-05
2.4799550374154933e-05
2.7825512006529607e-05
3.256454147049226e-05
4.002107016276568e-05
4.160683965892531e-05
4.014592195744626e-05
3.9162598113762215e-05
3.438852581894025e-05
3.077243673033081e-05
0.00011579730926314369
9.408234473085031e-05
0.0001276532420888543
0.00014340816414915025
0.0001301345182582736
0.00012024116585962474
9.797907114261761e-05
9.014331590151414e-05
9.376952220918611e-05
9.576723095960915e-05
0.00012485972547437996
0.00016781373415142298
0.00018795857613440603
0.0001867605169536546
0.00017015193589031696
0.0001443898945581168
0.00011838645150419325
0.0001091971862479113
0.00012151100963819772
0.00013966078404337168
0.00014790019486099482
0.00014315094449557364
0.00012647363473661244
0.00010461903730174527
8.592407539254054e-05
7.426613592542708e-05
7.380356692010537e-05
7.7494238212239e-05
8.144669845933095e-05
8.379568316740915e-05
8.108015754260123e-05
7.115118933143094e-05
6.060146915842779e-05
5.3761872550239787e-05
4.847460877499543e-05
4.652639108826406e-05
4.552345126285218e-05
4.428165266290307e-05
4.216466550133191e-05
4.124884799239226e-05
4.1447419789619744e-05
4.0430484659736976e-05
3.742698754649609e-05
3.350053520989604e-05
3.565680526662618e-05
3.7482863262994215e-05
4.048344635521062e-05
4.041571810375899e-05
3.9159018342616037e-05
4.437325333128683e-05
4.60055198345799e-05
4.5062974095344543e-05
4.0230377635452896e-05
4.20277938246727e-05
4.136057032155804e-05
4.301469016354531e-05
4.1948638681788e-05
4.267307303962298e-05
4.0571925637777895e-05
4.09070635214448e-05
4.195970905129798e-05
4.019139669253491e-05
3.683467730297707e-05
3.215933611500077e-05
3.177209146087989e-05
3.183904482284561e-05
3.325156285427511e-05
3.230936999898404e-05
3.0308017812785693e-05
3.031348569493275e-05
2.9357857783907093e-05
3.122199632343836e-05
2.7923275411012582e-05
2.8817858037655242e-05
3.0397110094781965e-05
3.482365718809888e-05
3.575616574380547e-05
3.691400706884451e-05
3.1552393920719624e-05
3.395368185010739e-05
3.503953121253289e-05
3.937565634259954e-05
3.7232057366054505e-05
3.017514609382488e-05
2.7789654268417507e-05
2.676857002370525e-05
3.114535866188817e-05
3.511670001898892e-05
3.639214992290363e-05
3.699758235597983e-05
2.9230150175862946e-05
3.2880499929888174e-05
3.6839963286183774e-05
3.4890923416242003e-05
3.3430944313295186e-05
2.79037903965218e-05
3.162636494380422e-05
3.891146116075106e-05
4.0164242818718776e-05
4.514867760008201e-05
4.262085349182598e-05
4.2439558455953375e-05
5.1499620894901454e-05
5.233730189502239e-05
5.4808864661026746e-05
5.2008585043950006e-05
4.786781209986657e-05
4.4002870708936825e-05
4.279970744391903e-05
4.42907476099208e-05
4.187988452031277e-05
3.867423947667703e-05
4.609886309481226e-05
5.222032996243797e-05
5.9152745961910114e-05
6.177176692290232e-05
5.792900628875941e-05
4.8632518883096054e-05
5.1517872634576634e-05
5.56270097149536e-05
6.0963247960899025e-05
5.7659595768200234e-05
5.225600034464151e-05
4.458498005988076e-05
4.6259970986284316e-05
4.7216846724040806e-05
4.999733573640697e-05
5.332565342541784e-05
4.680510392063297e-05
4.414073919178918e-05
5.038886229158379e-05
4.7999285015976056e-05
4.925999019178562e-05
4.30077088822145e-05
3.7386380427051336e-05
3.669402576633729e-05
3.864171958412044e-05
4.228607576806098e-05
4.0307786548510194e-05
4.2154428228968754e-05
3.37299752573017e-05
3.583364741643891e-05
4.8652258556103334e-05
5.0177717639598995e-05
5.3283754823496565e-05
4.90322127006948e-05
4.432275454746559e-05
4.845147122978233e-05
6.249429861782119e-05
6.639880302827805e-05
6.722596299368888e-05
5.902958582737483e-05
5.432368925539777e-05
5.591380613623187e-05
6.667876004939899e-05
6.880045839352533e-05
6.812258652644232e-05
5.187845090404153e-05
4.63624055555556e-05
4.5632732508238405e-05
6.094277341617271e-05
5.6546567066106945e-05
5.412684549810365e-05
4.7980996896512806e-05
4.3217642087256536e-05
6.289261364145204e-05
6.60084406263195e-05
7.007147360127419e-05
7.69759644754231e-05
5.364923345041461e-05
6.420881254598498e-05
5.6698150729062036e-05
5.746988972532563e-05
7.162571273511276e-05
5.905110447201878e-05
5.392673483584076e-05
4.529200668912381e-05
4.3105563236167654e-05
5.5293603509198874e-05
6.211572326719761e-05
6.508555816253647e-05
6.522275361930951e-05
5.649157537845895e-05
5.599669384537265e-05
6.220852810656652e-05
0.9623897075653076
0.28123873472213745
0.48835086822509766
0.4659103453159332
0.24160346388816833
0.23703838884830475
0.2562158703804016
0.20363964140415192
0.1562642604112625
0.14140279591083527
0.13546529412269592
0.1209266409277916
0.10366418212652206
0.08918260037899017
0.07967320829629898
0.07202024757862091
0.06556673347949982
0.05683308094739914
0.049052733927965164
0.04490738362073898
0.03964919596910477
0.033767662942409515
0.031057192012667656
0.028900206089019775
0.024837777018547058
0.021547377109527588
0.019921718165278435
0.017899449914693832
0.015620306134223938
0.014148537069559097
0.01277579553425312
0.011319618672132492
0.010273887775838375
0.009265490807592869
0.00824735313653946
0.007440552115440369
0.006686829030513763
0.006178599316626787
0.005625538527965546
0.004885537084192038
0.004553376697003841
0.004320498555898666
0.003693210193887353
0.0032532804179936647
0.0031553604640066624
0.002870765049010515
0.0024232063442468643
0.0022072880528867245
0.0021470668725669384
0.0019329406786710024
0.0016597931971773505
0.0015675476752221584
0.0014836355112493038
0.0013070636196061969
0.001181369530968368
0.001107628340832889
0.0010139498626813293
0.0009291232563555241
0.0008585145114921033
0.0007909942069090903
0.0007245027227327228
0.000663997430820018
0.0006144164362922311
0.0005759060150012374
0.0005277525633573532
0.0004821052134502679
0.0004552848404273391
0.0004270796780474484
0.0003882989112753421
0.0003649247228167951
0.00034856353886425495
0.0003222288505639881
0.0003020560252480209
0.0002873404591809958
0.00026886985870078206
0.00025128721608780324
0.00023805011005606502
0.00022378217545337975
0.00021320879750419408
0.00020261517784092575
0.0001895120512926951
0.00017975915397983044
0.0001803968334570527
0.00017897540237754583
0.00016697135288268328
0.00015951244859024882
0.0001568106672493741
0.0001556271454319358
0.00014712651318404824
0.0001366342621622607
0.0001329034275840968
0.00013283280713949353
0.00012982252519577742
0.00012330799654591829
0.00011640719458227977
0.00011425902630435303
0.00011264094064245
0.00011014940537279472
0.0001066632685251534
0.00010295415268046781
0.00010018546890933067
9.744046110427007e-05
9.773224883247167e-05
9.593912545824423e-05
9.449295612284914e-05
9.150100959232077e-05
9.082059114007279e-05
9.004765161080286e-05
8.808555139694363e-05
8.80121297086589e-05
8.619637810625136e-05
8.345624519279227e-05
8.080931002041325e-05
7.933594315545633e-05
7.811612158548087e-05
7.798115257173777e-05
7.739159627817571e-05
7.540837395936251e-05
7.68083191360347e-05
7.428088429151103e-05
7.172501500463113e-05
7.059532072162256e-05
6.999245670158416e-05
6.517214205814525e-05
6.406135071301833e-05
6.313291669357568e-05
6.143190694274381e-05
6.390242924680933e-05
6.64631079416722e-05
6.514181586680934e-05
5.9169429732719436e-05
6.0737762396456674e-05
6.173988367663696e-05
5.835791671415791e-05
5.642968972097151e-05
5.7712768466444686e-05
5.67612805753015e-05
5.3847659728489816e-05
5.401200905907899e-05
5.596708433586173e-05
5.196667552809231e-05
5.171140219317749e-05
5.2486517233774066e-05
5.099662303109653e-05
4.8284840886481106e-05
5.086488090455532e-05
5.158568455954082e-05
5.014722773921676e-05
4.9544200010132045e-05
5.107884862809442e-05
4.9273756303591654e-05
4.8149307986022905e-05
4.6257406211225316e-05
4.590755997924134e-05
4.4908421841682866e-05
4.516213812166825e-05
4.361286119092256e-05
4.404488208820112e-05
4.286556213628501e-05
4.299466309021227e-05
4.234163498040289e-05
4.209169128444046e-05
4.1292933019576594e-05
4.046419053338468e-05
4.025635644211434e-05
4.0976217860588804e-05
4.0654860640643165e-05
3.8718128053005785e-05
3.925644341506995e-05
3.8383084756787866e-05
3.6951903894077986e-05
3.925304554286413e-05
3.808616747846827e-05
3.689308141474612e-05
3.9396865759044886e-05
3.760420804610476e-05
3.533276685629971e-05
3.78971453756094e-05
3.919997107004747e-05
3.7759538827231154e-05
3.7180547224124894e-05
3.758430102607235e-05
3.719910455401987e-05
3.610545172705315e-05
3.7835128750884905e-05
3.818490222329274e-05
3.806352833635174e-05
4.03572412324138e-05
3.914645276381634e-05
3.6523673770716414e-05
3.663459210656583e-05
3.872009983751923e-05
3.604522498790175e-05
3.438064595684409e-05
3.634336462710053e-05
3.684956391225569e-05
3.4109460102627054e-05
3.508372537908144e-05
3.60227313649375e-05
3.194011151208542e-05
3.2528783776797354e-05
3.542031845427118e-05
3.316641959827393e-05
3.0619245080742985e-05
3.0491899451590143e-05
3.095073770964518e-05
2.944730658782646e-05
2.975883035105653e-05
2.975682946271263e-05
2.935454176622443e-05
2.813144055835437e-05
2.882213993871119e-05
2.9174227165640332e-05
2.8167383788968436e-05
2.7882389986189082e-05
2.868776755349245e-05
2.8764985472662374e-05
2.737412251008209e-05
2.700304685276933e-05
2.8400369046721607e-05
2.8572741939569823e-05
2.7437432436272502e-05
2.7044365197070874e-05
2.779864371404983e-05
2.7721313017536886e-05
2.591612246760633e-05
2.6224244720651768e-05
2.7744088583858684e-05
3.488238507998176e-05
3.853133603115566e-05
3.302295590401627e-05
3.5081760870525613e-05
3.8711787055945024e-05
3.171952994307503e-05
3.275515337008983e-05
3.419304630369879e-05
3.2448726415168494e-05
3.0332072128658183e-05
2.8191117962705903e-05
2.9852228180970997e-05
3.04020013572881e-05
2.6157349566346966e-05
2.5884381102514453e-05
2.8528611437650397e-05
2.8601347366929986e-05
2.5920235202647746e-05
2.472448795742821e-05
2.8153577659395523e-05
2.9926037313998677e-05
2.7877000320586376e-05
2.5338904379168525e-05
2.6713081751950085e-05
2.8511280106613412e-05
2.7310377845424227e-05
2.380014120717533e-05
2.4232400392065756e-05
2.616839083202649e-05
2.645555287017487e-05
2.3851505829952657e-05
2.2873044144944288e-05
2.4467452021781355e-05
2.6678109861677513e-05
2.5464869395364076e-05
2.249336648674216e-05
2.2475353034678847e-05
2.5367915441165678e-05
2.6446105039212853e-05
2.409318767604418e-05
2.2134136088425294e-05
2.2963471565162763e-05
2.5369410650455393e-05
2.5075518351513892e-05
2.2181693566381e-05
2.098109689541161e-05
2.242867230961565e-05
2.3832528313505463e-05
2.3700040401308797e-05
2.1933312382316217e-05
2.211511855421122e-05
2.3112701455829665e-05
2.340098399145063e-05
2.1466043108375743e-05
2.001127359108068e-05
2.2434871425502934e-05
2.4166034563677385e-05
2.4422628484899178e-05
2.2289492335403338e-05
2.1157911760383286e-05
2.248679993499536e-05
2.532499456719961e-05
2.558937376306858e-05
2.39575110754231e-05
2.2849681045045145e-05
2.3589427655679174e-05
2.412805588392075e-05
2.4215862140408717e-05
2.2893085770192556e-05
2.1599422325380147e-05
2.152058732463047e-05
2.3058919396135025e-05
2.345638677070383e-05
2.2427298972615972e-05
2.192712781834416e-05
2.1880790882278234e-05
2.264852446387522e-05
2.2531739887199365e-05
2.2478167011286132e-05
2.226704418717418e-05
2.2268872271524742e-05
2.2930029444978572e-05
2.4476623366354033e-05
2.3422424419550225e-05
2.1598047169391066e-05
2.171339474443812e-05
2.1568512238445692e-05
2.204747397627216e-05
2.0995998056605458e-05
2.0673298422480002e-05
2.1394456780399196e-05
2.1660118363797665e-05
2.234216117358301e-05
2.264441536681261e-05
2.290084375999868e-05
2.1535235646297224e-05
2.2176263883011416e-05
2.332409712835215e-05
2.340549872315023e-05
2.2995600374997593e-05
2.1591446056845598e-05
2.096754360536579e-05
2.2663742129225284e-05
2.3235905246110633e-05
2.3129794499254785e-05
2.256729203509167e-05
2.2750049538444728e-05
2.2525096937897615e-05
2.2558986529475078e-05
2.3925200366647914e-05
2.44840957748238e-05
2.4409166144323535e-05
2.3041115127853118e-05
2.2241310944082215e-05
2.3364480512100272e-05
2.3832390070310794e-05
2.2586209524888545e-05
2.1685840692953207e-05
2.297256469319109e-05
2.4176899387384765e-05
2.5821966119110584e-05
2.3685408450546674e-05
2.2094727682997473e-05
2.2497091777040623e-05
2.409152511972934e-05
2.486180528649129e-05
2.627379581099376e-05
2.4865466912160628e-05
2.230914651590865e-05
2.1298701540217735e-05
2.2040489056962542e-05
2.5514284061500803e-05
2.6675203116610646e-05
2.5091407223953865e-05
2.2692907805321738e-05
2.194206535932608e-05
2.3346592570305802e-05
2.5733974325703457e-05
2.7928002964472398e-05
2.6110425096703693e-05
2.2702037313138135e-05
2.0347602912806906e-05
2.232997394457925e-05
2.5756133254617453e-05
2.8804548492189497e-05
2.836587191268336e-05
2.4157607185770757e-05
2.0858669813605957e-05
2.1176430891500786e-05
2.6558209356153384e-05
3.088156154262833e-05
3.1039122404763475e-05
2.8341582947177812e-05
2.3181268261396326e-05
2.0516466975095682e-05
2.297012360941153e-05
2.8015521820634604e-05
3.177090184180997e-05
2.836378371284809e-05
2.2225982320378534e-05
1.998534753511194e-05
2.3102338673197664e-05
2.8399299480952322e-05
3.1270577892428264e-05
3.5077340726275e-05
2.882979970308952e-05
3.168977127643302e-05
2.2075188098824583e-05
2.6683326723286882e-05
2.9180415367591195e-05
3.221464066882618e-05
3.095918509643525e-05
2.4158811356755905e-05
2.1036374164395966e-05
2.2746702597942203e-05
2.7364696506992914e-05
2.7893373044207692e-05
2.5986722903326154e-05
2.516425956855528e-05
2.380253135925159e-05
2.2690386686008424e-05
2.3579081243951805e-05
2.730287997110281e-05
3.088146695517935e-05
3.575712980818935e-05
2.894835597544443e-05
2.734624285949394e-05
3.51910712197423e-05
5.036127913626842e-05
3.7817593693034723e-05
3.113811180810444e-05
4.0940740291262046e-05
3.722477413248271e-05
2.7829562895931304e-05
2.5936964448192157e-05
3.7103814975125715e-05
3.857371848425828e-05
3.2729403756093234e-05
3.3289281418547034e-05
3.4463289921404794e-05
3.158770778100006e-05
2.8834399927291088e-05
2.991202927660197e-05
3.677110726130195e-05
3.686365016619675e-05
3.135943188681267e-05
2.9039307264611125e-05
2.9389224437181838e-05
3.0043773222132586e-05
2.899357241403777e-05
3.0253437216742896e-05
3.301113247289322e-05
3.356424349476583e-05
3.134520011371933e-05
2.9967028240207583e-05
2.920239967352245e-05
3.238406134187244e-05
3.81418940378353e-05
4.2223000491503626e-05
3.8119884266052395e-05
3.1858660804573447e-05
3.198917693225667e-05
3.681118323584087e-05
4.12140907428693e-05
3.9754686440574005e-05
3.60623344022315e-05
3.376087624928914e-05
3.358646426931955e-05
3.389873745618388e-05
3.5636658139992505e-05
3.5937060602009296e-05
3.463497705524787e-05
3.567573367035948e-05
3.7011250242358074e-05
3.4123819204978645e-05
2.9864677344448864e-05
2.9847820769646205e-05
3.551664485712536e-05
3.827204636763781e-05
3.5857756301993504e-05
2.8789092539227568e-05
2.4861763449735008e-05
2.6205416361335665e-05
2.8527856557047926e-05
2.9910888770245947e-05
2.8033791750203818e-05
2.3926353605929762e-05
2.1279927750583738e-05
2.1624111468554474e-05
2.4072596715996042e-05
2.4583034246461466e-05
2.2023468773113564e-05
2.248691271233838e-05
2.1650626877089962e-05
2.1140367607586086e-05
2.3453583708032966e-05
2.105375642713625e-05
2.1169309547985904e-05
1.9383222024771385e-05
2.0640543880290352e-05
1.9279403204564005e-05
1.9492017599986866e-05
1.8322329196962528e-05
1.800647260097321e-05
1.7312269847025163e-05
1.7654618204687722e-05
1.8082619135384448e-05
1.878692455647979e-05
1.8779155652737245e-05
1.6585681805736385e-05
1.5478321074624546e-05
1.6777212294982746e-05
1.814249662857037e-05
1.8023196389549412e-05
1.602936754352413e-05
1.4946590454201214e-05
1.535890987724997e-05
1.583847370056901e-05
1.5175016415014397e-05
1.4846546037006192e-05
1.3858865713700652e-05
1.283746041735867e-05
1.3187176591600291e-05
1.3917932847107295e-05
1.4213246686267667e-05
1.783156221790705e-05
1.699351196293719e-05
1.5793748389114626e-05
1.5920333680696785e-05
1.538377364340704e-05
1.6369211152778007e-05
2.070669870590791e-05
1.8703905880101956e-05
1.6597885405644774e-05
1.807981971069239e-05
1.9743327356991358e-05
2.029631650657393e-05
2.227602271887008e-05
1.835577131714672e-05
1.65566034411313e-05
1.762702413543593e-05
1.6429030438303016e-05
1.7113952708314173e-05
1.8715294572757557e-05
1.7487473087385297e-05
1.6637497537885793e-05
1.5212043763312977e-05
1.579865420353599e-05
1.6207213775487617e-05
1.8088441720465198e-05
1.765119122865144e-05
1.6654992577969097e-05
1.6807975043775514e-05
1.7948372260434553e-05
1.8794298739521764e-05
1.7313856005785055e-05
1.6722266082069837e-05
1.5875060853431933e-05
1.5333127521444112e-05
1.690386670816224e-05
1.7328326066490263e-05
1.8385835574008524e-05
1.8871243810281157e-05
2.0397963453433476e-05
1.8880149582400918e-05
1.8181994164478965e-05
1.8964872651849873e-05
1.855042137322016e-05
1.9423921912675723e-05
1.9546727344277315e-05
1.870298001449555e-05
1.79396756720962e-05
1.625957702344749e-05
1.620018701942172e-05
1.7192493032780476e-05
1.8945673218695447e-05
1.8140342945116572e-05
1.5070962035679258e-05
1.460018665966345e-05
1.532118949398864e-05
1.4557965187123045e-05
1.5478884961339645e-05
1.8120803360943682e-05
1.7661919628153555e-05
1.7153755834442563e-05
1.556317147333175e-05
1.4434490367420949e-05
1.4304906471807044e-05
1.4510887012875173e-05
1.4788630323891994e-05
1.617147972865496e-05
1.607892227184493e-05
1.5928151697153226e-05
1.568632069393061e-05
1.6861680705915205e-05
1.7250460587092675e-05
1.752493881213013e-05
1.694321326795034e-05
1.644350413698703e-05
1.5153152162383776e-05
1.4500577890430577e-05
1.539435652375687e-05
1.684410381130874e-05
1.7331747585558333e-05
1.734704346745275e-05
1.6691126802470535e-05
1.5853276636335067e-05
1.5946397979860194e-05
1.5807896488695405e-05
1.6275698726531118e-05
1.5853014701860957e-05
1.5758674635435455e-05
1.5002538020780776e-05
1.555297785671428e-05
1.4106339222053066e-05
1.4323476534627844e-05
1.4091793673287611e-05
1.4849155377305578e-05
1.4849789295112714e-05
1.7464279153500684e-05
1.5763886040076613e-05
1.639053334656637e-05
1.515373423899291e-05
1.6037187378969975e-05
1.683333539403975e-05
1.6758225683588535e-05
1.7910606402438134e-05
1.709197931631934e-05
1.698541564110201e-05
1.6513307855348103e-05
1.7865193512989208e-05
1.6271809727186337e-05
1.717020495561883e-05
1.6602220057393424e-05
1.6248404790530913e-05
1.523271384940017e-05
1.6952622900134884e-05
1.599538700247649e-05
1.4996770914876834e-05
1.4807733350608032e-05
1.8495646145311184e-05
1.8831846318789758e-05
2.1482341253431514e-05
1.9974095266661607e-05
1.9347697161720134e-05
2.018965096795e-05
2.2159469153848477e-05
2.124513230228331e-05
2.0036422938574106e-05
1.8632148567121476e-05
2.0078030502190813e-05
1.997469189518597e-05
2.1449945052154362e-05
1.987752148124855e-05
1.8617953173816204e-05
1.8050144717562944e-05
1.7734537323121913e-05
1.839922151702922e-05
1.746651469147764e-05
1.8839433323591948e-05
1.7184147509397008e-05
1.7325293811154552e-05
2.049125214398373e-05
1.9896306184818968e-05
1.9405117200221866e-05
1.7657133867032826e-05
1.4872221981931943e-05
1.5448818885488436e-05
1.85239205165999e-05
2.3159855118137784e-05
2.7275360480416566e-05
2.220353235315997e-05
1.8068911231239326e-05
1.9123126548947766e-05
2.3529024474555627e-05
2.5135113901342265e-05
2.3058380975271575e-05
1.8465396351530217e-05
1.706281182123348e-05
1.5579000319121405e-05
1.6223742932197638e-05
1.5700334188295528e-05
1.7746076991898008e-05
1.5487872587982565e-05
1.7860707885120064e-05
1.7393225789419375e-05
1.9308094124426134e-05
2.1842050045961514e-05
2.1320638552424498e-05
1.8275399270351045e-05
1.6968398995231837e-05
1.957332824531477e-05
2.1532241589738987e-05
3.15483812300954e-05
2.7480031349114142e-05
2.927798414020799e-05
2.6740448447526433e-05
2.5310398996225558e-05
2.5791494408622384e-05
2.6396524845040403e-05
2.476933877915144e-05
2.148959720216226e-05
2.0724557543871924e-05
2.0747391317854635e-05
2.12871418625582e-05
1.992892248381395e-05
2.1291687517077662e-05
2.0038505681441166e-05
1.9452869310043752e-05
1.9186389181413688e-05
2.167348429793492e-05
2.32618458539946e-05
2.184154982387554e-05
1.9711505956365727e-05
1.7926837244885974e-05
1.7417960407328792e-05
2.154958201572299e-05
2.625368142616935e-05
2.7274390959064476e-05
2.293387478857767e-05
1.90293176274281e-05
2.1774314518552274e-05
2.378985664108768e-05
2.815937295963522e-05
2.5609650037949905e-05
2.0759316612384282e-05
2.073472751362715e-05
2.1190344341448508e-05
2.1037287297076546e-05
2.0023326214868575e-05
1.8083270333590917e-05
1.6385565686505288e-05
1.896092544484418e-05
1.914544372993987e-05
2.1007263057981618e-05
2.178126851504203e-05
2.1922760424786247e-05
1.959575638466049e-05
2.1158311938052066e-05
1.902973417600151e-05
1.9945617168559693e-05
2.2584017642657273e-05
2.202175892307423e-05
2.3008486095932312e-05
2.606910129543394e-05
1.9485147277009673e-05
3.025973819603678e-05
3.115093568339944e-05
3.669135185191408e-05
3.142798595945351e-05
2.8945767553523183e-05
2.760288043646142e-05
2.8563195883180015e-05
2.999694879690651e-05
2.94015680992743e-05
2.6558953322819434e-05
2.4137321815942414e-05
2.298818617418874e-05
2.4525968910893425e-05
2.396842864982318e-05
2.8483422283898108e-05
2.750529529293999e-05
2.5627477953094058e-05
2.5177081624860875e-05
2.328961818420794e-05
2.3460317606804892e-05
2.399401637376286e-05
2.9543067284976132e-05
2.82918172160862e-05
3.331255720695481e-05
2.969507477246225e-05
2.780538852675818e-05
2.7002935894415714e-05
2.897365811804775e-05
2.9606833777506836e-05
2.806559859891422e-05
2.4091132218018174e-05
2.2985001123743132e-05
2.7680900529958308e-05
2.9984697903273627e-05
2.818438042595517e-05
2.5611867386032827e-05
2.397221942374017e-05
2.4544373445678502e-05
2.643360130605288e-05
2.6589441404212266e-05
0.9914591908454895
0.18902789056301117
0.5420264601707458
0.43548744916915894
0.22871245443820953
0.22986570000648499
0.2331801950931549
0.18676753342151642
0.15201400220394135
0.13715650141239166
0.12517978250980377
0.10766592621803284
0.09224953502416611
0.08498091995716095
0.07324831187725067
0.06224384903907776
0.06075166538357735
0.05666343495249748
0.047858018428087234
0.04185464233160019
0.0385555736720562
0.03477371856570244
0.03127620741724968
0.02779179997742176
0.023810654878616333
0.021014614030718803
0.019621696323156357
0.01775195449590683
0.015315553173422813
0.014012136496603489
0.013008986599743366
0.01135860476642847
0.009876294992864132
0.009056956507265568
0.008586456999182701
0.007471323944628239
0.006370301824063063
0.00596778467297554
0.005510921590030193
0.004719904623925686
0.0042336187325417995
0.0040672882460057735
0.0037133549340069294
0.003285180777311325
0.0029629196505993605
0.0026266882196068764
0.0024176582228392363
0.0023610983043909073
0.0021177453454583883
0.001754093449562788
0.001603058073669672
0.0015465309843420982
0.0014005788834765553
0.001240762765519321
0.001135338214226067
0.0010569803416728973
0.0009600023622624576
0.0008491365588270128
0.0007916647009551525
0.0007541273953393102
0.0006849080673418939
0.0006196217727847397
0.0005748759722337127
0.0005305757513269782
0.0004919199272990227
0.00046196760376915336
0.00042779790237545967
0.0003900584124494344
0.00036250383709557354
0.0003431068907957524
0.0003174215671606362
0.0002903666172642261
0.0002739435585681349
0.00026075172354467213
0.00024190261319745332
0.0002278803294757381
0.00021919528080616146
0.0002086870517814532
0.00019218095985706896
0.00018054166866932064
0.00017486809520050883
0.00016741738363634795
0.00015771672769915313
0.0001490537979407236
0.00014437509526032954
0.00013946028775535524
0.00013057162868790329
0.00012275487824808806
0.00012007533223368227
0.00011876190546900034
0.00011500014807097614
0.00010731439397204667
0.00010418117744848132
0.00010344073234591633
0.00010105536784976721
9.679705544840544e-05
9.557000157656148e-05
9.469717770116404e-05
9.09476657398045e-05
8.609843644080684e-05
8.465607970720157e-05
8.459614764433354e-05
8.377742778975517e-05
8.131007052725181e-05
7.918733172118664e-05
7.682211435167119e-05
7.548329449491575e-05
7.45086872484535e-05
7.285205356311053e-05
7.083731179591268e-05
6.939775630598888e-05
6.803381256759167e-05
6.745821156073362e-05
6.67384301777929e-05
6.5503605583217e-05
6.379931437550113e-05
6.376217061188072e-05
6.312844925560057e-05
6.330470932880417e-05
6.136084266472608e-05
5.988770863041282e-05
6.088312147767283e-05
6.128369568614289e-05
6.004097667755559e-05
5.740632695960812e-05
5.726784365833737e-05
5.843374674441293e-05
5.640570088871755e-05
5.4804237151984125e-05
5.55799670109991e-05
5.646381032420322e-05
5.423337279353291e-05
5.3875904995948076e-05
5.373080421122722e-05
5.442206020234153e-05
5.4314074077410623e-05
5.348718696041033e-05
5.16910913574975e-05
5.0851078412961215e-05
5.0212882342748344e-05
4.978622746421024e-05
4.934144817525521e-05
4.845403600484133e-05
4.684469604399055e-05
4.6139695768943056e-05
4.669978079618886e-05
4.5896835217718035e-05
4.495739995036274e-05
4.533496030489914e-05
4.4969230657443404e-05
4.5861121179768816e-05
4.515474211075343e-05
4.5671033149119467e-05
4.482992517296225e-05
4.326780981500633e-05
4.2179781303275377e-05
4.211003761156462e-05
4.211185296298936e-05
4.2147585190832615e-05
4.1360744944540784e-05
4.051904397783801e-05
3.9808164729038253e-05
3.963466588174924e-05
3.903101969626732e-05
3.79367484129034e-05
3.762514461413957e-05
3.69042536476627e-05
3.6105633625993505e-05
3.569970795069821e-05
3.50109621649608e-05
3.511770410113968e-05
3.49495057889726e-05
3.473169635981321e-05
3.476740312180482e-05
3.557862510206178e-05
3.624922828748822e-05
3.552425550878979e-05
3.529827517922968e-05
3.57717763108667e-05
3.539413592079654e-05
3.518964149407111e-05
3.453384488238953e-05
3.4079523175023496e-05
3.4034117561532184e-05
3.445612674113363e-05
3.462829772615805e-05
3.4073633287334815e-05
3.3568132494110614e-05
3.332627238705754e-05
3.231610753573477e-05
3.3018659451045096e-05
3.284939521108754e-05
3.252817623433657e-05
3.242893944843672e-05
3.213680975022726e-05
3.097985972999595e-05
3.1022798793856055e-05
3.116764492006041e-05
3.126044975942932e-05
3.056507193832658e-05
3.0766164854867384e-05
3.075210042879917e-05
3.0218312531360425e-05
2.9870705475332215e-05
2.972348920593504e-05
2.9098478989908472e-05
2.769779894151725e-05
2.7476366085465997e-05
2.8068570827599615e-05
2.7964335458818823e-05
2.7253783628111705e-05
2.626970126584638e-05
2.6674884793465026e-05
2.6293599148630165e-05
2.5784866011235863e-05
2.5570734578650445e-05
2.6443321985425428e-05
2.625735396577511e-05
2.5983354134950787e-05
2.5373965399921872e-05
2.597957427497022e-05
2.5702793209347874e-05
2.5316901883343235e-05
2.5308354452135973e-05
2.537273394409567e-05
2.5187018763972446e-05
2.518686233088374e-05
2.4944036340457387e-05
2.5416304197278805e-05
2.4543918698327616e-05
2.3692155082244426e-05
2.526458047213964e-05
2.5178580472129397e-05
2.3971857444848865e-05
2.4372722691623494e-05
2.5317292966064997e-05
2.4569922970840707e-05
2.4192042474169284e-05
2.4898374249460176e-05
2.6037678253487684e-05
2.5420811653020792e-05
2.542796210036613e-05
2.5176337658194825e-05
2.5055780497496016e-05
2.4976188797154464e-05
2.5400713639101014e-05
2.4049006242421456e-05
2.377479904680513e-05
2.394267539784778e-05
2.3355945813818835e-05
2.253337879665196e-05
2.2692845959682018e-05
2.2882075427332893e-05
2.3227512429002672e-05
2.2382915631169453e-05
2.074324947898276e-05
2.2107789845904335e-05
2.398200194875244e-05
2.192478314100299e-05
2.1426658349810168e-05
2.1158246454433538e-05
2.113839946105145e-05
2.2201307729119435e-05
2.1675743482774124e-05
1.9855933715007268e-05
1.958890243258793e-05
2.073022369586397e-05
2.0628009224310517e-05
2.017836959566921e-05
1.9742026779567823e-05
1.9965769752161577e-05
2.044694520009216e-05
2.0242207028786652e-05
1.9172239262843505e-05
1.8815158910001628e-05
2.0243618564563803e-05
2.1175308575038798e-05
2.0620427676476538e-05
1.9888671886292286e-05
1.9658829842228442e-05
2.0098246750421822e-05
2.103790029650554e-05
2.051477895292919e-05
1.9079090634477325e-05
1.8668812117539346e-05
1.9047638488700613e-05
1.994514968828298e-05
1.988401527341921e-05
1.8196942619397305e-05
1.730155599943828e-05
1.8547139916336164e-05
1.9564748072298244e-05
1.954413892235607e-05
1.8477830963092856e-05
1.7918593584909104e-05
1.846390478021931e-05
1.9490005797706544e-05
1.9095588868367486e-05
1.789755333447829e-05
1.6724870874895714e-05
1.700024768069852e-05
1.85319731826894e-05
1.8936407286673784e-05
1.790314490790479e-05
1.6416583093814552e-05
1.6323117961292155e-05
1.7623993699089624e-05
1.8627264580572955e-05
1.7842487068264745e-05
1.6443271306343377e-05
1.553706533741206e-05
1.5984138372004963e-05
1.7316560843028128e-05
1.8106999050360173e-05
1.7511270925751887e-05
1.5993764463928528e-05
1.5617069948348217e-05
1.718828934826888e-05
1.867154787760228e-05
1.7742675481713377e-05
1.6081283320090733e-05
1.4689715499116573e-05
1.5294042896130122e-05
1.7246436982532032e-05
1.7724170902511105e-05
1.703235466266051e-05
1.527777567389421e-05
1.4254529560275842e-05
1.5843406799831428e-05
1.8342523617320694e-05
1.950988189491909e-05
1.7561947970534675e-05
1.5001061001385096e-05
1.454717403248651e-05
1.6615198546787724e-05
1.8433609511703253e-05
1.8361664842814207e-05
1.631156737857964e-05
1.4607955563405994e-05
1.471338782721432e-05
1.574904308654368e-05
1.784378218872007e-05
1.8188407921115868e-05
1.7255062630283646e-05
1.5108839761523996e-05
1.5341725884354673e-05
1.7124297301052138e-05
1.840164441091474e-05
1.818866985558998e-05
1.7385187675245106e-05
1.5693787645432167e-05
1.5008399714133702e-05
1.6583793694735505e-05
1.8918190107797273e-05
1.903156044136267e-05
2.0971936464775354e-05
1.59476330736652e-05
1.695039463811554e-05
1.8405098671792075e-05
2.083414074149914e-05
2.3749522370053455e-05
1.7754628061084077e-05
2.1347090296330862e-05
1.6827536455821246e-05
1.9042596250073984e-05
2.2127189367893152e-05
2.1588561139651574e-05
1.976702333195135e-05
1.777226680133026e-05
1.7034652046277188e-05
1.763702130119782e-05
2.115247662004549e-05
2.3997670723474585e-05
2.2641293980996124e-05
1.770012022461742e-05
1.509125650045462e-05
1.7076008589356206e-05
1.9797180357272737e-05
2.0489782400545664e-05
2.069173388008494e-05
2.0006998965982348e-05
1.7464464690419845e-05
1.5951531167957e-05
1.7917353034135886e-05
2.2216003344510682e-05
2.548014344938565e-05
2.462790689605754e-05
1.9807352146017365e-05
1.6570502339163795e-05
0.7963441014289856
0.23348000645637512
0.3679215610027313
0.40009403228759766
0.23765762150287628
0.193291574716568
0.20895414054393768
0.18710733950138092
0.1526581346988678
0.1317545473575592
0.11680150777101517
0.10863673686981201
0.09706556051969528
0.08202307671308517
0.07603553682565689
0.07117743790149689
0.060175444930791855
0.05296919867396355
0.05044596642255783
0.045490991324186325
0.038951318711042404
0.03565172478556633
0.032823897898197174
0.02909132093191147
0.02603893168270588
0.024044379591941833
0.021512283012270927
0.018706822767853737
0.017135655507445335
0.01582682691514492
0.013954121619462967
0.012415070086717606
0.011143977753818035
0.010134500451385975
0.009235270321369171
0.008032814599573612
0.007113255560398102
0.006603975314646959
0.005895744543522596
0.005245791748166084
0.004873981699347496
0.004386524204164743
0.0038177475798875093
0.0034626976121217012
0.0032424498349428177
0.0029520075768232346
0.0026060612872242928
0.002312825061380863
0.0021510624792426825
0.0020410146098583937
0.0018341587856411934
0.0015702712116762996
0.0014207157073542476
0.0013820870080962777
0.0012654407182708383
0.0010820729658007622
0.0009889253415167332
0.0009494477999396622
0.0008660789462737739
0.0007669786573387682
0.0007067355909384787
0.000655231240671128
0.0005946086603216827
0.0005408383440226316
0.0005099373520351946
0.00048072912613861263
0.0004345682682469487
0.0003915292036253959
0.0003720778622664511
0.0003531207621563226
0.00032236750121228397
0.0002976823889184743
0.00028186431154608727
0.00026246218476444483
0.0002454141795169562
0.00023518377565778792
0.0002186406054534018
0.00020063896954525262
0.00018933269893750548
0.00018150894902646542
0.00017223255417775363
0.00016312202205881476
0.00015636054740753025
0.00014929809549357742
0.00014280944014899433
0.00013710449275095016
0.00013162704999558628
0.00012406808673404157
0.00012052505189785734
0.00011711955448845401
0.00011297096352791414
0.00011131098290206864
0.00010688746260711923
0.00010510893480386585
0.00010227235907223076
9.884617611533031e-05
9.613819565856829e-05
9.257274359697476e-05
9.032692469190806e-05
8.753612928558141e-05
8.419849473284557e-05
8.185190381482244e-05
7.965793338371441e-05
7.756581908324733e-05
7.610394823132083e-05
7.645683945156634e-05
7.388568337773904e-05
7.173302583396435e-05
7.208254828583449e-05
6.994453724473715e-05
6.86141720507294e-05
6.806974852224812e-05
6.554621359100565e-05
6.418930570362136e-05
6.254626350710168e-05
6.0891397879458964e-05
6.055441190255806e-05
5.902025804971345e-05
5.8632584114093333e-05
5.8042620366904885e-05
5.7142646255670115e-05
5.6613465858390555e-05
5.640615927404724e-05
5.588782005361281e-05
5.4473184718517587e-05
5.404868716141209e-05
5.3148120059631765e-05
5.2858322305837646e-05
5.2098701416980475e-05
5.1502996939234436e-05
5.073151260148734e-05
5.1263523346278816e-05
5.2025185141246766e-05
4.98959852848202e-05
5.0423655920894817e-05
5.1118418923579156e-05
4.9056834541261196e-05
4.858161628362723e-05
4.979753430234268e-05
4.785262717632577e-05
4.5675849833060056e-05
4.697300755651668e-05
4.657752288039774e-05
4.479911513044499e-05
4.544723924482241e-05
4.582038673106581e-05
4.2754796595545486e-05
4.3680061935447156e-05
4.28327257395722e-05
4.176546281087212e-05
4.3502634071046486e-05
4.168399391346611e-05
4.113998147659004e-05
3.9769372961018234e-05
3.9656177250435576e-05
3.9210270188050345e-05
3.922470932593569e-05
3.953852865379304e-05
3.8672384107485414e-05
3.8347348890965804e-05
3.720146560226567e-05
3.6351622838992625e-05
3.6834731872659177e-05
3.6685552913695574e-05
3.618400660343468e-05
3.554366048774682e-05
3.4965687518706545e-05
3.484377157292329e-05
3.455861224210821e-05
3.502881736494601e-05
3.4842560125980526e-05
3.742281114682555e-05
3.463406392256729e-05
3.395305247977376e-05
3.392975850147195e-05
3.29823924403172e-05
3.353952706675045e-05
3.3125375921372324e-05
3.307587030576542e-05
3.196474426658824e-05
3.130890036118217e-05
3.0972463719081134e-05
3.052132888115011e-05
2.9838289265171625e-05
3.055709021282382e-05
3.180773273925297e-05
3.0292079827631824e-05
3.124447903246619e-05
3.1998286431189626e-05
3.0346427593030967e-05
3.011219268955756e-05
3.127989839413203e-05
2.994729766214732e-05
2.9696837373194285e-05
3.037165333807934e-05
2.9296961656655185e-05
2.8464270144468173e-05
2.747500366240274e-05
2.8439606467145495e-05
2.721750752243679e-05
2.7048683477914892e-05
2.776593464659527e-05
2.8275679142097943e-05
2.6767940653371625e-05
2.7246263925917447e-05
2.7456770112621598e-05
2.68045041593723e-05
2.7060093998443335e-05
2.7115927878185175e-05
2.6833027732209302e-05
2.5775874746614136e-05
2.527463948354125e-05
2.5968229238060303e-05
2.5653835109551437e-05
2.612007847346831e-05
2.611179297673516e-05
2.6032072128145956e-05
2.565581235103309e-05
2.548149313952308e-05
2.5265168005716987e-05
2.559486347308848e-05
2.5451885449001566e-05
2.5440414901822805e-05
2.5230920073227026e-05
2.5161367375403643e-05
2.4811037292238325e-05
2.413115362287499e-05
2.341265462746378e-05
2.3553140636067837e-05
2.317389407835435e-05
2.3225153199746273e-05
2.2802527382737026e-05
2.259965185658075e-05
2.2144895410747267e-05
2.2273366994340904e-05
2.1960120648145676e-05
2.2098047338658944e-05
2.2443096895585768e-05
2.4513519747415558e-05
2.278402098454535e-05
2.4379884052905254e-05
2.2635738787357695e-05
2.310545096406713e-05
2.2091962819104083e-05
2.349490205233451e-05
2.2239499230636284e-05
2.301667154824827e-05
2.1488442143891007e-05
2.2059264665585943e-05
2.1445734091685154e-05
2.20848924072925e-05
2.2591078959521838e-05
2.1943145839031786e-05
2.1903537344769575e-05
2.1029816707596183e-05
2.1962659957353026e-05
2.2035635993233882e-05
2.2990472643868998e-05
2.156177652068436e-05
2.164073521271348e-05
2.244207280455157e-05
2.1015577658545226e-05
2.2886066290084273e-05
2.044694520009216e-05
2.4152377591235563e-05
2.016527832893189e-05
2.2477111997432075e-05
2.0093575585633516e-05
2.1114541596034542e-05
2.0882662283838727e-05
2.06604217964923e-05
2.098561162711121e-05
2.0696015781140886e-05
2.064634463749826e-05
2.106638203258626e-05
2.0596893591573462e-05
2.0432737073861063e-05
2.0421530280145817e-05
2.0590603526216e-05
1.983783113246318e-05
2.0434436009963974e-05
1.9485687516862527e-05
1.963615977729205e-05
2.0784660591743886e-05
1.9175815396010876e-05
2.180179944843985e-05
1.982433968805708e-05
2.32856491493294e-05
2.042330743279308e-05
2.2547223125002347e-05
2.2263133359956555e-05
2.141504046448972e-05
2.1847703465027735e-05
2.021629006776493e-05
2.1595984435407445e-05
1.8521275706007145e-05
1.9957971744588576e-05
1.9256442101323046e-05
2.011354808928445e-05
1.9010956748388708e-05
1.8712549717747606e-05
2.05767009902047e-05
1.9500430425978266e-05
1.9624219930847175e-05
1.8990082025993615e-05
1.979065746127162e-05
2.0062383555341512e-05
1.956822416104842e-05
1.9728568076970987e-05
1.8219112462247722e-05
1.802114820748102e-05
1.78248174051987e-05
1.6575504560023546e-05
1.7331747585558333e-05
1.621767478354741e-05
1.768050788086839e-05
1.7146889149444178e-05
1.8777031073113903e-05
1.7734071661834605e-05
1.963472823263146e-05
1.866950151452329e-05
1.8658141925698146e-05
2.090200359816663e-05
1.7639793441048823e-05
1.9181443349225447e-05
1.8993869161931798e-05
2.500003574823495e-05
2.0149049305473454e-05
2.4110820959322155e-05
2.0689934899564832e-05
2.379168290644884e-05
1.9705616068677045e-05
2.349529677303508e-05
1.768045149219688e-05
2.1807316443300806e-05
2.1348025256884284e-05
2.2451164113590494e-05
1.997351682803128e-05
2.1679919882444665e-05
2.0786152163054794e-05
1.926364166138228e-05
1.9908335161744617e-05
1.863801480794791e-05
1.843006248236634e-05
1.913951928145252e-05
2.0920371753163636e-05
2.333452539460268e-05
2.3278638764168136e-05
2.339847560506314e-05
2.1838905013282783e-05
1.9496854292810895e-05
1.7728254533722065e-05
1.6544174286536872e-05
0.5724710822105408
0.16077786684036255
0.24137264490127563
0.3432738780975342
0.21422861516475677
0.14033852517604828
0.16805073618888855
0.16972126066684723
0.1339910924434662
0.10759472846984863
0.09720444679260254
0.09117308259010315
0.08646638691425323
0.07746721804141998
0.06422563642263412
0.056093715131282806
0.05349034443497658
0.04926136136054993
0.04305557906627655
0.03825052082538605
0.03451181575655937
0.03138138726353645
0.029022682458162308
0.025931401178240776
0.02228769287467003
0.02015707828104496
0.018861668184399605
0.016775643453001976
0.014499399811029434
0.012873499654233456
0.011813085526227951
0.01086291391402483
0.009655687026679516
0.008328880183398724
0.0074923341162502766
0.007003985345363617
0.006318919360637665
0.005561047233641148
0.00490205641835928
0.004371672868728638
0.0040587992407381535
0.0037939634639769793
0.0033598255831748247
0.002955089323222637
0.002730372129008174
0.0025317019317299128
0.0022769062779843807
0.002016722457483411
0.0018206317909061909
0.001697901519946754
0.001544568338431418
0.0013932986184954643
0.0013151828898116946
0.0012148864334449172
0.0010575708001852036
0.0009354258072562516
0.0009002120932564139
0.0008606153423897922
0.0007732115918770432
0.0006931262905709445
0.0006345448782667518
0.0005971740465611219
0.0005533912335522473
0.0004978211363777518
0.0004628704336937517
0.00045062086428515613
0.0004260613932274282
0.0003790730843320489
0.0003376405802555382
0.0003241314843762666
0.00031005532946437597
0.0002896410005632788
0.0002727234677877277
0.00026359714684076607
0.00024483053130097687
0.00022450606047641486
0.0002105984603986144
0.00020135891099926084
0.0001954097970155999
0.00018863687000703067
0.00018296849157195538
0.00016948139818850905
0.00015698347124271095
0.00015035078104119748
0.00014594029926229268
0.0001433839788660407
0.00013888579269405454
0.00013350695371627808
0.00012671308650169522
0.0001210895788972266
0.00011751549027394503
0.00011533037468325347
0.00011035693023586646
0.00010970002767862752
0.00010429196845507249
0.00010018360626418144
9.62395643000491e-05
9.30184978642501e-05
9.173847502097487e-05
8.984734449768439e-05
8.98332436918281e-05
8.498533861711621e-05
8.307055395562202e-05
7.89976111263968e-05
7.951236329972744e-05
8.234514098148793e-05
8.073845674516633e-05
8.008881559362635e-05
7.642967102583498e-05
7.303247548406944e-05
6.97972864145413e-05
7.045432721497491e-05
7.214571814984083e-05
6.9417517806869e-05
6.77308562444523e-05
6.935500277904794e-05
6.68159409542568e-05
6.580645276699215e-05
6.602426583413035e-05
6.858897540951148e-05
6.444770406233147e-05
6.845175812486559e-05
6.223093078006059e-05
6.023265086696483e-05
6.301984831225127e-05
6.054014011169784e-05
5.9030531701864675e-05
5.999027780489996e-05
5.781829167972319e-05
5.540870552067645e-05
5.674950807588175e-05
5.52612982573919e-05
5.3594339988194406e-05
5.339164999895729e-05
5.2743776905117556e-05
5.3290972573449835e-05
5.3415813454193994e-05
5.172108285478316e-05
4.9138769099954516e-05
4.846616502618417e-05
4.72348510811571e-05
4.5823569962522015e-05
4.5056403905618936e-05
4.503058880800381e-05
4.3828509660670534e-05
4.2992229282390326e-05
4.304964022594504e-05
4.27240775024984e-05
4.2021758417831734e-05
4.179050665698014e-05
4.171843102085404e-05
4.061223444296047e-05
4.093444294994697e-05
4.035257006762549e-05
4.029851334053092e-05
4.008811083622277e-05
3.8688067434122786e-05
3.8242560549406335e-05
3.749895768123679e-05
3.6984667531214654e-05
3.8542650145245716e-05
3.8482070522150025e-05
3.6733992601512e-05
4.01266515837051e-05
3.4192544262623414e-05
3.850695429719053e-05
3.362032293807715e-05
3.518865560181439e-05
3.4679294913075864e-05
3.285484490334056e-05
3.3039501431630924e-05
3.1448355002794415e-05
3.240623846068047e-05
3.174140874762088e-05
3.132170968456194e-05
3.170503623550758e-05
3.069377999054268e-05
3.040995761693921e-05
3.122779889963567e-05
2.9525759600801393e-05
3.100820686086081e-05
3.165926318615675e-05
3.217617268091999e-05
2.96845337288687e-05
3.115402068942785e-05
3.0227416573325172e-05
2.878441955544986e-05
3.0221994165913202e-05
2.9774439099128358e-05
2.9473692848114297e-05
2.844285700120963e-05
3.116403968306258e-05
3.290823588031344e-05
2.9965562134748325e-05
3.176367681589909e-05
3.0807892471784726e-05
2.9927574360044673e-05
2.906756526499521e-05
3.0634393624495715e-05
2.9567636374849826e-05
2.8552522053360008e-05
3.1010666134534404e-05
2.9401278879959136e-05
2.8649619707721286e-05
2.804667929012794e-05
3.112235208391212e-05
3.053621912840754e-05
2.6975927539751865e-05
2.783051604637876e-05
2.9701388484681956e-05
2.983139165735338e-05
2.9932813049526885e-05
3.037239184777718e-05
2.9375547455856577e-05
2.8202957764733583e-05
2.791498445731122e-05
2.9128428650437854e-05
2.8772090445272624e-05
2.8723197829094715e-05
2.7317635613144375e-05
2.730728010646999e-05
2.581531043688301e-05
2.629426853673067e-05
2.484317883499898e-05
2.670124376891181e-05
2.5624494810472243e-05
2.7245760065852664e-05
2.506502642063424e-05
2.6661700758268125e-05
2.4717719497857615e-05
2.4255659809568897e-05
2.597368620627094e-05
2.411895911791362e-05
2.4797667720122263e-05
2.493621468602214e-05
2.4081920855678618e-05
2.530679921619594e-05
2.2811900635133497e-05
2.195886554545723e-05
2.310445051989518e-05
2.280865010106936e-05
2.261797089886386e-05
2.2217453079065308e-05
2.0075705833733082e-05
2.0273804693715647e-05
2.117457006534096e-05
2.1039850253146142e-05
2.137638148269616e-05
2.175870213250164e-05
2.0837371266679838e-05
2.021276122832205e-05
1.9595339836087078e-05
2.0098534150747582e-05
2.0966828742530197e-05
2.1050707800895907e-05
2.0578818293870427e-05
2.0046512872795574e-05
2.0197281628497876e-05
2.113688060489949e-05
2.0895249690511264e-05
2.1063986423541792e-05
2.0953493731212802e-05
2.0874329493381083e-05
2.0794888769160025e-05
2.2592776076635346e-05
2.100994788634125e-05
2.2657995941699483e-05
2.2331585569190793e-05
2.219576526840683e-05
2.1954501789878123e-05
2.0733003111672588e-05
2.2484524379251525e-05
2.1546969946939498e-05
2.238431443402078e-05
2.052095442195423e-05
2.2210635506780818e-05
2.3029397198115475e-05
2.070929440378677e-05
2.4573781047365628e-05
2.132570261892397e-05
2.10930775210727e-05
2.2072763385949656e-05
2.0759809558512643e-05
2.0472223695833236e-05
2.1714367903769016e-05
1.9511668142513372e-05
2.0862951714661904e-05
1.9367913409951143e-05
1.846908708103001e-05
1.7925935026141815e-05
2.1760606614407152e-05
1.8629543774295598e-05
2.1177635062485933e-05
1.760824852681253e-05
1.7982943973038346e-05
1.8507609638618305e-05
1.8257147530675866e-05
1.9318420527270064e-05
1.7320862752967514e-05
1.6663769201841205e-05
1.6853153283591382e-05
1.778362820914481e-05
1.7905591448652558e-05
1.7806789401220158e-05
1.6687001334503293e-05
1.6612793842796236e-05
1.6754918760852888e-05
1.70603598235175e-05
1.6546026017749682e-05
1.5910272850305773e-05
1.554732625663746e-05
1.695034916338045e-05
1.9250936020398512e-05
2.831485471688211e-05
3.2664367608958855e-05
4.140084274695255e-05
1.577930015628226e-05
2.8227665097801946e-05
1.834993418015074e-05
2.7026891984860413e-05
1.5897454431978986e-05
1.794031231838744e-05
1.7331116396235302e-05
1.6460175174870528e-05
1.7591353753232397e-05
1.5727524441899732e-05
1.7658250726526603e-05
1.4903454939485528e-05
1.6185558706638403e-05
1.565446837048512e-05
1.602380689291749e-05
1.55839734361507e-05
1.4774503142689355e-05
1.5534189515165053e-05
1.4966213711886667e-05
1.4973307770560496e-05
1.3940782082499936e-05
1.3514101738110185e-05
1.4104254660196602e-05
1.4869674487272277e-05
1.5858688129810616e-05
1.662750401010271e-05
1.6825108104967512e-05
1.69619161169976e-05
1.6367785065085627e-05
1.6698626495781355e-05
1.6723013686714694e-05
1.628796962904744e-05
1.5751375030959025e-05
1.5403353245346807e-05
1.6188098015845753e-05
1.7072412447305396e-05
1.744415203575045e-05
1.7649663277552463e-05
1.77366855496075e-05
1.8525857740314677e-05
2.4783597837085836e-05
3.7505302316276357e-05
4.788469595951028e-05
2.413903894193936e-05
2.9077426006551832e-05
2.6281011741957627e-05
1.8763468688121065e-05
2.2968850316829048e-05
2.5744458980625495e-05
2.226317701570224e-05
1.9272971258033067e-05
1.9535138562787324e-05
2.091752139676828e-05
2.1417059542727657e-05
1.936646549438592e-05
2.259928260173183e-05
2.1989735614624806e-05
1.9096218238701113e-05
1.695579157967586e-05
1.7533677237224765e-05
1.9568038624129258e-05
2.2226966393645853e-05
2.0239654986653477e-05
2.0406128896865994e-05
1.8694219761528075e-05
1.729331779642962e-05
1.948268800333608e-05
2.0237428543623537e-05
2.414645678072702e-05
2.4073813619907014e-05
2.1406443920568563e-05
1.770904600562062e-05
1.604874705662951e-05
1.9203094780095853e-05
2.215125277871266e-05
2.328887421754189e-05
2.2215370336198248e-05
1.8314201952307485e-05
1.7810772988013923e-05
1.7640091755311005e-05
2.0407356714713387e-05
2.29004435823299e-05
2.5500112315057777e-05
2.3412952941725962e-05
1.8999951862497255e-05
1.524695471744053e-05
1.624854121473618e-05
2.189419865317177e-05
2.676429539860692e-05
2.5768564228201285e-05
2.1441201170091517e-05
1.734812576614786e-05
1.5998657545424066e-05
1.8342219846090302e-05
2.3498156224377453e-05
2.783071613521315e-05
2.8970633138669655e-05
2.577395389380399e-05
2.1423795260488987e-05
1.824380160542205e-05
1.988785334106069e-05
2.749952363956254e-05
3.353034844622016e-05
3.289178494014777e-05
2.601711639727e-05
2.005399437621236e-05
1.716346014291048e-05
2.1222944269538857e-05
2.807248165481724e-05
3.263585676904768e-05
3.2758347515482455e-05
2.7642599889077246e-05
2.1081938029965386e-05
1.6969685020740144e-05
1.8753666154225357e-05
2.6211388103547506e-05
3.527387525537051e-05
3.734945130418055e-05
2.9872853701817803e-05
2.0231535017956048e-05
1.5016731595096644e-05
1.7540740373078734e-05
2.6620609787642024e-05
3.5248078347649425e-05
3.699789886013605e-05
3.152304998366162e-05
2.242401387775317e-05
1.619820250198245e-05
1.691822035354562e-05
2.4174283680622466e-05
3.368658508406952e-05
3.9510072383563966e-05
3.701776222442277e-05
2.728239087446127e-05
1.7384067177772522e-05
1.6158302969415672e-05
2.420380405965261e-05
3.481737076072022e-05
4.057396654388867e-05
3.679718793136999e-05
2.6431209334987216e-05
1.7506166841485538e-05
1.5968986190273426e-05
1.89924849109957e-05
2.6884968974627554e-05
3.361822382430546e-05
3.522653059917502e-05
3.0394325222005136e-05
2.0859941287199035e-05
1.4825777725491207e-05
1.547549072711263e-05
2.2262225684244186e-05
2.862642031686846e-05
3.062521864194423e-05
2.6203528250334784e-05
1.9800658265012316e-05
1.4381644177774433e-05
1.3194859093346167e-05
1.554322625452187e-05
1.9932163922931068e-05
2.1526031559915282e-05
2.16621883737389e-05
1.9442417396930978e-05
1.6841839169501327e-05
1.3936647519585676e-05
1.3466214113577735e-05
1.3992347703606356e-05
1.491419334342936e-05
1.624612013984006e-05
1.5976767826941796e-05
1.517642340331804e-05
1.507463548477972e-05
1.3719974049308803e-05
1.3412658518063836e-05
1.2630139281100128e-05
1.2969836461707018e-05
1.2790299479092937e-05
1.3697880604013335e-05
1.419148247805424e-05
1.4621319678553846e-05
1.4401592125068419e-05
1.4639342225564178e-05
1.2108555893064477e-05
1.2676522601395845e-05
1.303909630223643e-05
1.466624416934792e-05
1.5121848264243454e-05
1.76265457412228e-05
1.838285243138671e-05
1.6733310985728167e-05
1.6659181710565463e-05
1.3913367183704395e-05
1.4925897630746476e-05
1.564146441523917e-05
1.5783882190589793e-05
1.682154106674716e-05
1.701929431874305e-05
1.8045882825390436e-05
1.7441820091335103e-05
1.7581221982254647e-05
1.5251977856678423e-05
1.4424900655285455e-05
1.3446060620481148e-05
1.3660371223522816e-05
1.4807161278440617e-05
1.600106043042615e-05
1.730602525640279e-05
1.769539449014701e-05
1.6973692254396155e-05
1.5057837117637973e-05
1.403837541147368e-05
1.5281026207958348e-05
1.5864201486692764e-05
1.6605981727479957e-05
1.772854375303723e-05
1.7898915757541545e-05
2.0476549252634868e-05
2.0183973902021535e-05
2.095533454848919e-05
1.8035054381471127e-05
1.668642471486237e-05
1.5272938981070183e-05
1.591821819602046e-05
1.7473421394242905e-05
2.0270155800972134e-05
1.9966035324614495e-05
2.0822852093260735e-05
1.9381976017029956e-05
2.3621167201781645e-05
4.712666486739181e-05
8.36949038784951e-05
3.006684528372716e-05
2.9454942705342546e-05
3.824683517450467e-05
2.23233309952775e-05
2.673838935152162e-05
2.557289190008305e-05
2.197498361056205e-05
2.2475120204035193e-05
1.797944241843652e-05
1.731847987684887e-05
1.873284054454416e-05
2.0358904293971136e-05
2.156746450054925e-05
2.1523021132452413e-05
2.141212644346524e-05
1.9986970073659904e-05
1.8395632650936022e-05
1.8046575860353187e-05
1.9078392142546363e-05
1.908415106299799e-05
2.1807494704262353e-05
2.2451164113590494e-05
2.2815889678895473e-05
2.299441803188529e-05
2.363148632866796e-05
2.082267019432038e-05
2.1151379769435152e-05
1.7489082893007435e-05
1.745011286402587e-05
1.6604175471002236e-05
1.7760212358552963e-05
1.9103985323454253e-05
1.9213011910323985e-05
1.8925034964922816e-05
1.917906411108561e-05
1.8280330550624058e-05
1.7863058019429445e-05
1.6746314940974116e-05
1.6185758795472793e-05
1.6922578652156517e-05
1.807923945307266e-05
1.9186527424608357e-05
2.0447461793082766e-05
1.9912937204935588e-05
1.9313147276989184e-05
1.9842380424961448e-05
1.79382386704674e-05
1.731672637106385e-05
1.7434576875530183e-05
1.7054584532161243e-05
1.8082073438563384e-05
1.9599063307396136e-05
2.111471985699609e-05
2.0017811038997024e-05
1.9950695786974393e-05
1.943226197909098e-05
1.865404556156136e-05
1.7298441889579408e-05
1.581176729814615e-05
1.6382795365643688e-05
1.599448296474293e-05
1.7799497072701342e-05
1.8373897546553053e-05
1.892018008220475e-05
1.890931889647618e-05
1.7837588529800996e-05
1.781629180186428e-05
1.783538027666509e-05
1.593191882420797e-05
1.604819954081904e-05
1.56890346261207e-05
1.7130707419710234e-05
1.8830311091733165e-05
1.9899669496226124e-05
1.9583154426072724e-05
1.884148696262855e-05
1.8960701709147543e-05
1.847000930865761e-05
1.8563998310128227e-05
1.9569493815652095e-05
2.1336663849069737e-05
2.2261101548792794e-05
2.2447593437391333e-05
2.4358119844691828e-05
2.3917869839351624e-05
2.4634768124087714e-05
2.3714444978395477e-05
2.374311225139536e-05
2.2125010218587704e-05
2.0784958906006068e-05
1.9457154849078506e-05
1.935780164785683e-05
2.014586607401725e-05
1.984195660043042e-05
2.393193972238805e-05
2.615214543766342e-05
2.9102744520059787e-05
2.974320887005888e-05
3.1196825148072094e-05
2.9196831746958196e-05
2.9725961212534457e-05
2.915426011895761e-05
2.6735135179478675e-05
2.537078398745507e-05
2.3382077415590174e-05
2.382419552304782e-05
2.2929267288418487e-05
2.3750850232318044e-05
2.4495513571309857e-05
2.4938095521065407e-05
2.6254036129103042e-05
2.5387756977579556e-05
2.3185795726021752e-05
2.4847966415109113e-05
2.393886461504735e-05
2.4967945137177594e-05
2.6114483262063004e-05
2.8160970032331534e-05
3.1433195545105264e-05
3.0167078875820152e-05
3.104950883425772e-05
3.166357782902196e-05
3.349205871927552e-05
3.3241383789572865e-05
2.9875383916078135e-05
2.741713251452893e-05
2.5506160454824567e-05
2.645535823830869e-05
2.6986894226865843e-05
2.7189551474293694e-05
2.811568083416205e-05
2.6898456781054847e-05
2.7908165066037327e-05
2.5976545657613315e-05
2.5556422770023346e-05
2.2850148525321856e-05
2.207370380347129e-05
2.065700937237125e-05
2.2578216885449365e-05
2.0075256543350406e-05
2.4045064492383972e-05
2.566922557889484e-05
2.8524784283945337e-05
2.6093497581314296e-05
2.4635464797029272e-05
2.1886906324652955e-05
2.1315958292689174e-05
2.3771468477207236e-05
2.2855365386931226e-05
2.3849586796131916e-05
2.0518762539722957e-05
1.9402572434046306e-05
1.821551632019691e-05
1.823592174332589e-05
1.9536273612175137e-05
1.9405306375119835e-05
2.046400186372921e-05
2.062891871901229e-05
1.8646638636710122e-05
1.7978834875975735e-05
1.966661511687562e-05
1.8168837414123118e-05
1.8640155758475885e-05
1.841226730903145e-05
1.8263594029122032e-05
1.9921249986509793e-05
2.468965612933971e-05
2.550958924985025e-05
2.2764796085539274e-05
2.0291559849283658e-05
2.053975549642928e-05
2.1048608687124215e-05
2.4387334633502178e-05
2.583922650956083e-05
3.375357482582331e-05
2.6462066671228968e-05
2.954732372018043e-05
3.312841727165505e-05
3.1507959647569805e-05
3.52929018845316e-05
3.491643656161614e-05
3.460249718045816e-05
2.8583541279658675e-05
2.7877737011294812e-05
2.5753044610610232e-05
2.524170486140065e-05
2.3845523173804395e-05
2.2411406462197192e-05
2.1480855139088817e-05
2.18429668166209e-05
2.3721306206425652e-05
3.0126406272756867e-05
4.007129609817639e-05
4.0605373214930296e-05
2.992701956827659e-05
3.10412906401325e-05
4.138045551371761e-05
4.945836553815752e-05
6.455766560975462e-05
4.863816502620466e-05
5.114913801662624e-05
4.364691267255694e-05
3.854644819512032e-05
3.492701944196597e-05
4.050217830808833e-05
4.341725434642285e-05
4.7615521907573566e-05
4.01299876102712e-05
3.56498894689139e-05
3.212102092220448e-05
3.246809501433745e-05
3.479038059595041e-05
3.421663132030517e-05
3.0983432225184515e-05
2.7520691219251603e-05
2.6900663215201348e-05
2.598944047349505e-05
3.302500772406347e-05
4.081556107848883e-05
4.6485685743391514e-05
4.27425948146265e-05
3.499891681713052e-05
2.95030367851723e-05
3.320981704746373e-05
4.3773394281743094e-05
4.786004137713462e-05
4.9047204811358824e-05
4.319753861636855e-05
0.6011566519737244
0.2152111828327179
0.2890523374080658
0.33201077580451965
0.18538111448287964
0.16065053641796112
0.18367600440979004
0.1551310271024704
0.12368376553058624
0.11200132966041565
0.10168327391147614
0.09124936908483505
0.08219851553440094
0.07081189751625061
0.06381957232952118
0.05948200076818466
0.053156573325395584
0.04699612036347389
0.042342446744441986
0.03850966691970825
0.03467772901058197
0.030903935432434082
0.027998963370919228
0.025290992110967636
0.022430427372455597
0.020275834947824478
0.018479524180293083
0.016497988253831863
0.014300558716058731
0.01284107193350792
0.011917781084775925
0.010494565591216087
0.009051348082721233
0.00826304592192173
0.007616897579282522
0.006669058930128813
0.005750012118369341
0.0052675665356218815
0.004925639368593693
0.004311097785830498
0.0038424839731305838
0.003644355107098818
0.003255837596952915
0.002760927425697446
0.0025912425480782986
0.0024914599489420652
0.0021504501346498728
0.0018775692442432046
0.0018267313716933131
0.0017097124364227057
0.001455685356631875
0.0012719527585431933
0.0011918387608602643
0.00110149709507823
0.0009944001212716103
0.0009320212993770838
0.0008750645793043077
0.0007739023421891034
0.0006727634463459253
0.0006178534822538495
0.0005941532435826957
0.0005573267699219286
0.000506137905176729
0.00047065626131370664
0.0004310034855734557
0.00037967009120620787
0.00034621451050043106
0.0003333252971060574
0.000320355873554945
0.0003030661027878523
0.00028183223912492394
0.0002521689748391509
0.00022209258168004453
0.00020277829025872052
0.00019623326079454273
0.00019296845130156726
0.0001873526198323816
0.0001734483812469989
0.00015774935309309512
0.0001425285154255107
0.00013096464681439102
0.00012601572962012142
0.0001270991051569581
0.00012747393338941038
0.00012099512241547927
0.0001105268020182848
0.0001017268659779802
9.633074660087004e-05
9.42157203098759e-05
9.25739950616844e-05
9.145984222413972e-05
8.942791464505717e-05
8.720689947949722e-05
8.606357732787728e-05
0.00010612922778818756
0.00011561845167307183
7.914833258837461e-05
7.709983037784696e-05
7.969955186126754e-05
8.679436723468825e-05
7.735681720077991e-05
7.714152161497623e-05
7.212001219158992e-05
7.220863335533068e-05
6.927144568180665e-05
6.80628654663451e-05
6.197383481776342e-05
6.125777872512117e-05
5.88895745750051e-05
5.6867647799663246e-05
5.602896271739155e-05
5.5102689657360315e-05
5.309559855959378e-05
5.172356031835079e-05
5.2166975365253165e-05
4.979747973266058e-05
4.6991561248432845e-05
4.629514296539128e-05
4.483704469748773e-05
4.364446795079857e-05
4.368221198092215e-05
4.25383732363116e-05
4.122382961213589e-05
3.985545117757283e-05
3.9255126466741785e-05
3.829424167633988e-05
3.804176230914891e-05
3.806810491369106e-05
3.8021877116989344e-05
3.7370031350292265e-05
3.64755978807807e-05
3.4953216527355835e-05
3.444295361987315e-05
3.4348970075370744e-05
3.448106872383505e-05
3.350793485878967e-05
3.2312163966707885e-05
3.173951699864119e-05
3.2118299714056775e-05
3.1533501896774396e-05
3.0863946449244395e-05
2.9864178941352293e-05
2.886666334234178e-05
2.8919255782966502e-05
2.9140002880012617e-05
2.8924643629579805e-05
2.8626662242459133e-05
2.8236559955985285e-05
2.82479049928952e-05
2.8492748242570087e-05
2.8324680897640064e-05
2.7805910576716997e-05
2.6771220291266218e-05
2.636344470374752e-05
2.5996558179031126e-05
2.605595364002511e-05
2.5897934392560273e-05
2.6322357371100225e-05
2.6214702302240767e-05
2.557456355134491e-05
2.4837139790179208e-05
2.50453576882137e-05
2.5711951820994727e-05
2.530515666876454e-05
2.466725345584564e-05
2.4204904548241757e-05
2.3973256247700192e-05
2.4251858121715486e-05
2.3738801246508956e-05
2.2893562345416285e-05
2.26978136197431e-05
2.299072002642788e-05
2.3049818992149085e-05
2.2652240659226663e-05
2.2442232875619084e-05
2.1937734345556237e-05
2.1341167666832916e-05
2.1419644326670095e-05
2.210760248999577e-05
2.1034295059507713e-05
2.0836439944105223e-05
2.157969538529869e-05
2.185000448662322e-05
2.084142397507094e-05
2.082955870719161e-05
2.0963538190699182e-05
2.039413266174961e-05
2.0474291886785068e-05
2.151688931917306e-05
2.15505097003188e-05
2.0750936528202146e-05
2.1446781829581596e-05
2.1496993213077076e-05
2.0469447918003425e-05
2.0418445274117403e-05
2.0889150619041175e-05
2.0002320525236428e-05
1.950294063135516e-05
2.0758036043844186e-05
2.1086292690597475e-05
1.9670762412715703e-05
1.9971530491602607e-05
2.1032326912973076e-05
2.0598732589860447e-05
1.9554550817701966e-05
1.8957845895783976e-05
1.860285919974558e-05
1.8055086911772378e-05
1.8526226995163597e-05
1.886606332845986e-05
1.8384718714514747e-05
1.7343243598588742e-05
1.812103801057674e-05
1.8856939277611673e-05
1.791195791156497e-05
1.6957106709014624e-05
1.7499676687293686e-05
1.842458914325107e-05
1.793489900592249e-05
1.7149266568594612e-05
1.783704647095874e-05
1.856605740613304e-05
1.7506985386717133e-05
1.661263740970753e-05
1.7338750694761984e-05
1.763294312695507e-05
1.7051768736564554e-05
1.6838175724842586e-05
1.716024780762382e-05
1.6742313164286315e-05
1.638728099351283e-05
1.6798809156171046e-05
1.6922094800975174e-05
1.6696611055522226e-05
1.6526555555174127e-05
1.6546919141546823e-05
1.6749227143009193e-05
1.6644069546600804e-05
1.6710318959667347e-05
1.6804928236524574e-05
1.679823071754072e-05
1.6363017493858933e-05
1.6115984180942178e-05
1.6424253772129305e-05
1.695154423941858e-05
1.6764073734520935e-05
1.6001877156668343e-05
1.5987998267519288e-05
1.6302994481520727e-05
1.5985810023266822e-05
1.6002317352104e-05
1.5918685676297173e-05
1.569261985423509e-05
1.6056628737715073e-05
1.5710855223005638e-05
1.5476674889214337e-05
1.5815698134247214e-05
1.594520654180087e-05
1.5370325854746625e-05
1.493813397246413e-05
1.4576587091141846e-05
1.4610904145229142e-05
1.4961360648158006e-05
1.457147936889669e-05
1.3657658200827427e-05
1.361456361337332e-05
1.3738643247052096e-05
1.4014009138918482e-05
1.3922964171797503e-05
1.351637729385402e-05
1.3647108971781563e-05
1.3732139450439718e-05
1.3532187949749641e-05
1.283186884393217e-05
1.2513006367953494e-05
1.2863528354500886e-05
1.3245055924926419e-05
1.286622318730224e-05
1.1867952707689255e-05
1.1551936040632427e-05
1.2014679668936878e-05
1.2747267646773253e-05
1.2845989658671897e-05
1.199672624352388e-05
1.1457575965323485e-05
1.1769603588618338e-05
1.2425392924342304e-05
1.2615286323125474e-05
1.173147393274121e-05
1.1740948139049578e-05
1.2029303434246685e-05
1.2548048289318103e-05
1.2496358976932243e-05
1.1814988283731509e-05
1.161564068752341e-05
1.2085132766515017e-05
1.250676632480463e-05
1.2777062693203334e-05
1.2024209354422055e-05
1.1990787243121304e-05
1.2723472536890768e-05
1.3557900274463464e-05
1.3716035937250126e-05
1.2701340892817825e-05
1.1754899787774775e-05
1.2158007848483976e-05
1.3509957170754205e-05
1.3765445146418642e-05
1.317935766564915e-05
1.2370830518193543e-05
1.2048390999552794e-05
1.219072328240145e-05
1.2787304513039999e-05
1.3295722055772785e-05
1.2505076483648736e-05
1.1296279808448162e-05
1.1083583558502141e-05
1.193931711895857e-05
1.2338672604528256e-05
1.1731809536286164e-05
1.1065008948207833e-05
1.051223534886958e-05
1.0984220352838747e-05
1.1257089681748766e-05
1.1272170013398863e-05
1.1078348506998736e-05
1.0388546797912568e-05
1.0669318726286292e-05
1.1703529708029237e-05
1.2202861398691311e-05
1.1735523003153503e-05
1.0884080438700039e-05
1.1076830560341477e-05
1.242709367943462e-05
1.3279148333822377e-05
1.2680779036600143e-05
1.1257345249759965e-05
1.0361059139540885e-05
1.02864778455114e-05
1.1530860319908243e-05
1.2853571206505876e-05
1.3120031326252501e-05
1.1529999028425664e-05
1.0014277904701885e-05
9.47662556427531e-06
1.1219087355129886e-05
1.3188783668738324e-05
1.3321342521521728e-05
1.1895874195033684e-05
1.009209063340677e-05
1.010875257634325e-05
1.0480324817763176e-05
1.1766722309403121e-05
1.2710255759884603e-05
1.2527262697403785e-05
1.1115082998003345e-05
1.057335248333402e-05
1.0251663297822233e-05
1.12131947389571e-05
1.2361083463474642e-05
1.1664341400319245e-05
1.1034297131118365e-05
9.692855201137718e-06
9.301390491600614e-06
9.4012621048023e-06
9.996203516493551e-06
1.0359862244513351e-05
1.0939076673821546e-05
1.1074782378273085e-05
9.930228770826943e-06
9.393117579747923e-06
9.630468412069604e-06
9.649488674767781e-06
1.0087697773997206e-05
9.778457751963288e-06
9.599692930351011e-06
1.0132096576853655e-05
1.0080980246129911e-05
9.903405953082256e-06
9.799007784749847e-06
1.0461909369041678e-05
1.1734053259715438e-05
1.1272827578068245e-05
1.0447173735883553e-05
9.357029739476275e-06
9.376037269248627e-06
9.845724889601115e-06
1.01087780421949e-05
9.810805750021245e-06
1.1198711035831366e-05
1.219997284351848e-05
1.1797072147601284e-05
9.713106919662096e-06
1.0308351193089038e-05
1.2993574273423292e-05
1.5043073290144093e-05
1.3297330951900221e-05
1.1011635251634289e-05
9.878731361823156e-06
1.098402208299376e-05
1.2374985999485943e-05
1.3472108548739925e-05
1.3238748579169624e-05
1.3673882676812354e-05
1.2470378351281397e-05
1.0025132723967545e-05
1.0465541890880559e-05
1.4732976524101105e-05
2.1044446839368902e-05
2.157872040697839e-05
1.6963338566711172e-05
1.1877898941747844e-05
1.0142475730390288e-05
1.4491921319859102e-05
2.001878419832792e-05
2.2190683012013324e-05
1.977800093300175e-05
1.4553172150044702e-05
1.0904226655839011e-05
1.0931088581855875e-05
1.4876916793582495e-05
2.2484586224891245e-05
2.9116610676283017e-05
3.063278927584179e-05
2.2949625417822972e-05
1.3213178135629278e-05
1.485565098846564e-05
2.4751263481448404e-05
3.619654671638273e-05
3.9892762288218364e-05
3.213234958820976e-05
2.0608596969395876e-05
1.265465107280761e-05
1.5911551599856466e-05
2.523297916923184e-05
3.5622499126475304e-05
4.045752211823128e-05
3.7047662772238255e-05
2.7626336304820143e-05
1.7176960682263598e-05
1.5882213119766675e-05
2.6472993340576068e-05
4.043835724587552e-05
4.995022391085513e-05
4.61166855529882e-05
3.290562381152995e-05
2.0149767806287855e-05
1.716805672913324e-05
2.5902787456288934e-05
3.784925502259284e-05
4.4830754632130265e-05
4.265384268364869e-05
3.3110412914538756e-05
2.3488753868150525e-05
1.711988079478033e-05
1.7635253243497573e-05
2.5768589694052935e-05
3.7607238482451066e-05
4.5668944949284196e-05
4.338850703788921e-05
3.263356484239921e-05
2.1295516489772126e-05
1.6290241546812467e-05
2.025777030212339e-05
3.05533831124194e-05
3.9435268263332546e-05
4.093292591278441e-05
3.5314526030560955e-05
2.5826779165072367e-05
1.8370024918112904e-05
1.6547288396395743e-05
2.1692212612833828e-05
3.0727172998012975e-05
3.9164322515716776e-05
4.2172188841504976e-05
3.642119554569945e-05
2.5471701519563794e-05
1.7877067875815555e-05
1.6857586160767823e-05
2.3427881387760863e-05
3.178625047439709e-05
3.5296827263664454e-05
3.3348449505865574e-05
2.530153506086208e-05
1.773868098098319e-05
1.402489942847751e-05
1.5678366253268905e-05
2.0018069335492328e-05
2.522681279515382e-05
2.6420291760587133e-05
2.4453313017147593e-05
2.1353016563807614e-05
1.5877538316999562e-05
1.3748862329521216e-05
1.3582858628069516e-05
1.6798663637018763e-05
1.8140872271033004e-05
1.9234887076891027e-05
1.803660961741116e-05
1.529902328911703e-05
1.3175359526940156e-05
1.1231234566366766e-05
1.0933525118161924e-05
1.1492188605188858e-05
1.3769554243481252e-05
1.4570839084626641e-05
1.4263089724408928e-05
1.2762967344315257e-05
1.1822802662209142e-05
1.0835320608748589e-05
1.0151462447538506e-05
1.0580784874036908e-05
1.082148628483992e-05
1.1524379260663409e-05
1.0921120519924443e-05
1.0448726243339479e-05
9.276986929762643e-06
8.680067367095035e-06
8.98442249308573e-06
9.788467650651e-06
1.023495860863477e-05
1.0370790732849855e-05
1.030578187055653e-05
1.0994270269293338e-05
1.0949746865662746e-05
1.0865339390875306e-05
1.1339918273733929e-05
1.2221938050060999e-05
1.1888894732692279e-05
1.117230476666009e-05
1.0914826816588175e-05
1.047208297677571e-05
1.0330673831049353e-05
1.1223078217881266e-05
1.0682467291189823e-05
1.0759753422462381e-05
1.0941008440568112e-05
1.1995249224128202e-05
1.2649216841964517e-05
1.2638073712878395e-05
1.1742980859708041e-05
1.1265388820902444e-05
1.2197410796943586e-05
1.1966576494160108e-05
1.1778531188610941e-05
1.207675268233288e-05
1.275089834962273e-05
1.2979094208276365e-05
1.2269358194316737e-05
1.169515962828882e-05
1.0998038305842783e-05
1.092858292395249e-05
1.0617843145155348e-05
1.0580436537566129e-05
1.0430847396492027e-05
1.0523563105380163e-05
1.110866287490353e-05
1.2404587323544547e-05
1.3055931049166247e-05
1.2326528121775482e-05
1.1510181138874032e-05
1.1423414434830192e-05
1.239002540387446e-05
1.224618790729437e-05
1.2629917364392895e-05
1.388613509334391e-05
1.4566529898729641e-05
1.4396760889212601e-05
1.2834932931582443e-05
1.1841266314149834e-05
1.1935355360037647e-05
1.2196615898574237e-05
1.2554854947666172e-05
1.167304981208872e-05
1.1233397344767582e-05
1.0681764251785353e-05
1.1910591638297774e-05
1.4283737073128577e-05
1.4195281437423546e-05
1.4382101653609425e-05
1.2476722986320965e-05
1.4844304132566322e-05
1.4275600733526517e-05
1.4777100659557618e-05
1.3544997273129411e-05
1.3104897334415e-05
1.4326974451250862e-05
1.3260916603030637e-05
0.5909588932991028
0.18464553356170654
0.3168903589248657
0.3310789167881012
0.18947628140449524
0.1683356910943985
0.1927453875541687
0.16279742121696472
0.1328721046447754
0.12246543914079666
0.10913607478141785
0.09473883360624313
0.08604902029037476
0.07950517535209656
0.07004913687705994
0.06140907108783722
0.057287413626909256
0.05261022225022316
0.046249933540821075
0.041470617055892944
0.03708876669406891
0.03330317884683609
0.030109139159321785
0.02681424282491207
0.023542987182736397
0.021342257037758827
0.019784964621067047
0.017430147156119347
0.015450012870132923
0.013755055144429207
0.012389290146529675
0.011200363747775555
0.009875830262899399
0.008535148575901985
0.0078026712872087955
0.007338348310440779
0.006436396390199661
0.005601426586508751
0.005063158459961414
0.004666767083108425
0.004204010125249624
0.0037176592741161585
0.0034247322473675013
0.0030618635937571526
0.0027014047373086214
0.0024878093972802162
0.0023372068535536528
0.0020651863887906075
0.0018168831011280417
0.0016914568841457367
0.0015865107998251915
0.001414187252521515
0.0012753783958032727
0.0011926291044801474
0.0010848972015082836
0.0009525336790829897
0.0008490008185617626
0.000794100109487772
0.0007397498120553792
0.0006729822489432991
0.0006088251830078661
0.0005600199801847339
0.0005130274221301079
0.0004674586234614253
0.00042502730502747
0.000392542511690408
0.00036766816629096866
0.0003451282100286335
0.000312031275825575
0.0002907799498643726
0.0002740029594860971
0.00025164385442622006
0.00022562641242984682
0.00022057512251194566
0.00021413186914287508
0.00019677438831422478
0.00018100635497830808
0.00016693664656486362
0.0001565825950819999
0.00014796170580666512
0.00014500613906420767
0.00014311123231891543
0.0001341107999905944
0.0001241846039192751
0.00011545585584826767
0.00011215620907023549
0.00010453772847540677
0.00010231211490463465
0.00010105481487698853
9.768873860593885e-05
9.409242920810357e-05
8.702315972186625e-05
8.236527355620638e-05
7.799825834808871e-05
7.704996824031696e-05
7.501399522880092e-05
7.473638106603175e-05
7.118711073417217e-05
6.922842294443399e-05
6.657558697042987e-05
6.428245978895575e-05
6.104805652284995e-05
6.081166793592274e-05
5.976183820166625e-05
5.9565842093434185e-05
5.75506710447371e-05
5.523362779058516e-05
5.3242987632984295e-05
5.7362431107321754e-05
8.245539356721565e-05
9.689731086837128e-05
8.605611219536513e-05
7.349863881245255e-05
5.54206853848882e-05
6.992861744947731e-05
5.941069684922695e-05
5.635748675558716e-05
4.822405389859341e-05
5.1081195124424994e-05
5.081951530883089e-05
5.161992157809436e-05
4.679555422626436e-05
4.4665186578640714e-05
4.673847433878109e-05
4.994748451281339e-05
4.73422696813941e-05
4.5488504838431254e-05
4.358366641099565e-05
4.293568781577051e-05
4.335772609920241e-05
4.311182419769466e-05
4.161197648500092e-05
4.1015769966179505e-05
4.004987931693904e-05
4.019059269921854e-05
3.872566594509408e-05
3.9143073081504554e-05
4.017253013444133e-05
3.880827716784552e-05
3.826282772934064e-05
3.528524757712148e-05
3.759438914130442e-05
4.0352319047087803e-05
3.848716369247995e-05
3.623165684984997e-05
3.7177054764470086e-05
3.691581150633283e-05
3.660777292679995e-05
3.5706932976609096e-05
3.2067324355011806e-05
3.412202204344794e-05
3.2186984753934667e-05
3.2977957744151354e-05
3.180904968758114e-05
2.898256207117811e-05
2.865789065253921e-05
2.8133226805948652e-05
2.862394103431143e-05
2.7510792278917506e-05
2.716791095735971e-05
2.6406667529954575e-05
2.7161020625499077e-05
2.6790261472342536e-05
2.6622645236784592e-05
2.6021663870778866e-05
2.5997551347245462e-05
2.756954745564144e-05
2.7272693841950968e-05
2.623750151542481e-05
2.6607309337123297e-05
2.6645326215657406e-05
2.6110745238838717e-05
2.5218439986929297e-05
2.5630473828641698e-05
2.637604484334588e-05
2.7185673388885334e-05
2.8861941245850176e-05
3.9627371734241024e-05
9.895279072225094e-05
6.532263068947941e-05
3.830049899988808e-05
2.9273198379087262e-05
4.507024641497992e-05
2.6357327442383394e-05
3.791999552049674e-05
2.6886609703069553e-05
3.511349859763868e-05
2.9895132684032433e-05
2.9243154131108895e-05
2.8749513148795813e-05
2.4994122213684022e-05
2.708978900045622e-05
2.4874376322259195e-05
2.577950363047421e-05
2.413763286313042e-05
2.5562259907019325e-05
2.387784843449481e-05
2.401035453658551e-05
2.488409518264234e-05
2.3321852495428175e-05
2.1625137378578074e-05
2.2307056497083977e-05
2.3287668227567337e-05
2.219206180598121e-05
2.227858203696087e-05
2.1946423657936975e-05
2.0741534171975218e-05
1.9883023924194276e-05
2.0310282707214355e-05
2.1053239834145643e-05
1.8927425116999075e-05
1.819614044507034e-05
1.9834636987070553e-05
2.0552130081341602e-05
1.8265816834173165e-05
1.83581214514561e-05
1.988073199754581e-05
2.136899456672836e-05
2.0844789105467498e-05
1.9886061636498198e-05
2.0042625692440197e-05
1.944845644175075e-05
1.8600931070977822e-05
1.8660024579730816e-05
2.0128543837927282e-05
1.9240102119510993e-05
1.8252669178764336e-05
1.8091444871970452e-05
1.902702933875844e-05
1.8049206119030714e-05
1.6667550880811177e-05
1.7250626115128398e-05
1.9575752958189696e-05
2.0046078134328127e-05
1.8648019249667414e-05
1.8701955923461355e-05
2.0966008378309198e-05
1.8508031644159928e-05
1.7803709852159955e-05
1.7587957700015977e-05
1.7571710486663505e-05
1.7836617189459503e-05
1.5943960534059443e-05
1.724738467601128e-05
1.8304701370652765e-05
1.8517499484005384e-05
1.751825948304031e-05
1.7332509742118418e-05
1.801119651645422e-05
1.884671473817434e-05
1.8720864318311214e-05
1.897998845379334e-05
1.9209723177482374e-05
2.155578476958908e-05
1.8542794350651093e-05
1.8566448488854803e-05
1.7934657080331817e-05
1.830629480537027e-05
1.898498521768488e-05
1.8604430806590244e-05
1.7993208530242555e-05
1.835277544159908e-05
1.9176457499270327e-05
1.970392986549996e-05
1.8465214452589862e-05
1.732288728817366e-05
1.8499556972528808e-05
1.7924638086697087e-05
1.7973303329199553e-05
1.7809190467232838e-05
1.5808074749656953e-05
1.746935595292598e-05
1.8816937881638296e-05
1.8134600395569578e-05
1.6758927813498303e-05
1.693955528025981e-05
1.7418658899259754e-05
1.7992704670177773e-05
1.7179756468976848e-05
1.7127857063314877e-05
1.6825744751258753e-05
2.4180193577194586e-05
2.681840123841539e-05
2.2098689441918395e-05
2.033065538853407e-05
2.107267027895432e-05
1.9879726096405648e-05
2.2497511963592842e-05
1.8099155568052083e-05
1.836710907809902e-05
1.6466903616674244e-05
2.008549199672416e-05
2.037322883552406e-05
1.907214755192399e-05
1.8132317563868128e-05
1.724056710372679e-05
1.9714889276656322e-05
2.0618157577700913e-05
1.8850496417144313e-05
1.6531335859326646e-05
1.638772118894849e-05
1.767401408869773e-05
2.0214014512021095e-05
2.007267903536558e-05
1.7460797607782297e-05
1.5419907867908478e-05
1.8037952031590976e-05
2.2993714082986116e-05
2.2826379790785722e-05
1.8288552382728085e-05
1.6837246221257374e-05
1.558618896524422e-05
1.8375832951278426e-05
2.0141325876466e-05
1.989608608710114e-05
1.5022092156868894e-05
1.3838420272804797e-05
1.5257319319061935e-05
1.9596865968196653e-05
2.0297014998504892e-05
1.688709744485095e-05
1.4708352864545304e-05
1.479356342315441e-05
2.2507445464725606e-05
6.869716162327677e-05
0.0002722130448091775
0.0005491834599524736
0.00036565898335538805
0.0001056648907251656
9.965425851987675e-05
5.585905091720633e-05
5.540779966395348e-05
6.868413038318977e-05
0.0002492469211574644
5.0785554776666686e-05
0.00011665657802950591
6.99930897098966e-05
6.202326039783657e-05
5.7561210269341245e-05
5.047063314123079e-05
4.6359029511222616e-05
4.692517904913984e-05
4.169897147221491e-05
3.8258247514022514e-05
3.006597216881346e-05
2.7106252673547715e-05
3.392615690245293e-05
3.4373260859865695e-05
3.430387732805684e-05
2.9585960874101147e-05
2.853812293324154e-05
2.2221114704734646e-05
2.3357726604444906e-05
2.6659752620616928e-05
2.820806003001053e-05
2.575469079602044e-05
2.0794997908524238e-05
2.0197901903884485e-05
1.9300947315059602e-05
2.3517142835771665e-05
2.387822314631194e-05
2.2604444893659092e-05
1.794215313566383e-05
1.6219551980611868e-05
1.5794275896041654e-05
1.7742218915373087e-05
1.8484826796338893e-05
1.8830387489288114e-05
1.577715011080727e-05
1.4080831533647142e-05
1.2848177902924363e-05
1.5463812815141864e-05
1.700153916317504e-05
1.6998459614114836e-05
1.4809274944127537e-05
1.2386984963086434e-05
1.1963751603616402e-05
1.2493215763242915e-05
1.3650022083311342e-05
1.3554426004702691e-05
1.346319550066255e-05
1.1976248060818762e-05
1.0612184269120917e-05
1.0452222340973094e-05
1.1339380762365181e-05
1.2329193850746378e-05
1.202135445055319e-05
1.1264097338425927e-05
1.0195944014412817e-05
1.0207224477198906e-05
1.0670934898371343e-05
1.1484113201731816e-05
1.1807221198978368e-05
1.1765713679778855e-05
1.2870867976744194e-05
1.2466215594031382e-05
1.0983430001942907e-05
1.050264745572349e-05
1.1710161743394565e-05
1.3640309589391109e-05
1.2034072824462783e-05
1.1561837709450629e-05
1.1698049092956353e-05
1.1244545021327212e-05
1.1130451639473904e-05
1.1028765584342182e-05
1.1152208571729716e-05
1.1962128155573737e-05
1.421045271854382e-05
1.424714719178155e-05
1.291891749133356e-05
1.1748616088880226e-05
1.179931678052526e-05
1.2497025636548642e-05
1.3114899047650397e-05
1.2589186553668696e-05
1.1933985661016777e-05
1.1105547855549958e-05
1.0903719157795422e-05
1.2043326933053322e-05
1.1364699275873136e-05
1.268758478545351e-05
1.4438418475037906e-05
1.6958569176495075e-05
1.6098247215268202e-05
1.366530796076404e-05
1.202080056827981e-05
1.2588437130034436e-05
1.4098302017373499e-05
1.5724654076620936e-05
1.7335320080746897e-05
1.7919364836416207e-05
1.863433681137394e-05
1.688879456196446e-05
1.4786860447202343e-05
1.3963059245725162e-05
1.683680784481112e-05
2.10527559829643e-05
2.537961336201988e-05
2.4516546545783058e-05
2.0758954633492976e-05
1.710908873064909e-05
1.616970075701829e-05
1.777080433384981e-05
2.177749411202967e-05
2.4093111278489232e-05
2.560216307756491e-05
2.4942701202235185e-05
2.04306525120046e-05
1.7887077774503268e-05
1.5071799680299591e-05
2.1159044990781695e-05
2.6109370082849637e-05
3.338526585139334e-05
3.420454595470801e-05
2.845506060111802e-05
2.0370423953863792e-05
1.5503857866860926e-05
1.7534142898512073e-05
2.3796077584847808e-05
3.099392415606417e-05
3.379581175977364e-05
3.339995600981638e-05
2.8605087209143676e-05
2.138089985237457e-05
1.655048254178837e-05
1.971149686141871e-05
2.7808357117464766e-05
3.845109313260764e-05
4.319205982028507e-05
4.098269346286543e-05
3.257671050960198e-05
2.3319671527133323e-05
2.008974479394965e-05
2.5452945919823833e-05
3.5320419556228444e-05
4.223329233354889e-05
4.3098731111967936e-05
3.822396683972329e-05
2.9992626878083684e-05
2.188560029026121e-05
1.8891803847509436e-05
2.3315091311815195e-05
3.364900476299226e-05
4.182334305369295e-05
4.55581939604599e-05
4.151191023993306e-05
3.381757778697647e-05
2.5214514607796445e-05
2.174270775867626e-05
2.5564886527718045e-05
3.2139425456989557e-05
3.797278623096645e-05
3.964509960496798e-05
3.7202484236331657e-05
3.408956035855226e-05
2.9621254725498147e-05
2.194845728809014e-05
1.9527971744537354e-05
2.474127904861234e-05
3.225533873774111e-05
4.112648093723692e-05
3.922574978787452e-05
3.684199691633694e-05
3.604840094340034e-05
2.4372186089749448e-05
2.7280681024421938e-05
2.3296530343941413e-05
3.157303581247106e-05
2.9562830604845658e-05
3.377446046215482e-05
2.888364724640269e-05
2.5685982109280303e-05
2.148774183297064e-05
1.969494223885704e-05
1.7251277313334867e-05
1.9015860743820667e-05
1.9684013750520535e-05
2.2126656403997913e-05
2.5625602575019002e-05
2.6160523702856153e-05
2.4871640562196262e-05
2.18946752283955e-05
1.8381446352577768e-05
1.615592736925464e-05
1.6134472389239818e-05
1.963620525202714e-05
2.304153167642653e-05
2.322407999599818e-05
2.3743905330775306e-05
2.328538175788708e-05
2.194689295720309e-05
1.9636039723991416e-05
1.7949987523024902e-05
1.9711971617653035e-05
1.9123253878206015e-05
1.998661355173681e-05
2.0908530132146552e-05
2.42175465245964e-05
2.573523306637071e-05
2.5917812308762223e-05
2.2145406546769664e-05
2.11900842259638e-05
2.0150060663581826e-05
2.0564739315886982e-05
2.313387994945515e-05
2.2011587134329602e-05
2.296612728969194e-05
2.3147367755882442e-05
2.2087582692620344e-05
2.1265537725412287e-05
2.0205072360113263e-05
1.9879789761034772e-05
1.953508035512641e-05
2.061470331682358e-05
1.9451361367828213e-05
1.97996232600417e-05
2.3014064936432987e-05
2.5139863282674924e-05
2.5783503588172607e-05
2.3227543351822533e-05
2.056709308817517e-05
1.7861093510873616e-05
1.904001874208916e-05
1.7130307242041454e-05
2.0333485736045986e-05
2.0116494852118194e-05
2.2501344574266113e-05
1.9459461327642202e-05
1.9917895770049654e-05
1.8549711967352778e-05
1.9140634321956895e-05
1.8719527361099608e-05
1.7685029888525605e-05
1.741733285598457e-05
1.7615670003578998e-05
1.918758061947301e-05
2.3178265109891072e-05
2.9383210858213715e-05
2.7615169528871775e-05
2.8083124561817385e-05
2.1253132217680104e-05
2.1160854885238223e-05
1.8767132132779807e-05
2.5117265977314673e-05
2.2465157599071972e-05
2.6313375201425515e-05
2.5161454686895013e-05
2.5685592845547944e-05
2.3460012016585097e-05
2.3097783923731185e-05
2.193297041230835e-05
2.0930112441419624e-05
2.1329746232368052e-05
2.1306866983650252e-05
2.053705793514382e-05
1.9972236259491183e-05
2.2215337594388984e-05
2.3915514248074032e-05
2.760115785349626e-05
2.4422750357189216e-05
2.3105483705876395e-05
1.8395243387203664e-05
2.175800000259187e-05
1.913342930492945e-05
2.4242704967036843e-05
2.1370700778788887e-05
2.2347105186781846e-05
2.2403861294151284e-05
2.0995499653508887e-05
2.2791160517954268e-05
2.069460242637433e-05
2.336919897061307e-05
1.9996075934614055e-05
2.1905025278101675e-05
1.8769829694065265e-05
1.982610410777852e-05
1.7304175344179384e-05
1.999518099182751e-05
2.043373569904361e-05
2.3823848096071742e-05
2.335998578928411e-05
2.3070349925546907e-05
2.092076829285361e-05
2.115401002811268e-05
1.9364861145731993e-05
2.2569238353753462e-05
2.1752139218733646e-05
2.3422131562256254e-05
2.248239252367057e-05
2.17623237404041e-05
2.1558931621257216e-05
1.9089799025096e-05
1.9315133613417856e-05
1.8301476302440278e-05
1.9556335246306844e-05
1.9653834897326306e-05
1.954270373971667e-05
1.5786841686349362e-05
1.6061327187344432e-05
1.7063937775674276e-05
1.740210245770868e-05
2.0095030777156353e-05
2.2032520064385608e-05
2.248735290777404e-05
2.0061394025105983e-05
1.6929117919062264e-05
1.5352807167801075e-05
1.750036608427763e-05
1.862325007095933e-05
2.2640202587353997e-05
2.2418611479224637e-05
0.6579294204711914
0.1638045608997345
0.32718518376350403
0.3666800558567047
0.19582544267177582
0.16595138609409332
0.20030610263347626
0.17164182662963867
0.13358791172504425
0.12300039082765579
0.11182419210672379
0.09776891022920609
0.0868808850646019
0.07669823616743088
0.06820627301931381
0.06084159389138222
0.0548514723777771
0.04953211918473244
0.043588876724243164
0.03941384702920914
0.036726370453834534
0.03233149275183678
0.02801736444234848
0.02526429481804371
0.023559553548693657
0.020884670317173004
0.01784370094537735
0.016081862151622772
0.014856435358524323
0.013491379097104073
0.012191707268357277
0.010744230821728706
0.009472589939832687
0.008677131496369839
0.007977149449288845
0.007094698026776314
0.006439704913645983
0.005904087331146002
0.0052161612547934055
0.004677335731685162
0.004353700205683708
0.003976812586188316
0.0035422288347035646
0.003168335184454918
0.0028283686842769384
0.0025742431171238422
0.0023788667749613523
0.0021662856452167034
0.0019729018677026033
0.0017956061055883765
0.001576786395162344
0.0013784578768536448
0.0012747356668114662
0.0012165762018412352
0.001119143096730113
0.0010127694113180041
0.0009160435874946415
0.0008354693418368697
0.000756490568164736
0.0006753291236236691
0.0006184318335726857
0.0005787888658232987
0.0005424159462563694
0.0005000865203328431
0.0004560000088531524
0.0004185848229099065
0.00038563276757486165
0.0003554282884579152
0.0003314820642117411
0.00030674791196361184
0.000285249698208645
0.0002667263615876436
0.0002476350055076182
0.0002275720180477947
0.000211438731639646
0.00019980788056273013
0.00019099446944892406
0.00017966952873393893
0.00016834246343933046
0.00015909108333289623
0.00014748898684047163
0.0001376770087517798
0.0001333203981630504
0.00013106691767461598
0.00012818591494578868
0.00012182610953459516
0.00011432228347985074
0.00010711027425713837
0.00010165909043280408
9.783184214029461e-05
9.566477092448622e-05
9.321863035438582e-05
9.052894165506586e-05
8.852452447172254e-05
8.479686948703602e-05
8.019777305889875e-05
7.61697010602802e-05
7.477554026991129e-05
7.396916043944657e-05
7.219096733024344e-05
7.108989666448906e-05
6.960442260606214e-05
6.807698810007423e-05
6.604838563362136e-05
6.425946048693731e-05
6.242760719032958e-05
6.159450276754797e-05
5.986915130051784e-05
5.825019979965873e-05
5.6861757911974564e-05
5.580626748269424e-05
5.53184981981758e-05
5.3140603995416313e-05
5.2221377700334415e-05
5.149103526491672e-05
5.079575930722058e-05
4.969890505890362e-05
4.8515244998270646e-05
4.7607016313122585e-05
4.678768527810462e-05
4.618342063622549e-05
4.604283822118305e-05
4.5838405640097335e-05
4.467148028197698e-05
4.4428339606383815e-05
4.412208727444522e-05
4.327423812355846e-05
4.2358249629614875e-05
4.2055093217641115e-05
4.1162402339978144e-05
4.035998063045554e-05
3.9708327676635236e-05
3.884271063725464e-05
3.829959678114392e-05
3.749343886738643e-05
3.7455829442478716e-05
3.772902346099727e-05
3.803909567068331e-05
3.759826358873397e-05
3.629431739682332e-05
3.566211671568453e-05
3.4981210774276406e-05
3.510515307425521e-05
3.487727008177899e-05
3.45333173754625e-05
3.394574741832912e-05
3.363708310644142e-05
3.356263187015429e-05
3.2890417060116306e-05
3.272598405601457e-05
3.1216448405757546e-05
3.133729114779271e-05
3.042668686248362e-05
3.0156814318615943e-05
2.9858558264095336e-05
3.0305996915558353e-05
2.9869663194403984e-05
2.942721221188549e-05
2.9213841116870753e-05
2.8511138225439936e-05
2.7923430025111884e-05
2.8136619221186265e-05
2.871920878533274e-05
2.7958996724919416e-05
2.7773898182203993e-05
2.8000298698316328e-05
2.8219224986969493e-05
2.661677535797935e-05
2.6892708774539642e-05
2.674598727026023e-05
2.660284189914819e-05
2.7880820198333822e-05
2.7587315344135277e-05
2.6496578357182443e-05
2.641790888446849e-05
2.7905445676879026e-05
2.7107675123261288e-05
2.6505957066547126e-05
2.7387462978367694e-05
2.630566814332269e-05
2.565054273873102e-05
2.5839573936536908e-05
2.6580391931929626e-05
2.7123136533191428e-05
3.0284811145975254e-05
2.9122606065357104e-05
0.6130243539810181
0.16896411776542664
0.19893412292003632
0.323974072933197
0.24156612157821655
0.1460573971271515
0.138831228017807
0.147721067070961
0.1320090889930725
0.11157920211553574
0.09645523130893707
0.08267294615507126
0.07635728269815445
0.07351480424404144
0.06526394188404083
0.053116679191589355
0.046760354191064835
0.044751305133104324
0.041273608803749084
0.035616710782051086
0.031166167929768562
0.028894716873764992
0.027006030082702637
0.02425168640911579
0.021143626421689987
0.018781112506985664
0.01763141341507435
0.016666539013385773
0.014848320744931698
0.012835121713578701
0.011570626869797707
0.01086884830147028
0.009961264207959175
0.008746899664402008
0.0076902457512915134
0.006972151808440685
0.006366153713315725
0.0057110837660729885
0.0051760138012468815
0.6121147274971008
0.22732223570346832
0.1676044762134552
0.2751271724700928
0.27553802728652954
0.1824941188097
0.13075409829616547
0.142155721783638
0.1457277238368988
0.11939599364995956
0.09846784174442291
0.09478352218866348
0.09001948684453964
0.07750897109508514
0.06754174828529358
0.06297135353088379
0.058516036719083786
0.05229876562952995
0.04703056439757347
0.04319646209478378
0.03842167183756828
0.033901527523994446
0.031238773837685585
0.029304269701242447
0.02651248499751091
0.02362138405442238
0.021220790222287178
0.018965836614370346
0.017102183774113655
0.015770049765706062
0.01466217078268528
0.013440294191241264
0.012122636660933495
0.010844961740076542
0.009722022339701653
0.008724755607545376
0.007885931991040707
0.007109454367309809
0.006442113313823938
0.005880177486687899
0.0054412297904491425
0.005020197946578264
0.004578613210469484
0.004117604345083237
0.0036594904959201813
0.003229424823075533
0.0028224254492670298
0.002501273062080145
0.002254882827401161
0.002038555918261409
0.001815105671994388
0.0016335679683834314
0.0015285074478015304
0.001407882897183299
0.001256437273696065
0.0011222943430766463
0.0010483951773494482
0.0009794046636670828
0.0008844040567055345
0.0007954657776281238
0.0007248600013554096
0.0006555040599778295
0.0005897585651837289
0.0005417448119260371
0.0005112193175591528
0.0004827648517675698
0.0004564317932818085
0.00042911540367640555
0.00039830399327911437
0.0003672640596050769
0.0003358390531502664
0.0003051937383133918
0.0002780203358270228
0.0002637173456605524
0.0002477812231518328
0.0002360236831009388
0.00022074284788686782
0.00020570091146510094
0.00019542669178918004
0.00018438826373312622
0.00017644042964093387
0.00017047276196535677
0.000159551840624772
0.00015869959315750748
0.00015126203652471304
0.0001435171434422955
0.00014392996672540903
0.00013257493264973164
0.00012607335520442575
0.00012433169467840344
0.00011764578812289983
0.00011221288150409237
0.00010555985500104725
0.00010371812095399946
0.00010045521048596129
9.796961967367679e-05
9.517339640296996e-05
9.311491885455325e-05
8.975560922408476e-05
8.67821290739812e-05
8.411836461164057e-05
8.046701259445399e-05
7.754191756248474e-05
7.549035944975913e-05
7.587514846818522e-05
7.425496733048931e-05
7.336839189520106e-05
6.985248910496011e-05
6.85321501805447e-05
6.55997428111732e-05
6.292577018029988e-05
6.106527871452272e-05
6.1026537878206e-05
5.88128823437728e-05
5.74092409806326e-05
5.6025088269962e-05
5.523447543964721e-05
5.2782517741434276e-05
5.222850450081751e-05
0.6171740293502808
0.2718978226184845
0.1343895047903061
0.2393658459186554
0.2931720018386841
0.21873123943805695
0.14000675082206726
0.12654002010822296
0.1393926739692688
0.13314025104045868
0.1083579808473587
0.09224048256874084
0.08913365006446838
0.0839124545454979
0.07296887040138245
0.06369219720363617
0.059850189834833145
0.05688215792179108
0.050982244312763214
0.04421445354819298
0.03986820578575134
0.0371025949716568
0.03432025387883186
0.030929388478398323
0.027669476345181465
0.025155052542686462
0.023106249049305916
0.021758688613772392
0.018987638875842094
0.017702903598546982
0.015788484364748
0.014274327084422112
0.012903289869427681
0.011402744799852371
0.010178206488490105
0.009130981750786304
0.008266642689704895
0.007449308875948191
0.00653058709576726
0.0056814937852323055
0.005060508847236633
0.004635694436728954
0.00415395200252533
0.003647687379270792
0.0032653873786330223
0.0030236151069402695
0.002836706815287471
0.002616709331050515
0.002339794300496578
0.002092980779707432
0.001916330773383379
0.0017736974405124784
0.0016104413662105799
0.001410296419635415
0.0012200608616694808
0.0010853222338482738
0.0010044861119240522
0.0009582183556631207
0.0009120405302383006
0.0008655445417389274
0.000820351589936763
0.0007712478400208056
0.0007051801076158881
0.0006324834539555013
0.0005712126148864627
0.0005261214100755751
0.0004894787562079728
0.00045284515363164246
0.0004183735582046211
0.0003976956068072468
0.0003820277634076774
0.00036188584635965526
0.0003386173630133271
0.00031000954913906753
0.00029308401281014085
0.00028880275203846395
0.00027144132764078677
0.000249848555540666
0.00023724717902950943
0.00022851914400234818
0.00021850375924259424
0.00020874326582998037
0.00020148124895058572
0.00018790250760503113
0.0001815282739698887
0.00017161667346954346
0.0001655070373089984
0.00015602371422573924
0.00015165757213253528
0.00014487444423139095
0.00013989782019052655
0.00012976241123396903
0.00012702048115897924
0.0001210336631629616
0.0001173343844129704
0.00011219993757549673
0.00011084543075412512
0.00010978221689583734
0.00010760515579022467
0.0001072656232281588
0.00011323131184326485
0.00010544426186243072
0.0001145606001955457
0.00010255159577354789
9.30200403672643e-05
8.979341509984806e-05
8.919348329072818e-05
8.457305375486612e-05
8.200591400964186e-05
8.040375541895628e-05
7.658020331291482e-05
7.750801887596026e-05
7.600060052936897e-05
7.309480133699253e-05
7.081745570758358e-05
6.980176112847403e-05
6.762660632375628e-05
7.32551488908939e-05
6.470314838225022e-05
6.595438026124611e-05
6.090510942158289e-05
6.200782081577927e-05
5.9259557019686326e-05
5.997148036840372e-05
5.830856753163971e-05
5.743625297327526e-05
5.745013550040312e-05
5.687231896445155e-05
5.443475674837828e-05
5.454143320093863e-05
5.7464727433398366e-05
5.379275171435438e-05
5.282615529722534e-05
5.0884700613096356e-05
5.0846589147113264e-05
5.039046300225891e-05
5.050671461503953e-05
4.896684913546778e-05
4.932471347274259e-05
4.792068648384884e-05
4.844038267037831e-05
4.808450830751099e-05
4.833563798456453e-05
4.9423339078202844e-05
4.905995956505649e-05
5.079799302620813e-05
4.697047916124575e-05
4.625771180144511e-05
4.610146061168052e-05
4.331497257226147e-05
4.53584325441625e-05
4.345326669863425e-05
4.6160224883351475e-05
4.711885048891418e-05
7.692421058891341e-05
0.00018081108282785863
0.00011049232125515118
5.3488751291297376e-05
6.221387593541294e-05
5.0823444325942546e-05
5.559585042647086e-05
5.13939667143859e-05
4.5530658098869026e-05
4.676243042922579e-05
4.615462603396736e-05
4.660073318518698e-05
4.2549989302642643e-05
4.571535828290507e-05
4.665203232434578e-05
4.365677887108177e-05
4.121189340366982e-05
4.050097777508199e-05
3.922458199667744e-05
3.77662836399395e-05
4.019008338218555e-05
4.3169220589334145e-05
3.699785884236917e-05
3.7775709643028677e-05
4.3088035454275087e-05
3.4428350772941485e-05
3.47210188920144e-05
3.793542418861762e-05
3.303532503196038e-05
3.2798503525555134e-05
3.5785978980129585e-05
3.285921047790907e-05
3.5484248655848205e-05
3.740863030543551e-05
3.4530836273916066e-05
3.8217593100853264e-05
3.4052569390041754e-05
3.321937037981115e-05
3.3989395888056606e-05
2.7440526537247933e-05
3.3419186365790665e-05
3.098442539339885e-05
2.8819640647270717e-05
2.768613921944052e-05
2.9965562134748325e-05
2.924461296061054e-05
2.5694442228996195e-05
3.0162813345668837e-05
2.925566877820529e-05
2.718112591537647e-05
2.5788160201045685e-05
2.9778942916891538e-05
2.791694896586705e-05
2.6107194571522996e-05
2.82371838693507e-05
3.0270011848188005e-05
2.7087635317002423e-05
2.6078092560055666e-05
2.7565865821088664e-05
2.762939766398631e-05
2.484371179889422e-05
2.4562004909967072e-05
2.6247342248097993e-05
2.562122062954586e-05
2.4144386770785786e-05
2.3876693376223557e-05
2.5697407181723975e-05
2.5657674996182323e-05
2.34832514252048e-05
2.3168462575995363e-05
2.5636925784056075e-05
2.6377570975455455e-05
2.5220007955795154e-05
2.3844035240472294e-05
2.527131982787978e-05
2.7139911253470927e-05
2.411809327895753e-05
2.3598604457220063e-05
2.631632196425926e-05
2.7552641768124886e-05
2.3872356905485503e-05
2.309862247784622e-05
2.5007373551488854e-05
2.6697132852859795e-05
2.2134490791358985e-05
2.350201248191297e-05
2.3843513190513477e-05
2.5494278816040605e-05
2.2641474060947075e-05
2.23049137275666e-05
2.4211209165514447e-05
2.7986321583739482e-05
2.533853694330901e-05
2.3500917450292036e-05
2.2572859961655922e-05
2.4905559257604182e-05
2.576468432380352e-05
2.3454012989532202e-05
2.2290932975010946e-05
2.5282814021920785e-05
2.3406162654282525e-05
2.7858553949045017e-05
2.56959319813177e-05
2.718504583754111e-05
2.6559077014098875e-05
2.535882049414795e-05
2.4196029698941857e-05
2.5430077585042454e-05
2.7751446395996027e-05
5.166370465303771e-05
0.0002227719669463113
4.138750591664575e-05
6.692970782751217e-05
5.060142575530335e-05
5.7409011787967756e-05
3.765276778722182e-05
4.043734952574596e-05
3.823917722911574e-05
3.829810884781182e-05
3.835208190139383e-05
3.424916212679818e-05
3.156465390929952e-05
2.8151896913186647e-05
2.8698030291707255e-05
3.182320870109834e-05
3.332245978526771e-05
3.2184085284825414e-05
2.7055943064624444e-05
2.5871757316053845e-05
2.7508189305081032e-05
2.863205736503005e-05
2.488885547791142e-05
2.148431485693436e-05
2.1889845811529085e-05
2.5314491722383536e-05
2.562784356996417e-05
2.2378037101589143e-05
2.0992865756852552e-05
2.3432765374309383e-05
2.6208062990917824e-05
2.604279507067986e-05
2.1790403479826637e-05
1.8998754967469722e-05
1.9687606254592538e-05
2.3617769329575822e-05
2.608884278743062e-05
2.39272449107375e-05
1.9993532987427898e-05
1.9772624000324868e-05
2.285146911162883e-05
2.6778619940159842e-05
2.5130973881459795e-05
2.0469518858590163e-05
1.8336220819037408e-05
2.0144698282820173e-05
2.254792707390152e-05
2.398173455731012e-05
2.1117344658705406e-05
1.7700398529996164e-05
1.735606747388374e-05
1.9682984202518128e-05
2.3201901058200747e-05
2.2293645088211633e-05
1.8290198568138294e-05
1.605939178261906e-05
1.832494126574602e-05
2.1519035726669244e-05
2.102057624142617e-05
1.8418824765831232e-05
1.6843910998431966e-05
1.7745376680977643e-05
2.0336476154625416e-05
2.3729920940240845e-05
3.2784017093945295e-05
6.185391248436645e-05
1.7811924408306368e-05
3.84349659725558e-05
3.1780942663317546e-05
3.6773915780941024e-05
3.129821561742574e-05
2.6271663955412805e-05
2.2289581465884112e-05
2.354364733037073e-05
3.093630220973864e-05
3.465162808424793e-05
3.126909723505378e-05
2.3946222427184694e-05
2.0218227291479707e-05
2.3128948669182137e-05
3.318355811643414e-05
3.8329173548845574e-05
3.408039265195839e-05
2.4950180886662565e-05
2.063583451672457e-05
2.3766644517309032e-05
3.198243211954832e-05
3.6714071029564366e-05
3.3724441891536117e-05
2.697730997169856e-05
2.048596434178762e-05
2.0725738067994826e-05
2.776280598482117e-05
3.432383164181374e-05
3.66162603313569e-05
2.8817070415243506e-05
2.189105907746125e-05
2.0041963580297306e-05
2.6136502128792927e-05
3.190495408489369e-05
3.261917663621716e-05
2.9358581741689704e-05
2.3516024157288484e-05
2.1744146579294465e-05
2.2974045350565575e-05
2.8661770556936972e-05
3.215821925550699e-05
3.236787597415969e-05
2.9674642064492218e-05
2.743817094597034e-05
2.93649918603478e-05
2.9071476092212833e-05
3.303226185380481e-05
3.043648393941112e-05
2.589462928881403e-05
2.0585159290931188e-05
1.999080996029079e-05
2.5308572730864398e-05
2.911064621002879e-05
3.148348332615569e-05
2.8455904612201266e-05
2.413199945294764e-05
1.8703993191593327e-05
2.2378986614057794e-05
2.9616581741720438e-05
3.37688070430886e-05
2.983341801154893e-05
2.402232348686084e-05
2.2703354261466302e-05
2.6766767405206338e-05
2.9964860004838556e-05
3.324936187709682e-05
3.473878314252943e-05
3.4104541555279866e-05
2.7001027774531394e-05
2.3763917852193117e-05
2.0725481590488926e-05
2.4095250410027802e-05
3.34223332174588e-05
3.385562376934104e-05
2.8841144739999436e-05
2.3583032088936307e-05
1.7346636013826355e-05
1.8551438188296743e-05
2.4791677788016386e-05
3.086458673351444e-05
3.405749157536775e-05
3.0100274670985527e-05
2.6309173335903324e-05
2.0374498490127735e-05
2.1837191525264643e-05
2.2333377273753285e-05
3.0528815841535106e-05
3.3718100894475356e-05
3.134179496555589e-05
2.3137128664529882e-05
1.9203942429157905e-05
1.7211395970662124e-05
2.1429483240353875e-05
2.6313216949347407e-05
3.063556141569279e-05
2.9761284167761914e-05
2.452117951179389e-05
2.160056828870438e-05
1.9650269678095356e-05
1.965647970791906e-05
2.389633664279245e-05
2.8154861865914427e-05
3.1084353395272046e-05
2.682380727492273e-05
2.0887069695163518e-05
1.6678475731168874e-05
1.8312319298274815e-05
2.3426186089636758e-05
2.996351213369053e-05
2.6833407900994644e-05
2.533115548430942e-05
2.576478618721012e-05
1.7078573364415206e-05
2.318271253898274e-05
4.2209503590129316e-05
2.5803165044635534e-05
3.474773620837368e-05
2.997699994011782e-05
3.48145877069328e-05
2.239936475234572e-05
2.1501036826521158e-05
2.235427382402122e-05
2.1593559722532518e-05
2.4720695364521816e-05
2.8488764655776322e-05
4.921227809973061e-05
3.368332909303717e-05
2.9286446078913286e-05
2.5258528694394045e-05
2.6561687263892964e-05
2.906564623117447e-05
2.4417902750428766e-05
2.5197032300638966e-05
2.4979928639368154e-05
2.390946974628605e-05
2.0249395674909465e-05
1.6928128388826735e-05
1.8091886886395514e-05
1.6843796402099542e-05
1.8948647266370244e-05
2.0536594092845917e-05
1.8427177565172315e-05
1.8262908270116895e-05
1.6691425116732717e-05
1.6237945601460524e-05
1.9185643395758234e-05
2.0140450942562893e-05
2.117882831953466e-05
1.7884827684611082e-05
1.582961886015255e-05
1.5512147001572885e-05
1.8363121853326447e-05
1.7018091966747306e-05
1.5267680282704532e-05
1.524795970908599e-05
1.4785256098548416e-05
1.6051104466896504e-05
1.5179678484855685e-05
1.5105134480108973e-05
1.4760883459530305e-05
1.4136445315671153e-05
1.5371868357760832e-05
1.5780642570462078e-05
1.7509106328361668e-05
1.694728052825667e-05
1.5652009096811526e-05
1.3980742551211733e-05
1.4090017430135049e-05
1.644213989493437e-05
1.839975084294565e-05
1.706395596556831e-05
1.5118042028916534e-05
1.418150441168109e-05
1.3424986718746368e-05
1.3838081031281035e-05
1.3432912965072319e-05
1.5023672858660575e-05
1.6524441889487207e-05
1.5167390301940031e-05
1.7124466467066668e-05
1.7714521163725294e-05
1.934803367475979e-05
1.7183161617140286e-05
1.5560310202999972e-05
1.4622238268202636e-05
1.53272740135435e-05
1.7153377484646626e-05
2.05624401132809e-05
2.0472141841310076e-05
1.8443024600856006e-05
1.5975680071278475e-05
1.5196689673757646e-05
1.4971215932746418e-05
1.5871401046752e-05
1.7498337911092676e-05
1.894789602374658e-05
1.996349419641774e-05
2.1079486032249406e-05
2.170954212488141e-05
1.923115451063495e-05
1.9028972019441426e-05
1.7207235941896215e-05
1.8771399481920525e-05
1.767147841746919e-05
1.826461448217742e-05
1.9831904864986427e-05
2.3370572307612747e-05
2.4539736841688864e-05
1.9351145965629257e-05
1.7438944269088097e-05
1.3832742297381628e-05
1.5314875781768933e-05
1.543078906252049e-05
1.7902159015648067e-05
1.9608682123362087e-05
1.9464270735625178e-05
1.921318835229613e-05
2.0851142835454084e-05
2.3604108719155192e-05
2.125157516275067e-05
2.2308759071165696e-05
2.0404067981871776e-05
2.2255535441217944e-05
2.3360105842584744e-05
2.3467284336220473e-05
2.8950946216355078e-05
3.3548880310263485e-05
3.073648258578032e-05
2.1727155399275944e-05
1.9290895579615608e-05
1.759369479259476e-05
2.015948120970279e-05
2.4071152438409626e-05
2.6205892936559394e-05
2.7227006285102107e-05
2.4133285478455946e-05
2.421483259240631e-05
2.5211204047081992e-05
2.3987538952496834e-05
2.287660572619643e-05
2.4053693778114393e-05
2.3658878490095958e-05
2.783969830488786e-05
2.8440646929084323e-05
2.8359352654661052e-05
2.9209706553956494e-05
3.160283813485876e-05
2.9688502763747238e-05
2.5442092010052875e-05
2.094695628329646e-05
1.9990193322882988e-05
2.5061715859919786e-05
2.481415867805481e-05
2.8192698664497584e-05
2.95525915134931e-05
2.7714242605725303e-05
2.247305201308336e-05
2.5035136786755174e-05
2.4432163627352566e-05
2.6304864150006324e-05
2.721338751143776e-05
3.1420833693118766e-05
3.345656659803353e-05
3.286966239102185e-05
3.5497669159667566e-05
3.529959940351546e-05
3.417449988774024e-05
3.9632661355426535e-05
3.735651625902392e-05
3.631184881669469e-05
3.258438300690614e-05
2.923790452769026e-05
3.88554617529735e-05
4.9878803110914305e-05
3.279972588643432e-05
4.3816235120175406e-05
3.4275413781870157e-05
3.213814852642827e-05
2.5747880499693565e-05
2.7070758733316325e-05
3.507053042994812e-05
3.4681484976317734e-05
3.687283970066346e-05
3.658817877294496e-05
3.483653927105479e-05
3.345852019265294e-05
3.1798193958820775e-05
3.0279599741334096e-05
3.2929183362284675e-05
3.601737262215465e-05
3.7069203244755045e-05
3.485037450445816e-05
3.322028351249173e-05
3.177701364620589e-05
3.199543061782606e-05
3.1878065783530474e-05
3.0382771001313813e-05
2.8432177714421414e-05
2.485894765413832e-05
2.2008756786817685e-05
2.169810250052251e-05
2.3597112885909155e-05
2.791622500808444e-05
3.266402200097218e-05
3.548168751876801e-05
3.6851321056019515e-05
3.63676153938286e-05
3.522823681123555e-05
3.3595038985367864e-05
3.2516749342903495e-05
3.4644017432583496e-05
4.120795347262174e-05
4.468070619623177e-05
4.729747888632119e-05
4.3694435589713976e-05
4.106263440917246e-05
3.960154572268948e-05
3.750420728465542e-05
3.81451754947193e-05
3.654163083410822e-05
3.420065695536323e-05
3.1552004656987265e-05
2.785816468531266e-05
3.0230017728172243e-05
3.207627742085606e-05
3.863870369968936e-05
4.0886399801820517e-05
4.5592852984555066e-05
4.120168523513712e-05
3.984503564424813e-05
3.444412141107023e-05
3.3985706977546215e-05
3.420530629227869e-05
3.855702016153373e-05
4.21935910708271e-05
4.382685438031331e-05
4.274324601283297e-05
3.995878068963066e-05
3.8807014789199457e-05
3.7821770092705265e-05
3.735530117410235e-05
3.98619486077223e-05
3.78518998331856e-05
3.6469209589995444e-05
3.1494564609602094e-05
2.7033052901970223e-05
2.2997572159511037e-05
2.375211624894291e-05
2.847647192538716e-05
3.3011303457897156e-05
3.608341285143979e-05
3.415582250454463e-05
3.471252057352103e-05
2.912937998189591e-05
2.9818529583280906e-05
0.6577516794204712
0.2694440186023712
0.15893007814884186
0.28794485330581665
0.29888883233070374
0.19546230137348175
0.1376008242368698
0.14297765493392944
0.14629237353801727
0.12394481152296066
0.10217570513486862
0.09516635537147522
0.09089105576276779
0.081144779920578
0.07141909003257751
0.06547371298074722
0.05971827730536461
0.053586144000291824
0.04923248663544655
0.04549957439303398
0.04072687402367592
0.036133985966444016
0.0329391174018383
0.030161799862980843
0.02708558551967144
0.024369457736611366
0.02220134437084198
0.02012046054005623
0.017765086144208908
0.01577136479318142
0.014303390868008137
0.012867271900177002
0.011486123315989971
0.010295459069311619
0.009207384660840034
0.008166305720806122
0.007281045895069838
0.006508002523332834
0.005808807443827391
0.005158847663551569
0.004561545327305794
0.004006656818091869
0.003573816269636154
0.003295124974101782
0.0030923716258257627
0.0028026278596371412
0.0024419166147708893
0.0021308574359863997
0.001912841573357582
0.0017437852220609784
0.0015800544060766697
0.0014131994685158134
0.001263297046534717
0.0011523482389748096
0.001076623797416687
0.0010096982587128878
0.0009216160397045314
0.0008269821992143989
0.0007601364050060511
0.0007123921532183886
0.0006504665361717343
0.0005853481125086546
0.000533923739567399
0.0004902153741568327
0.00045285632950253785
0.0004129467124585062
0.00038533081533387303
0.00036632170667871833
0.0003400150453671813
0.0003178501210641116
0.0002928580797743052
0.0002852141042239964
0.00027487764600664377
0.00024435704108327627
0.00022365608310792595
0.0002095109666697681
0.0002088553155772388
0.00019184577104169875
0.00016873744607437402
0.0001721699518384412
0.0001492587325628847
0.0001519397337688133
0.00014412948803510517
0.00012582373165059835
0.00011788316624006256
0.00011349922715453431
0.000106379586213734
0.00010268484038533643
9.790444164536893e-05
9.235026664100587e-05
8.958450780482963e-05
8.869026351021603e-05
8.434025221504271e-05
8.311590499943122e-05
7.978644862305373e-05
7.993421604624018e-05
7.581030513392761e-05
7.616283255629241e-05
7.485753303626552e-05
7.438949978677556e-05
7.037085015326738e-05
7.036334864096716e-05
6.556435255333781e-05
6.383888830896467e-05
6.056393976905383e-05
6.044406836736016e-05
5.801367660751566e-05
5.80617124796845e-05
5.425210838438943e-05
5.2995022997492924e-05
5.312550638336688e-05
5.069519829703495e-05
5.017697185394354e-05
5.142602458363399e-05
4.7800520405871794e-05
4.840883775614202e-05
5.0848775572376326e-05
5.047428930993192e-05
4.5924654841655865e-05
6.746439612470567e-05
5.339775452739559e-05
4.7034780436661094e-05
5.2184612286509946e-05
4.3628628191072494e-05
5.3560255764750764e-05
4.3614625610644e-05
4.720496872323565e-05
4.09090644097887e-05
6.2682775023859e-05
4.05549981223885e-05
4.770969462697394e-05
4.3117557652294636e-05
3.682426904560998e-05
4.292040102882311e-05
3.860147262457758e-05
3.648594065452926e-05
3.929104786948301e-05
3.592158100218512e-05
3.8503221730934456e-05
3.939816451747902e-05
3.90283421438653e-05
4.225561860948801e-05
3.3709558920236304e-05
3.8839738408569247e-05
3.657373963505961e-05
3.810134148807265e-05
3.414511229493655e-05
3.3206557418452576e-05
3.644739990704693e-05
3.8126225263113156e-05
4.306800110498443e-05
3.271941386628896e-05
3.3338052162434906e-05
3.147345705656335e-05
3.152438148390502e-05
3.165634916513227e-05
2.969838897115551e-05
3.0062132282182574e-05
2.9203065423644148e-05
2.8973152438993566e-05
2.6713778424891643e-05
2.7225210942560807e-05
2.5833924155449495e-05
2.5323313820990734e-05
2.4720848159631714e-05
2.4545937776565552e-05
2.378631688770838e-05
2.3817985493224114e-05
2.3653694370295852e-05
2.3218686692416668e-05
2.3491744286729954e-05
2.3226586563396268e-05
2.1641193598043174e-05
2.1667130567948334e-05
2.0930123355356045e-05
2.1539934095926583e-05
2.0986346498830244e-05
2.0940055037499405e-05
2.1572155674220994e-05
2.1451603970490396e-05
2.0775385564775206e-05
2.02775772777386e-05
1.9819124645437114e-05
1.901166069728788e-05
1.881436946860049e-05
1.9269369659014046e-05
1.8720624211709946e-05
1.887174767034594e-05
1.9208020603400655e-05
1.9180508388672024e-05
1.9000439351657405e-05
1.8892858861363493e-05
1.9718198018381372e-05
1.93728155863937e-05
1.964112561836373e-05
1.8368238670518622e-05
1.9117349438602105e-05
1.828273707360495e-05
1.845151200541295e-05
1.8058877685689367e-05
1.8957722204504535e-05
1.8950253434013575e-05
1.7549917174619623e-05
1.7305879737250507e-05
1.693336344033014e-05
1.7588963601156138e-05
1.7781585484044626e-05
1.9376650016056374e-05
2.357332232350018e-05
2.3874265025369823e-05
2.3184433302958496e-05
2.1545507479459047e-05
1.9404891645535827e-05
1.9969667846453376e-05
1.9453087588772178e-05
2.0003784811706282e-05
2.0585075617418624e-05
1.8869595805881545e-05
2.0250539819244295e-05
1.8691838704398833e-05
1.9099261407973245e-05
1.982249341381248e-05
1.864819205366075e-05
1.7257705621887e-05
1.6407857401645742e-05
1.752215757733211e-05
2.1488796846824698e-05
3.598254988901317e-05
4.685609746957198e-05
4.6693607146153226e-05
1.9245588191552088e-05
4.1499319195281714e-05
1.7467626094003208e-05
3.1120380299398676e-05
1.9007415176020004e-05
2.4348433726117946e-05
1.9565688489819877e-05
1.8511347661842592e-05
2.151416083506774e-05
1.6922434951993637e-05
2.0809884517802857e-05
1.681453977653291e-05
1.739891740726307e-05
1.9867216906277463e-05
1.6856098227435723e-05
1.8658103726920672e-05
1.6072090147645213e-05
1.873931432783138e-05
1.8229800843982957e-05
1.6980397049337626e-05
1.7462100004195236e-05
1.8193273717770353e-05
2.010581738431938e-05
1.547316242067609e-05
1.6599251466686837e-05
1.6767153283581138e-05
1.894510569400154e-05
1.779796184564475e-05
1.581909782544244e-05
1.542032441648189e-05
1.74807028088253e-05
1.9129660358885303e-05
1.7369657143717632e-05
1.6193300325539894e-05
1.6835811038617976e-05
1.8969860320794396e-05
1.8356166037847288e-05
1.822482590796426e-05
1.755728771968279e-05
1.7918739104061387e-05
1.9884335415554233e-05
1.7401725926902145e-05
1.6156438505277038e-05
1.5807978343218565e-05
1.79344424395822e-05
1.7667158317635767e-05
1.4796391042182222e-05
1.4224577171262354e-05
1.5760479072923772e-05
1.8310784071218222e-05
1.731949669192545e-05
1.3911576388636604e-05
1.2966737813258078e-05
1.5169930520642083e-05
1.8271781300427392e-05
1.735499063215684e-05
1.4261665455705952e-05
1.2948772564413957e-05
1.4813330381002743e-05
1.775012060534209e-05
1.7070065950974822e-05
1.355593394691823e-05
1.207997411256656e-05
1.4841772099316586e-05
1.7060496247722767e-05
1.6725984096410684e-05
1.4243064470065292e-05
1.2845875062339474e-05
1.3872277122572996e-05
1.6016841982491314e-05
1.6367870557587594e-05
1.440421965526184e-05
1.2376362064969726e-05
1.3210104953031987e-05
1.527316271676682e-05
1.595708090462722e-05
1.3924197446613107e-05
1.1928014828299638e-05
1.1490023098303936e-05
1.2958200386492535e-05
1.3482022950483952e-05
1.3562693311541807e-05
1.2869018064520787e-05
1.2220742064528167e-05
1.3880169717594981e-05
1.4890442798787262e-05
1.5034574971650727e-05
1.3068072803434916e-05
1.1739739420590922e-05
1.2984132808924187e-05
1.4386742805072572e-05
1.4250405001803301e-05
1.2818769391742535e-05
1.160211832029745e-05
1.208012236020295e-05
1.3733932064496912e-05
1.5395564332720824e-05
1.4886350982123986e-05
1.2584580872498918e-05
1.0579748959571589e-05
1.1869851732626557e-05
1.5333527699112892e-05
1.7530588593217544e-05
1.5917228665784933e-05
1.1909359272976872e-05
1.0222582204733044e-05
1.2523614714154974e-05
1.663873808865901e-05
1.897044239740353e-05
1.814988900150638e-05
1.3699702321900986e-05
1.0906454917858355e-05
1.2173382856417447e-05
1.6806876374175772e-05
2.237737862742506e-05
2.299496736668516e-05
1.9453204004094005e-05
1.4716051737195812e-05
1.4422798813029658e-05
1.8237968106404878e-05
2.275125552841928e-05
2.3946173314470798e-05
2.0844679966103286e-05
1.4627801647293381e-05
1.2246055121067911e-05
1.566293212817982e-05
2.0488090740400366e-05
2.4519351427443326e-05
2.1881374777876772e-05
1.5783027265570126e-05
1.2436367796908598e-05
1.5131496184039861e-05
2.1580528482445516e-05
2.4842920538503677e-05
2.365349246247206e-05
1.826355764933396e-05
1.4009254300617613e-05
1.3945342288934626e-05
1.8795561118167825e-05
2.4865292289177887e-05
2.7303942260914482e-05
2.3623977540410124e-05
1.4888756595610175e-05
1.3023613064433448e-05
1.84588734555291e-05
2.65723247139249e-05
2.8139093046775088e-05
2.333850716240704e-05
1.609795435797423e-05
1.2048251846863423e-05
1.4057874977879692e-05
2.0403467715368606e-05
2.6099884053110145e-05
2.695175317057874e-05
2.202089126512874e-05
1.4848276805423666e-05
1.3122008567734156e-05
1.9974304450443015e-05
2.9437162083922885e-05
3.21657134918496e-05
2.6352176064392552e-05
1.7947691958397627e-05
1.283449000766268e-05
1.4370271856023464e-05
2.1463649318320677e-05
2.8395352273946628e-05
2.9944252673885785e-05
2.4881777790142223e-05
1.6018921087379567e-05
1.138711377279833e-05
1.5348114175139926e-05
2.4870703782653436e-05
3.245706466259435e-05
3.1392752134706825e-05
2.2868363885208964e-05
1.500494090578286e-05
1.3308145753399003e-05
1.769391201378312e-05
2.5134175302810036e-05
3.0104734833003022e-05
2.8078302420908585e-05
2.1444202502607368e-05
1.3809270058118273e-05
1.1320917110424489e-05
1.5283529137377627e-05
2.3853783204685897e-05
2.9669683499378152e-05
2.8483609639806673e-05
2.092484282911755e-05
1.3373757610679604e-05
1.1538332728378009e-05
1.649788100621663e-05
2.3582728317705914e-05
2.804974610626232e-05
2.651993236213457e-05
2.0507030058070086e-05
1.4232282410375774e-05
1.172486645373283e-05
1.4018726687936578e-05
1.9240549590904266e-05
2.4127066353685223e-05
2.5688403184176423e-05
2.1417383322841488e-05
1.4811437722528353e-05
1.115970007958822e-05
1.2025626347167417e-05
1.7298449165537022e-05
2.3201455405796878e-05
2.467765807523392e-05
2.2330446881824173e-05
1.712398989184294e-05
1.2211920875415672e-05
1.1958873074036092e-05
1.433783836546354e-05
1.8253213056595996e-05
2.032254087680485e-05
2.0408369891811162e-05
1.7115205992013216e-05
1.3365375707508065e-05
1.0754652976174839e-05
1.2059922482876573e-05
1.6204867279157043e-05
2.030450377787929e-05
2.1261852452880703e-05
1.9134327885694802e-05
1.4963044122850988e-05
1.2382223758322652e-05
1.2505804988904856e-05
1.4978898434492294e-05
1.7300246327067725e-05
1.8373373677604832e-05
1.7633647075854242e-05
1.5456016626558267e-05
1.3387233593675774e-05
1.1773377082135994e-05
1.252215042768512e-05
1.4750407899555285e-05
1.6506906831637025e-05
1.772401992639061e-05
1.7446807760279626e-05
1.4486086001852527e-05
1.175913439510623e-05
1.2869918464275543e-05
1.412770780007122e-05
1.7707156075630337e-05
1.821180740080308e-05
1.730919575493317e-05
1.3126076737535186e-05
1.1366263606760185e-05
9.722642062115483e-06
1.1201958841411397e-05
1.2339696695562452e-05
1.4632242709922139e-05
1.60332510859007e-05
1.4922307855158579e-05
1.3901793863624334e-05
1.1722777344402857e-05
1.1469867786217947e-05
1.2864218660979532e-05
1.7290443793172017e-05
1.712756602501031e-05
2.057147321465891e-05
2.194688204326667e-05
1.3747193406743463e-05
1.1234895282541402e-05
1.4496420590148773e-05
1.736411650199443e-05
1.6401989341829903e-05
1.4542235476255883e-05
1.3760382898908574e-05
1.4021848983247764e-05
1.6096673789434135e-05
2.108843909809366e-05
2.278880128869787e-05
1.1535640624060761e-05
2.1848545657121576e-05
2.3335063815466128e-05
1.4573021871910896e-05
2.5324601665488444e-05
1.3387573744694237e-05
1.810077992558945e-05
1.5166247067099903e-05
1.8849286789190955e-05
1.5058536519063637e-05
1.6777386917965487e-05
1.2394608347676694e-05
1.4818957424722612e-05
1.2337623957137112e-05
1.6208516171900555e-05
1.4406925401999615e-05
1.4457105862675235e-05
1.3113993190927431e-05
1.185390919999918e-05
1.230204725288786e-05
1.3276152458274737e-05
1.4716082660015672e-05
1.2906684787594713e-05
1.3487466276274063e-05
1.2126632100262213e-05
1.2747747859975789e-05
1.2408878319547512e-05
1.2290583981666714e-05
1.2967919246875681e-05
1.135795082518598e-05
1.2388291906972881e-05
1.323887499893317e-05
1.4341258975036908e-05
1.4481393009191379e-05
1.347940542473225e-05
1.1421289855206851e-05
1.0517147529753856e-05
1.0569326150289271e-05
1.0714270501921419e-05
1.151343803940108e-05
1.179408991447417e-05
1.233763305208413e-05
1.1924297723453492e-05
1.2706292181974277e-05
1.1610282854235265e-05
1.168351445812732e-05
1.074902593245497e-05
1.072096529242117e-05
1.0663996363291517e-05
1.1543783330125734e-05
1.1834062206617091e-05
1.1852363968500867e-05
1.3173394108889624e-05
1.4247729268390685e-05
1.3200232388044242e-05
1.2666379916481674e-05
1.1304899999231566e-05
9.851987670117524e-06
1.0346876479161438e-05
1.1080085641879123e-05
1.1200224435015116e-05
1.0769860637083184e-05
1.292573051614454e-05
1.3289240996527951e-05
1.3795649465464521e-05
1.348028308711946e-05
1.353033076156862e-05
1.4084372196521144e-05
1.5495474144699983e-05
1.446553687856067e-05
1.5103786608960945e-05
1.4834111425443552e-05
2.1854906663065776e-05
2.659627716639079e-05
3.558092066668905e-05
2.3715962015558034e-05
2.012843469856307e-05
1.9332983356434852e-05
1.651127422519494e-05
1.4234703485271893e-05
1.7810240024118684e-05
1.5561774489469826e-05
1.7144420780823566e-05
2.1008774638175964e-05
1.9920093109249137e-05
1.9523951777955517e-05
2.0597079128492624e-05
1.9091899957857095e-05
1.7023827240336686e-05
1.5658091797376983e-05
1.5570063624181785e-05
1.575437818246428e-05
1.9992539819213562e-05
2.694127761060372e-05
3.195817771484144e-05
3.1047053198562935e-05
2.437590046611149e-05
1.7272010154556483e-05
1.2390019037411548e-05
1.2389740732032806e-05
1.611795960343443e-05
1.8560194803285412e-05
1.9657591110444628e-05
1.987256109714508e-05
2.056660559901502e-05
2.001433131226804e-05
1.7263653717236593e-05
1.592530134075787e-05
1.3991579180583358e-05
1.3433723324851599e-05
1.2821733434975613e-05
1.3153748113836627e-05
1.3820896128891036e-05
1.5654746675863862e-05
2.1878253392060287e-05
2.9293356419657357e-05
3.379719055374153e-05
3.179783743689768e-05
2.4595216018497013e-05
1.6759564459789544e-05
1.2740605598082766e-05
1.3508152733265888e-05
1.6486876120325178e-05
2.0511255570454523e-05
2.502354618627578e-05
3.0363382393261418e-05
3.534929419402033e-05
5.901262193219736e-05
3.1637930078431964e-05
3.6811681638937443e-05
2.1211379134911112e-05
2.7425023290561512e-05
2.2452133634942584e-05
2.4365152057725936e-05
2.231165490229614e-05
2.7060290449298918e-05
3.8917132769711316e-05
5.617390343104489e-05
6.354227662086487e-05
6.374330405378714e-05
5.135538594913669e-05
3.513100455165841e-05
2.4420165573246777e-05
2.2294450900517404e-05
2.903359563788399e-05
3.816053504124284e-05
4.539846850093454e-05
4.552234531729482e-05
4.2847063014050946e-05
3.638692942331545e-05
2.905872133851517e-05
2.5159593860735185e-05
2.2685497242491692e-05
2.1344403648981825e-05
1.8404871298116632e-05
1.7815851606428623e-05
1.876760507002473e-05
2.0883686374872923e-05
2.8622687750612386e-05
3.7954741856083274e-05
5.024782876716927e-05
5.719818000216037e-05
5.4503707360709086e-05
4.283255839254707e-05
2.776927431114018e-05
1.762084139045328e-05
2.2072312276577577e-05
3.356696470291354e-05
4.389329842524603e-05
4.557757347356528e-05
3.9716698665870354e-05
3.1700084946351126e-05
2.5930177798727527e-05
2.3678561774431728e-05
2.3228874852065928e-05
2.3391468857880682e-05
2.1396373995230533e-05
1.9238475942984223e-05
1.660422822169494e-05
1.5679499483667314e-05
1.800334757717792e-05
2.2092672224971466e-05
3.169839328620583e-05
4.648917092708871e-05
6.213632877916098e-05
6.637709884671494e-05
5.407462231232785e-05
3.3837713999673724e-05
1.9112543668597937e-05
2.010683238040656e-05
3.657688284874894e-05
5.911528569413349e-05
6.90210799803026e-05
6.068864604458213e-05
4.2432264308445156e-05
2.5913421268342063e-05
2.0991194105590694e-05
2.3449198124581017e-05
2.904205939557869e-05
2.861911889340263e-05
2.302352004335262e-05
2.2002051991876215e-05
2.2794114556745626e-05
2.0283987396396697e-05
2.3799955670256168e-05
2.2848871594760567e-05
2.4724105969653465e-05
3.984787326771766e-05
5.902378325117752e-05
8.485761645715684e-05
8.260973118012771e-05
6.19228885625489e-05
3.240686419303529e-05
2.1798019588459283e-05
3.0847146263113245e-05
5.715412044082768e-05
8.320571214426309e-05
9.308169683208689e-05
8.058081584749743e-05
5.227880319580436e-05
2.8188929718453437e-05
2.0852865418419242e-05
3.157696482958272e-05
3.8724181649740785e-05
3.766776717384346e-05
2.9214381356723607e-05
2.08409946935717e-05
2.1901849322603084e-05
2.6159472326980904e-05
2.6938785595120862e-05
2.572585981397424e-05
2.3560527552035637e-05
3.340668263263069e-05
5.446568684419617e-05
8.659051673021168e-05
0.0001035359309753403
8.974158117780462e-05
5.495678124134429e-05
2.7306576157570817e-05
2.3394901290885173e-05
4.594696292770095e-05
8.021773828659207e-05
0.00010907937394222245
0.0001164980058092624
9.863819286692888e-05
6.37290722806938e-05
3.506435314193368e-05
2.5330393327749334e-05
3.6769310099771246e-05
5.069069811725058e-05
5.3728301281807944e-05
4.318272476666607e-05
2.892461998271756e-05
2.3290842364076525e-05
2.6024914404843003e-05
3.134665166726336e-05
3.304495112388395e-05
4.1770850657485425e-05
6.61210942780599e-05
5.6286178732989356e-05
7.192332850536332e-05
9.099533053813502e-05
9.316606156062335e-05
7.52167688915506e-05
4.93456500407774e-05
3.784157888730988e-05
4.0633756725583225e-05
7.927597471280023e-05
0.00011168346100021154
0.00010854354331968352
0.00012200430501252413
8.886144496500492e-05
6.806406599935144e-05
4.283721136744134e-05
3.761603147722781e-05
4.363492553238757e-05
6.075965575291775e-05
6.134444265626371e-05
5.5527772929053754e-05
3.801330240094103e-05
3.281160388723947e-05
3.8421127101173624e-05
4.303580863052048e-05
4.0595190512249246e-05
3.771717820200138e-05
4.2318457417422906e-05
5.3681455028709024e-05
6.484094046754763e-05
7.346127677010372e-05
7.365583587670699e-05
5.622330354526639e-05
3.603749064495787e-05
2.6134111976716667e-05
3.754059798666276e-05
6.0611295339185745e-05
8.129315392579883e-05
9.033077367348596e-05
8.555992098990828e-05
6.843075971119106e-05
4.9498790758661926e-05
3.514050695230253e-05
2.7078078346676193e-05
3.148396353935823e-05
4.375570279080421e-05
5.04351883137133e-05
4.881769200437702e-05
4.077460107509978e-05
2.9674321922357194e-05
2.7357802537153475e-05
3.0757819331483915e-05
3.5460569051792845e-05
3.576038216124289e-05
0.41899043321609497
0.15234845876693726
0.14047741889953613
0.21301054954528809
0.1735709011554718
0.11678445339202881
0.1054496318101883
0.10845307260751724
0.09630560129880905
0.08061837404966354
0.07399116456508636
0.07049420475959778
0.062495630234479904
0.054721444845199585
0.049859099090099335
0.04588306322693825
0.04151568561792374
0.037056248635053635
0.03307805955410004
0.030101273208856583
0.027819979935884476
0.02557532675564289
0.02284412458539009
0.02001507207751274
0.017963068559765816
0.01669027842581272
0.01528980117291212
0.41580402851104736
0.1700628399848938
0.10721465200185776
0.1852751076221466
0.1873534619808197
0.12267347425222397
0.09454083442687988
0.101936474442482
0.09674490988254547
0.07802817970514297
0.06763146072626114
0.0657396987080574
0.061734188348054886
0.05365147814154625
0.046209752559661865
0.041054368019104004
0.03667925298213959
0.03329844027757645
0.030525492504239082
0.028031742200255394
0.024687770754098892
0.021532071754336357
0.01970568485558033
0.018090488389134407
0.015957988798618317
0.013829411007463932
0.012348969466984272
0.01136150024831295
0.010373047553002834
0.009264599531888962
0.008189254440367222
0.007330247201025486
0.006518672686070204
0.005720324348658323
0.005058800335973501
0.004601029213517904
0.004185433033853769
0.0037640065420418978
0.0035019705537706614
0.003440220607444644
0.0033013911452144384
0.002911037765443325
0.0024355861824005842
0.002078570891171694
0.0018673529848456383
0.0017120043048635125
0.0015706418780609965
0.001470527844503522
0.0014041841495782137
0.0013149409787729383
0.001185656408779323
0.0010448428802192211
0.0009265376720577478
0.0008238113368861377
0.0007369669037871063
0.0006779652903787792
0.0006403689039871097
0.0005969562334939837
0.0005410888115875423
0.0004922237130813301
0.000442509597633034
0.0004018670879304409
0.0003691167803481221
0.000339194928528741
0.0003185585082974285
0.0002953588555101305
0.00027790447347797453
0.0002632903342600912
0.0002419696975266561
0.00022526690736413002
0.0002103407314280048
0.00019647438602987677
0.00018767834990285337
0.00017614667012821883
0.00016374772530980408
0.00015545559290330857
0.0001485223474446684
0.00014024558186065406
0.00012632095604203641
0.00011745875963242725
0.00011171142250532284
0.00010727180779213086
0.00010535456385696307
0.00010442527855047956
0.0001029035629471764
9.727769065648317e-05
8.871565660228953e-05
8.246409561252221e-05
7.662703865207732e-05
7.338856084970757e-05
7.184698188211769e-05
7.025803643045947e-05
6.679170473944396e-05
6.370176561176777e-05
6.100479731685482e-05
5.814491305500269e-05
5.631879321299493e-05
5.4829855798743665e-05
5.2774965297430754e-05
5.089939077151939e-05
5.038002200308256e-05
4.878347317571752e-05
4.783055919688195e-05
4.6891913370927796e-05
4.4350072130328044e-05
4.2654639401007444e-05
4.160741809755564e-05
4.1066043195314705e-05
4.0610790165374056e-05
3.9628594095120206e-05
3.9327878766926005e-05
3.882567762047984e-05
3.7688161683036014e-05
3.664353062049486e-05
3.6286601243773475e-05
3.584745354601182e-05
3.490547896944918e-05
3.423978705541231e-05
3.420553184696473e-05
3.3861881092889234e-05
3.29313515976537e-05
3.202227162546478e-05
3.082855619140901e-05
2.990846951433923e-05
3.072385516134091e-05
3.141923662042245e-05
3.104765710304491e-05
3.10817122226581e-05
3.104316783719696e-05
2.9786908271489665e-05
2.841610330506228e-05
2.8263770218472928e-05
2.7923919333261438e-05
2.7520487492438406e-05
2.7312491511111148e-05
2.6718904337030835e-05
2.6642872398952022e-05
2.643486914166715e-05
2.6491143216844648e-05
2.6315117793274112e-05
2.931478593382053e-05
2.8399017537594773e-05
2.7115758712170646e-05
3.0273511583800428e-05
2.8356969778542407e-05
2.7802518161479384e-05
2.7098172722617164e-05
2.6149920813622884e-05
2.611901072668843e-05
2.6759051252156496e-05
2.6832040020963177e-05
2.725455124164e-05
2.7403251806390472e-05
2.6852347218664363e-05
2.4928989660111256e-05
2.395016053924337e-05
2.3359578335657716e-05
2.352114643144887e-05
2.4174549253075384e-05
2.434461930533871e-05
2.3524478820036165e-05
2.3354015866061673e-05
2.3757243980071507e-05
2.294049772899598e-05
2.148056410078425e-05
2.0860570657532662e-05
2.0821747966692783e-05
2.0471437892410904e-05
2.063070314761717e-05
2.063977262878325e-05
1.9960894860560074e-05
2.0413943275343627e-05
2.0434374164324254e-05
2.0910951207042672e-05
1.9802688257186674e-05
1.9082035578321666e-05
1.856109156506136e-05
1.916011569846887e-05
1.968840297195129e-05
1.9595574485720135e-05
2.014182973653078e-05
2.0091811165912077e-05
1.9625978893600404e-05
1.8149106836062856e-05
1.7995567759498954e-05
1.814612915040925e-05
1.8714528778218664e-05
1.915435495902784e-05
1.8772647308651358e-05
1.8148983144783415e-05
1.8125134374713525e-05
1.8701497538131662e-05
1.8114906197297387e-05
1.707391675154213e-05
1.7195616237586364e-05
1.6971285731415264e-05
1.6153780961758457e-05
1.5910523870843463e-05
1.731878364807926e-05
1.7277170627494343e-05
1.6680116459610872e-05
1.619633985683322e-05
1.5990281099220738e-05
1.584796882525552e-05
1.5843788787606172e-05
1.5461831935681403e-05
1.4558067960024346e-05
1.4192186426953413e-05
1.4611937331210356e-05
1.5456635082955472e-05
1.4831179214525037e-05
1.5162231647991575e-05
1.6060215784818865e-05
1.606552177690901e-05
1.5697220078436658e-05
1.5745716154924594e-05
1.5605537555529736e-05
1.4729892427567393e-05
1.336604509560857e-05
1.3956350812804885e-05
1.9697645257110707e-05
2.2558055206900463e-05
2.497507375665009e-05
1.8986711438628845e-05
2.055559161817655e-05
2.0567404135363176e-05
2.0668458091677167e-05
1.800103382265661e-05
2.135148497472983e-05
2.2603388060815632e-05
1.8743934560916387e-05
2.337178921152372e-05
1.7988477338803932e-05
1.998769585043192e-05
1.829577740863897e-05
1.924599928315729e-05
2.051610135822557e-05
2.080589001707267e-05
2.0229492292855866e-05
1.8960179659188725e-05
1.787566907296423e-05
1.6294456145260483e-05
1.49549450725317e-05
1.556420829729177e-05
1.642175266169943e-05
1.5384008293040097e-05
1.5418199836858548e-05
1.5140483810682781e-05
1.460598377889255e-05
1.5237567822623532e-05
1.5821004126337357e-05
1.550914930703584e-05
1.4501534678856842e-05
1.4206603736965917e-05
1.334540229436243e-05
1.3560882507590577e-05
1.4506959814752918e-05
1.5040781363495626e-05
1.4673076293547638e-05
1.4119076695351396e-05
1.2785700164386071e-05
1.2574565516842995e-05
1.4083175301493611e-05
1.4668067706224974e-05
1.396883453708142e-05
1.2713053365587257e-05
1.2623047041415703e-05
1.3071226931060664e-05
1.3776560990663711e-05
1.43170927913161e-05
1.3800095985061489e-05
1.290322597924387e-05
1.2107168913644273e-05
1.1713094863807783e-05
1.1640183402050752e-05
1.185292421723716e-05
1.2175619303889107e-05
1.2544832316052634e-05
1.1890611858689226e-05
1.1000979611708317e-05
1.088130557036493e-05
1.0859019312192686e-05
1.1524927685968578e-05
1.180649360321695e-05
1.169389724964276e-05
1.1487521078379359e-05
1.1340684977767523e-05
1.1796897524618544e-05
1.1572316907404456e-05
1.1147735676786397e-05
1.1112363608845044e-05
1.1129749509564135e-05
1.1444226402090862e-05
1.1322380487399641e-05
1.0817303518706467e-05
1.1089156032539904e-05
1.200455881189555e-05
1.2525847523647826e-05
1.3696873793378472e-05
1.3178199878893793e-05
1.0680666491680313e-05
1.0478596777829807e-05
1.4926792573533021e-05
1.654796324146446e-05
1.459953546145698e-05
1.4320783520815894e-05
1.407594118063571e-05
1.2828189937863499e-05
1.2979622624698095e-05
1.3713486623601057e-05
1.2690861694863997e-05
1.1067445484513883e-05
1.1213413927180227e-05
1.1666899808915332e-05
1.1123271178803407e-05
1.08792892206111e-05
1.1926654224225786e-05
1.3035210031375755e-05
1.2845982382714283e-05
1.1636496310529765e-05
1.0101216503244359e-05
1.0834817658178508e-05
1.304469242313644e-05
1.5268631614162587e-05
1.598158269189298e-05
1.4703624401590787e-05
1.2088397852494381e-05
1.0539440154389013e-05
1.096955566026736e-05
1.2904393770440947e-05
1.4648988326371182e-05
1.4854626897431444e-05
1.2951352800882887e-05
1.0421373190183658e-05
9.258221325580962e-06
9.881275218504015e-06
1.1822049600596074e-05
1.358935514872428e-05
1.3325119653018191e-05
1.1835064469778445e-05
1.0187553925788961e-05
9.774313184607308e-06
1.1129726772196591e-05
1.3448989193420857e-05
1.454828725400148e-05
1.2936967323184945e-05
1.022214382828679e-05
9.3257503976929e-06
1.0776736417028587e-05
1.2694239558186382e-05
0.5919716358184814
0.23871688544750214
0.11492925137281418
0.23865251243114471
0.27472472190856934
0.1767272651195526
0.11294475197792053
0.12953045964241028
0.14436112344264984
0.11628711223602295
0.08520597964525223
0.07955069094896317
0.08337240666151047
0.07693244516849518
0.06284770369529724
0.05301213636994362
0.04919077828526497
0.04602177441120148
0.041560932993888855
0.037100568413734436
0.03298938274383545
0.029055392369627953
0.02586996927857399
0.023727791383862495
0.021885154768824577
0.019802536815404892
0.017431771382689476
0.015177138149738312
0.013521287590265274
0.012641733512282372
0.011917603202164173
0.010760175064206123
0.009373386390507221
0.00838976725935936
0.0077687702141702175
0.007106408476829529
0.006339901126921177
0.00569886714220047
0.005180041305720806
0.004666456952691078
0.0042128548957407475
0.003920871764421463
0.0037273832131177187
0.0034697919618338346
0.0031064057257026434
0.0027295914478600025
0.0024108809884637594
0.0021340714301913977
0.001891368767246604
0.0017039966769516468
0.0015727805439382792
0.0014645085902884603
0.0013576329220086336
0.0012553890701383352
0.0011521849082782865
0.0010308282217010856
0.0009056608541868627
0.0008045603171922266
0.0007358582806773484
0.0006788939354009926
0.0006183267687447369
0.0005653524422086775
0.0005189093644730747
0.0004732910019811243
0.000437229493400082
0.000406052713515237
0.0003671955782920122
0.0003311551408842206
0.0003106861258856952
0.0002944380394183099
0.0002743079385254532
0.000250563578447327
0.00022788117348682135
0.00021456149988807738
0.00020276970462873578
0.00018675629689823836
0.00017095127259381115
0.00016055915330071002
0.00015225677634589374
0.00014468914014287293
0.00013613596092909575
0.00012716925994027406
0.00012066741328453645
0.00011784074740717188
0.00011419101792853326
0.00010788701911224052
0.00010128243593499064
0.00010100856889039278
9.904173202812672e-05
9.529324597679079e-05
9.032566595124081e-05
8.525694283889607e-05
8.172530215233564e-05
7.63527350500226e-05
7.26450452930294e-05
6.941157334949821e-05
6.697344360873103e-05
6.518635200336576e-05
6.333491182886064e-05
6.2025741499383e-05
6.104163185227662e-05
5.877934745512903e-05
5.795892502646893e-05
5.460701140691526e-05
5.4672829719493166e-05
5.25090035807807e-05
5.1794606406474486e-05
5.212211544858292e-05
5.0118564104195684e-05
4.982608152204193e-05
4.744090256281197e-05
4.602693661581725e-05
4.63785654574167e-05
4.47279708168935e-05
4.379192614578642e-05
4.265770985512063e-05
4.167450970271602e-05
3.9953891246113926e-05
3.912300962838344e-05
3.994369399151765e-05
3.9218637539306656e-05
3.927738725906238e-05
3.834255039691925e-05
3.789149195654318e-05
3.7834604881936684e-05
3.861284858430736e-05
3.716529317898676e-05
3.8165642763487995e-05
4.898817132925615e-05
4.2879939428530633e-05
5.4759468184784055e-05
4.624828216037713e-05
4.166464714217e-05
5.079003676655702e-05
4.07473708037287e-05
3.6521032598102465e-05
3.8136910006869584e-05
3.6758279748028144e-05
3.417200059629977e-05
3.428030322538689e-05
3.543366983649321e-05
3.417484549572691e-05
3.284240301582031e-05
3.608350016293116e-05
3.6906898458255455e-05
3.790391201619059e-05
3.587432729545981e-05
3.3635980798862875e-05
3.389053381397389e-05
3.728633964783512e-05
4.3661362724378705e-05
4.4903456000611186e-05
4.061089566675946e-05
3.613664739532396e-05
3.413211743463762e-05
3.583649595384486e-05
3.452268356340937e-05
3.3233038266189396e-05
3.307844599476084e-05
3.2201885915128514e-05
3.1192979804473e-05
2.9724656997132115e-05
3.0576058634324e-05
3.190456845914014e-05
3.2577529054833576e-05
3.293814370408654e-05
3.142826972180046e-05
2.9062282919767313e-05
2.771096296783071e-05
2.6511701435083523e-05
2.505008342268411e-05
2.5206521968357265e-05
2.7287440389045514e-05
2.736447459028568e-05
2.7559732188819908e-05
2.709081491047982e-05
2.6838903067982756e-05
2.597820093797054e-05
2.710911212489009e-05
2.6812273063114844e-05
2.611759009596426e-05
2.7177788069820963e-05
2.9526359867304564e-05
2.8874754207208753e-05
2.714419133553747e-05
2.467201375111472e-05
2.4080723960651085e-05
2.3513417545473203e-05
2.4463501176796854e-05
2.346636938455049e-05
2.252604826935567e-05
2.52732279477641e-05
2.557161496952176e-05
2.564312489994336e-05
2.3378759578918107e-05
2.1433388610603288e-05
2.103659244312439e-05
2.1203142750891857e-05
2.504801523173228e-05
2.4862289137672633e-05
2.357486664550379e-05
2.4450519049423747e-05
2.4991613827296533e-05
2.5760042262845673e-05
2.3869946744525805e-05
2.2721314962836914e-05
2.4140908863046207e-05
2.2925871235202067e-05
2.2540521968039684e-05
2.322635191376321e-05
2.491761370038148e-05
2.472156847943552e-05
2.378013050474692e-05
2.2763564629713073e-05
2.1613001081277616e-05
2.0557014067890123e-05
2.073751784337219e-05
1.993274963751901e-05
2.041229345195461e-05
2.057595156657044e-05
1.9919492842745967e-05
1.890955536509864e-05
1.7984810256166384e-05
1.794548188627232e-05
1.852251443779096e-05
1.9207496734452434e-05
1.8874026864068583e-05
1.822474951040931e-05
2.0258605218259618e-05
1.859867734310683e-05
1.7870961528387852e-05
1.91203216672875e-05
1.9605089619290084e-05
1.9737091861316003e-05
2.1348349036998115e-05
2.0446204871404916e-05
2.061073246295564e-05
2.3901953682070598e-05
2.607351962069515e-05
2.1732566892751493e-05
2.327477886865381e-05
2.49252680077916e-05
2.059577491309028e-05
2.0708135707536712e-05
1.9687106032506563e-05
1.9981158402515575e-05
2.009543459280394e-05
1.8546053979662247e-05
2.0718125597340986e-05
2.0075327483937144e-05
1.99923033505911e-05
1.8398723113932647e-05
1.7988539184443653e-05
1.7133561414084397e-05
1.6607005818514153e-05
1.6001551557565108e-05
1.5684881873312406e-05
1.4560509043803904e-05
1.4806738363404293e-05
1.593917295394931e-05
1.557038376631681e-05
1.4352436664921697e-05
1.598050403117668e-05
1.8277665731147863e-05
1.4601395378122106e-05
1.4349794582813047e-05
1.4792174624744803e-05
1.3631723959406372e-05
1.5049856301629916e-05
1.4145683962851763e-05
1.4636126252298709e-05
1.5351977708633058e-05
1.7213864339282736e-05
1.9869126845151186e-05
1.8646835087565705e-05
1.6764477550168522e-05
1.7611355360713787e-05
1.7785556337912567e-05
1.9407203581067733e-05
1.724137291603256e-05
1.721192711556796e-05
1.7350841517327353e-05
1.7427722923457623e-05
1.8050161088467576e-05
1.904537930386141e-05
1.7134663721662946e-05
1.774876182025764e-05
1.7678919903119095e-05
1.8139251551474445e-05
1.8786979126161896e-05
1.971546225831844e-05
1.860211523307953e-05
1.931730548676569e-05
1.80101087607909e-05
1.7562446373631246e-05
1.8241624275106005e-05
2.167344791814685e-05
2.1925538021605462e-05
2.043226959358435e-05
1.9324033928569406e-05
1.683968548604753e-05
1.5998906746972352e-05
1.693201375019271e-05
1.730357871565502e-05
1.732566670398228e-05
1.7004667824949138e-05
1.9341758161317557e-05
1.6930944184423424e-05
1.5237803381751291e-05
1.528279244666919e-05
1.5419136616401374e-05
1.5201277165033389e-05
1.558723124617245e-05
1.6224981663981453e-05
1.843491190811619e-05
1.4459106751019135e-05
1.4569814993592445e-05
1.584166966495104e-05
1.658109249547124e-05
1.833359056035988e-05
1.6584859622525983e-05
1.416625309502706e-05
1.3505848073691595e-05
1.3552945347328205e-05
1.628969948797021e-05
1.7982662029680796e-05
2.045485598500818e-05
1.6664949725964107e-05
1.8174996512243524e-05
1.6862879419932142e-05
1.894143679237459e-05
2.30760397244012e-05
2.1376799850258976e-05
1.949216857610736e-05
1.832973794080317e-05
1.5784155039000325e-05
1.5058092685649171e-05
1.4773781913390849e-05
1.497707035014173e-05
1.5324116247938946e-05
1.540186713100411e-05
1.4340530469780788e-05
1.4395459402294364e-05
1.4913101040292531e-05
1.4889098565618042e-05
1.5294655895559117e-05
1.5174839063547552e-05
1.5355946743511595e-05
1.497853736509569e-05
1.5140998584683985e-05
1.7381073121214285e-05
1.6349253201042302e-05
1.6275836969725788e-05
1.5842162611079402e-05
1.670678648224566e-05
1.608415368536953e-05
1.7109843611251563e-05
1.7408865460311063e-05
1.6170411981875077e-05
1.677014006418176e-05
1.781931314326357e-05
1.739108847687021e-05
1.7001115338644013e-05
1.6737032638047822e-05
1.4400810869119596e-05
1.3670388398168143e-05
1.8020982679445297e-05
2.0986317394999787e-05
2.0477844373090193e-05
1.7815980754676275e-05
1.840479853854049e-05
1.5523988622589968e-05
1.3252252756501548e-05
1.5675981558160856e-05
1.8375554645899683e-05
1.759977931214962e-05
1.7373176888213493e-05
1.7112313798861578e-05
1.579360650794115e-05
1.4138573533273302e-05
1.5156337212829385e-05
1.7149503037217073e-05
1.8534488845034502e-05
1.9322556909173727e-05
1.730261283228174e-05
1.6238642274402082e-05
1.5169622201938182e-05
1.766872992448043e-05
1.995537786569912e-05
2.9316848667804152e-05
2.748603219515644e-05
2.6192741643171757e-05
2.37944313994376e-05
2.8317956093815155e-05
2.3754888388793916e-05
2.7321117158862762e-05
2.6449590222910047e-05
2.8781616492778994e-05
2.174477413063869e-05
1.9203238480258733e-05
1.8290127627551556e-05
1.8331053070141934e-05
2.1475236280821264e-05
2.1024390662205406e-05
2.1002735593356192e-05
2.0889694496872835e-05
1.7524960640002973e-05
1.5348128727055155e-05
1.6985424736049026e-05
2.0832665541092865e-05
2.417082396277692e-05
2.3776476155035198e-05
2.023620436375495e-05
1.5761717804707587e-05
1.4711671610712074e-05
1.6745894754421897e-05
2.1516891138162464e-05
2.5110059141297825e-05
2.633292751852423e-05
2.49556869675871e-05
2.1445324819069356e-05
1.8837072275346145e-05
1.5847603208385408e-05
2.2962107323110104e-05
2.952243812615052e-05
3.385233867447823e-05
3.271027162554674e-05
2.4653088985360228e-05
2.2209931557881646e-05
2.107420914398972e-05
2.803122333716601e-05
3.09031929646153e-05
3.290476888651028e-05
3.828060289379209e-05
3.339161048643291e-05
2.6586636522552e-05
2.1342604668461718e-05
2.4346827558474615e-05
3.064818156417459e-05
3.918262882507406e-05
4.317492857808247e-05
3.654450847534463e-05
3.2758121960796416e-05
4.7808738599997014e-05
5.9384074120316654e-05
3.5920726077165455e-05
4.361144237918779e-05
5.158544081496075e-05
4.863384674536064e-05
4.3248714064247906e-05
3.0873179639456794e-05
2.698270691325888e-05
2.5651270334492438e-05
3.524844942148775e-05
4.767023347085342e-05
5.38669410161674e-05
4.4252788939047605e-05
3.514224226819351e-05
3.0957264243625104e-05
2.895620491472073e-05
3.187303809681907e-05
4.104587060282938e-05
4.728145358967595e-05
4.8522575525566936e-05
3.988293610746041e-05
3.099972673226148e-05
2.347576810279861e-05
2.0820316422032192e-05
2.6090165192727e-05
3.7214933399809524e-05
4.739216819871217e-05
5.017834700993262e-05
4.38941024185624e-05
3.669480429380201e-05
2.7361342290532775e-05
3.0150999009492807e-05
3.745178401004523e-05
4.168600935372524e-05
5.000205055694096e-05
5.09200181113556e-05
4.045340756420046e-05
3.115672734566033e-05
2.956862408609595e-05
2.9294433261384256e-05
3.1776129617355764e-05
4.481988798943348e-05
5.927227539359592e-05
5.9182013501413167e-05
5.162272645975463e-05
4.416840602061711e-05
5.0318943976890296e-05
4.3546868255361915e-05
4.8070211050799116e-05
5.6454449804732576e-05
5.931996929575689e-05
6.612746801692992e-05
5.7073222706094384e-05
4.711884685093537e-05
4.290901415515691e-05
4.1040937503566965e-05
4.3224034016020596e-05
4.8215119022643194e-05
5.681094262399711e-05
5.927528036409058e-05
5.1323680963832885e-05
4.213080683257431e-05
3.6244695365894586e-05
3.948597077396698e-05
4.1214087104890496e-05
4.4423537474358454e-05
4.543996328720823e-05
4.586329305311665e-05
4.283550879335962e-05
3.3029955375241116e-05
3.0384053388843313e-05
2.9779741453239694e-05
2.7398324164096266e-05
3.3670155971776694e-05
3.525069769239053e-05
3.551282861735672e-05
3.455084151937626e-05
3.198392005288042e-05
2.680198485904839e-05
2.088501787511632e-05
2.2702648493577726e-05
2.520952511986252e-05
3.540543184499256e-05
3.943585397792049e-05
3.473085962468758e-05
3.440323052927852e-05
2.620728628244251e-05
2.481828778400086e-05
2.5170762455672957e-05
2.5017223379109055e-05
3.5507790016708896e-05
4.107844506506808e-05
3.0878592951921746e-05
3.307117731310427e-05
3.546544030541554e-05
2.6829273338080384e-05
2.988943197124172e-05
2.9016469852649607e-05
2.601465894258581e-05
3.272862886660732e-05
3.079843372688629e-05
3.276879579061642e-05
2.9553719286923297e-05
2.593374483694788e-05
3.564174039638601e-05
3.191679570591077e-05
3.055658453376964e-05
3.026099511771463e-05
2.828906144713983e-05
3.377483517397195e-05
3.110160105279647e-05
3.066911085625179e-05
3.1096689781406894e-05
3.1581275834469125e-05
3.219118661945686e-05
3.397222826606594e-05
3.252378519391641e-05
3.888211722369306e-05
3.5735356505028903e-05
3.341082265251316e-05
4.123965845792554e-05
3.874870526487939e-05
4.6615314204245806e-05
4.762449680129066e-05
4.624756547855213e-05
4.801976683665998e-05
3.773664866457693e-05
3.5448410926619545e-05
3.354297950863838e-05
3.2680691219866276e-05
6.443517486331984e-05
6.51073714834638e-05
5.644583870889619e-05
6.186157406773418e-05
5.902445627725683e-05
7.898056355770677e-05
7.906828977866098e-05
5.447404691949487e-05
0.00010740471770986915
0.000151688203914091
9.627022518543527e-05
9.218451305059716e-05
0.0001067656121449545
0.00012254925968591124
0.00010990600276272744
8.592014637542889e-05
8.251307008322328e-05
8.317435276694596e-05
7.083626405801624e-05
7.743549213046208e-05
6.842581206001341e-05
6.837899127276614e-05
8.514341607224196e-05
7.45646029827185e-05
8.003885886864737e-05
7.537320925621316e-05
6.445794133469462e-05
5.9200930991210043e-05
4.8502410209039226e-05
4.6052697143750265e-05
5.143682210473344e-05
5.563054219237529e-05
6.526135985041037e-05
7.308715430554003e-05
7.685538002988324e-05
7.615936920046806e-05
7.986582932062447e-05
7.64033175073564e-05
5.460290049086325e-05
5.218506703386083e-05
5.128933480591513e-05
7.991542224772274e-05
9.694216714706272e-05
9.12409377633594e-05
9.259628131985664e-05
8.695838187122717e-05
0.6589812636375427
0.23953799903392792
0.14465823769569397
0.29225122928619385
0.2930413484573364
0.17827758193016052
0.11839170753955841
0.12637819349765778
0.13077402114868164
0.11102208495140076
0.08986268192529678
0.08159589767456055
0.07716741412878036
0.06818767637014389
0.05865384265780449
0.05303642526268959
0.04849636182188988
0.04313278943300247
0.03820287063717842
0.034205660223960876
0.03159060329198837
0.02918253280222416
0.02641918510198593
0.02286962792277336
0.020033374428749084
0.01854768954217434
0.01738438941538334
0.015670733526349068
0.013646852225065231
0.011896379292011261
0.01073196530342102
0.009922008961439133
0.009045341983437538
0.00800423976033926
0.007092832121998072
0.006444619502872229
0.005870604421943426
0.005204040557146072
0.004697804804891348
0.004301387816667557
0.00388813903555274
0.0034374746028333902
0.003030829830095172
0.0027225250378251076
0.002504321513697505
0.0023291190154850483
0.002239878987893462
0.0021753625478595495
0.0020957954693585634
0.002032871125265956
0.0019252730999141932
0.00170304742641747
0.001319244154728949
0.0010909256525337696
0.0009515653364360332
0.0009687907877378166
0.0010522117372602224
0.0011269899550825357
0.0011174255050718784
0.001046487013809383
0.0009323253179900348
0.0007551824674010277
0.000586393813136965
0.0005065652076154947
0.0004547560529317707
0.0004444353107828647
0.0004441327473614365
0.0004377856676001102
0.0004447495157364756
0.0004516329790931195
0.0003809145709965378
0.00034635484917089343
0.00027792376931756735
0.000256205938057974
0.00022028168314136565
0.00021865277085453272
0.0001928183773998171
0.00018642145732883364
0.00018166363588534296
0.00017838654457591474
0.00015611795242875814
0.00014315309817902744
0.0001290428772335872
0.00012122663611080498
0.00011726813681889325
0.00010593355546006933
0.00010338644642615691
9.835897071752697e-05
9.49623208725825e-05
9.04039989109151e-05
8.51191725814715e-05
8.210509258788079e-05
7.786098285578191e-05
7.242277933983132e-05
6.896974082337692e-05
6.682534876745194e-05
6.71064990456216e-05
6.786386802559718e-05
6.815147935412824e-05
7.434924191329628e-05
6.35770702501759e-05
6.138846947578713e-05
5.672526094713248e-05
5.387387136579491e-05
5.447676812764257e-05
5.5835778766777366e-05
5.967666947981343e-05
5.4035546781960875e-05
5.013900954509154e-05
4.884688678430393e-05
4.8477417294634506e-05
4.967720451531932e-05
4.904749584966339e-05
4.908201299258508e-05
4.780957897310145e-05
4.600681131705642e-05
4.354033080744557e-05
4.008629184681922e-05
3.7907917430857196e-05
3.724910493474454e-05
3.625055614975281e-05
3.792901770793833e-05
3.7226567656034604e-05
3.9332859159912914e-05
3.871490844176151e-05
3.882247256115079e-05
3.8774982385803014e-05
3.693503822432831e-05
3.6157256545266137e-05
3.447008930379525e-05
3.369983460288495e-05
3.444321919232607e-05
3.4497599699534476e-05
3.514877607813105e-05
3.445428592385724e-05
3.3179512684000656e-05
3.235520125599578e-05
3.180957355652936e-05
3.020763506356161e-05
2.97188526019454e-05
2.9740527679678053e-05
2.9716849894612096e-05
2.9135328077245504e-05
2.8512868084362708e-05
2.8766482500941493e-05
2.9735969292232767e-05
3.1987194233806804e-05
3.0293513191281818e-05
3.0845134460832924e-05
3.1269686587620527e-05
3.182120053679682e-05
3.7391720979940146e-05
3.9605729398317635e-05
5.335894456948154e-05
3.310941610834561e-05
4.430080662132241e-05
3.0303557650768198e-05
3.956135697080754e-05
3.549812754499726e-05
3.723950430867262e-05
3.496345379971899e-05
3.37615238095168e-05
3.292342080385424e-05
2.79844844044419e-05
2.8470005418057553e-05
2.814237814163789e-05
2.418851545371581e-05
3.25247019645758e-05
3.418255437281914e-05
3.378188193892129e-05
3.193152224412188e-05
2.997150477312971e-05
2.681277874216903e-05
2.4868162654456683e-05
2.4174780264729634e-05
2.270532240800094e-05
2.4719362045289017e-05
2.8378042770782486e-05
3.2600382837699726e-05
3.348298560013063e-05
2.9798044124618173e-05
2.766296165646054e-05
2.4254301024484448e-05
2.224203126388602e-05
2.156753180315718e-05
2.361782026127912e-05
2.7106652851216495e-05
3.203214146196842e-05
3.074772757827304e-05
2.8334316084510647e-05
2.289441727043595e-05
2.106005013047252e-05
1.974726365006063e-05
2.0246681742719375e-05
2.2007336156093515e-05
2.5817262212513015e-05
2.655754542502109e-05
2.801287337206304e-05
2.5999506760854274e-05
2.177476926590316e-05
1.9205024727853015e-05
2.0203366148052737e-05
2.1537431166507304e-05
2.1510113583644852e-05
2.0336619854788296e-05
1.962345231731888e-05
1.9014212739421055e-05
1.8724500478128903e-05
1.782551953510847e-05
1.7210297301062383e-05
1.775391137925908e-05
1.9346247427165508e-05
2.4077680791378953e-05
7.096179615473375e-05
3.1537405448034406e-05
3.635413304436952e-05
2.6941270334646106e-05
3.687965727294795e-05
2.2837086362414993e-05
2.5337118131574243e-05
2.947418215626385e-05
2.057178608083632e-05
1.8701959561440162e-05
2.09651880140882e-05
2.0912069885525852e-05
1.74940414581215e-05
1.9208451703889295e-05
2.0216388293192722e-05
1.8602457203087397e-05
1.7420557924197055e-05
1.699925633147359e-05
1.736575723043643e-05
1.7817978005041368e-05
1.8136332073481753e-05
1.6995853002299555e-05
1.6337860870407894e-05
1.6077472537290305e-05
1.6010277249733917e-05
1.4994325283623766e-05
1.5476063708774745e-05
1.4284469216363505e-05
1.4168455891194753e-05
1.3632079571834765e-05
1.3663378013006877e-05
1.3440794646157883e-05
1.2961710126546677e-05
1.265215814783005e-05
0.6164265871047974
0.2449084371328354
0.11697636544704437
0.21921254694461823
0.2714044749736786
0.19748827815055847
0.12814080715179443
0.1204337626695633
0.12993989884853363
0.11838140338659286
0.09671851247549057
0.08395067602396011
0.07963915169239044
0.07394174486398697
0.06516475230455399
0.05786583200097084
0.05292147770524025
0.04776756465435028
0.04242859035730362
0.03855786845088005
0.03551940247416496
0.032649777829647064
0.029672445729374886
0.02643081545829773
0.023514220491051674
0.021622374653816223
0.02022586762905121
0.018520820885896683
0.016237201169133186
0.014064102433621883
0.012611504644155502
0.011720250360667706
0.010771876201033592
0.009434345178306103
0.008242703042924404
0.0073846676386892796
0.00679562846198678
0.006280900910496712
0.005802461411803961
0.005396611988544464
0.005048865918070078
0.004676672164350748
0.004150658380240202
0.003566195024177432
0.003040783805772662
0.002647263230755925
0.0023481689859181643
0.0021943687461316586
0.0022240423131734133
0.002343562198802829
0.0024633887223899364
0.002522856229916215
0.0025204720441251993
0.002351568778976798
0.0020907435100525618
0.0016937552718445659
0.0012713064206764102
0.0009307236759923398
0.0007557187927886844
0.0007747971103526652
0.000982713303528726
0.0012830276973545551
0.0015571536496281624
0.0016933463048189878
0.0016184570267796516
0.0013742137234658003
0.0010640753898769617
0.0007620187825523317
0.0005323183722794056
0.00040347559843212366
0.0003568284446373582
0.00038577726809307933
0.00046441267477348447
0.0005724766524508595
0.0006783233257010579
0.0007417637971229851
0.0007597430958412588
0.0007282409933395684
0.0006368263275362551
0.0005142884911037982
0.00038030854193493724
0.00025634298799559474
0.00017181930888909847
0.00013805639173369855
0.0001445307134417817
0.00018474008538760245
0.00023251563834492117
0.0002751940628513694
0.0002956093230750412
0.0002931815106421709
0.00026862608501687646
0.0002283634530613199
0.00018134634592570364
0.00014159332204144448
0.00010735602700151503
8.70373405632563e-05
8.207092469092458e-05
7.612360059283674e-05
8.385605906369165e-05
9.329667227575555e-05
0.00010086158727062866
0.00010777926945593208
0.00011210817319806665
0.000111829285742715
0.00010450464469613507
9.509435767540708e-05
8.533456275472417e-05
7.275441021192819e-05
6.54690302326344e-05
5.728177711716853e-05
5.17478292749729e-05
5.1533119403757155e-05
5.2516690630000085e-05
5.347218757378869e-05
5.677271110471338e-05
5.828771463711746e-05
5.9828242228832096e-05
6.0866477724630386e-05
5.904186036786996e-05
5.612586028291844e-05
5.110310667078011e-05
4.6525587094947696e-05
4.232813444104977e-05
3.936757639166899e-05
4.3242722313152626e-05
7.845437357900664e-05
4.096296106581576e-05
4.2916963138850406e-05
4.33600798714906e-05
4.7458197514060885e-05
4.5309036067919806e-05
4.3521235056687146e-05
4.426160012371838e-05
4.164245547144674e-05
3.838488191831857e-05
3.6339166399557143e-05
3.461393862380646e-05
3.236185511923395e-05
3.211596413166262e-05
3.189765629940666e-05
3.196732359356247e-05
3.347692108945921e-05
3.4497526939958334e-05
3.547440064721741e-05
3.5570112231653184e-05
3.4721186239039525e-05
3.3321179216727614e-05
3.200748687959276e-05
3.0508490453939885e-05
4.061047366121784e-05
8.282280032290146e-05
2.9666067348443903e-05
3.3981115848291665e-05
3.876112896250561e-05
5.2515690185828134e-05
3.6993198591517285e-05
3.644742537289858e-05
3.383178773219697e-05
3.36933990183752e-05
3.470874798949808e-05
2.857173967640847e-05
2.7051048164139502e-05
2.5589777578716166e-05
2.6431240257807076e-05
2.676651274668984e-05
2.799558023980353e-05
2.7664314984576777e-05
2.7717671400750987e-05
2.7599744498729706e-05
2.6196012186119333e-05
2.449959356454201e-05
2.2151583834784105e-05
2.034263343375642e-05
1.996884930122178e-05
2.045107976300642e-05
2.1323829059838317e-05
2.260593646497e-05
2.4057866539806128e-05
2.492005114618223e-05
2.4568489607190713e-05
2.3192274966277182e-05
2.1639747501467355e-05
1.9334913304192014e-05
1.8322803953196853e-05
1.8335573258809745e-05
2.0361454517114908e-05
2.099084849760402e-05
2.4478931663907133e-05
2.2468668248620816e-05
2.3586782845086418e-05
2.1178271708777174e-05
2.166383455914911e-05
2.030108225881122e-05
1.8632861610967666e-05
1.9441518816165626e-05
1.8243041267851368e-05
1.9220220565330237e-05
1.9251610865467228e-05
1.9646622604341246e-05
1.995761522266548e-05
1.8392007405054756e-05
1.824709033826366e-05
1.7940254110726528e-05
1.7083955754060298e-05
1.683778828009963e-05
1.6771728041931055e-05
1.697521292953752e-05
1.6403271729359403e-05
1.6256193703156896e-05
1.6229281754931435e-05
1.6785998013801873e-05
1.77560759766493e-05
1.937766319315415e-05
1.766616514942143e-05
1.6429379684268497e-05
1.9382887330721132e-05
3.5091252357233316e-05
9.314876660937443e-05
3.1123545340960845e-05
2.7192942070541903e-05
2.5876985091599636e-05
2.4378246962442063e-05
2.4171456971089356e-05
2.6023300961242057e-05
2.2146596165839583e-05
2.054912874882575e-05
1.9825107301585376e-05
1.7522836060379632e-05
1.7305041183135472e-05
1.6994184989016503e-05
1.6321841030730866e-05
1.582579170644749e-05
1.5788906239322387e-05
1.633876127016265e-05
1.669144694460556e-05
1.6594731278019026e-05
1.5801422705408186e-05
1.4941141671442892e-05
1.412529127264861e-05
1.4165625543682836e-05
1.4052989172341768e-05
1.4327715689432807e-05
1.4733182069903705e-05
1.4852293134026695e-05
1.4846763406239916e-05
1.5321213140850887e-05
1.5206948773993645e-05
1.479562524764333e-05
1.4855673725833185e-05
1.407384297635872e-05
1.3517852494260296e-05
1.337808043899713e-05
1.3694329027202912e-05
1.3644810678670183e-05
1.3458785360853653e-05
1.2853237421950325e-05
1.3072684851067606e-05
1.318729391641682e-05
1.3182862858229782e-05
1.3085481441521551e-05
1.311217693000799e-05
1.2518140465545002e-05
1.2247655831743032e-05
1.2317174878262449e-05
1.3129245417076163e-05
1.3738403140450828e-05
1.3214315004006494e-05
1.3164365554985125e-05
1.2663793313549832e-05
1.2553950000437908e-05
1.2211112334625795e-05
1.2135020369896665e-05
1.1589146197366063e-05
1.1560686289158184e-05
1.1712992090906482e-05
1.0768769243441056e-05
1.0574703992460854e-05
1.0761105841083918e-05
1.0323642527509946e-05
1.0474574082763866e-05
1.0476775969436858e-05
9.934794434229843e-06
1.0409501555841416e-05
1.0344018846808467e-05
1.0495741662452929e-05
1.063465515471762e-05
1.0925003152806312e-05
1.0308333003195003e-05
1.0306885997124482e-05
9.853346455201972e-06
9.302584658144042e-06
9.619296179153025e-06
9.72833458945388e-06
9.768317795533221e-06
9.897463314700872e-06
9.488693649473134e-06
9.317240255768411e-06
9.076613423530944e-06
9.452987796976231e-06
1.0283282790624071e-05
9.731512363941874e-06
1.0444235158502124e-05
1.0882298738579266e-05
1.0505808859306853e-05
1.044051350618247e-05
1.0032315913122147e-05
9.396109817316756e-06
9.565099389874376e-06
9.177373613056261e-06
9.086445061257109e-06
8.929257091949694e-06
9.243414751836099e-06
9.64926221058704e-06
1.0406598448753357e-05
1.0979867511196062e-05
1.204212549055228e-05
1.1387449376343284e-05
1.15830098366132e-05
1.2976436664757784e-05
1.8497068595024757e-05
2.7719815989257768e-05
2.534365739847999e-05
1.1150488717248663e-05
1.3782197129330598e-05
1.0536394256632775e-05
1.3899376426707022e-05
1.073139992513461e-05
1.207854802487418e-05
1.0237406058877241e-05
9.58131658990169e-06
9.890975888993125e-06
9.639299605623819e-06
1.0261348506901413e-05
9.863621926342603e-06
9.785598194866907e-06
1.024352059175726e-05
1.1262338375672698e-05
1.5937390344333835e-05
3.242556340410374e-05
7.605789869558066e-05
1.646191958570853e-05
2.759267226792872e-05
2.251863043056801e-05
2.5361454390804283e-05
2.5007018848555163e-05
1.9818242435576394e-05
1.687388248683419e-05
1.4245297279558145e-05
1.5063789760461077e-05
1.4909244782757014e-05
1.4486756299447734e-05
1.3606249922304414e-05
1.2886123840871733e-05
1.2636014616873581e-05
1.178914953925414e-05
1.377153330395231e-05
1.4077349987928756e-05
1.4111867130850442e-05
1.305959540331969e-05
1.1877131328219548e-05
9.942245014826767e-06
1.0072190889331978e-05
1.1519631698320154e-05
1.372865244775312e-05
1.4533093235513661e-05
1.700950633676257e-05
1.3621028301713523e-05
1.1425780940044206e-05
1.3302713341545314e-05
1.5915746189421043e-05
1.637618879613001e-05
1.7468531950726174e-05
1.5503530448768288e-05
1.3534564459405374e-05
1.1937260751437861e-05
1.2434379641490523e-05
1.4205223124008626e-05
1.5428406186401844e-05
1.5855554011068307e-05
1.3807776667817961e-05
1.1931921108043753e-05
1.1520359294081572e-05
1.379602326778695e-05
1.4986433598096482e-05
1.4400045074580703e-05
1.4272697626438458e-05
1.1874863048433326e-05
1.094865638151532e-05
1.038502887240611e-05
1.1859429832838941e-05
1.2397060345392674e-05
1.303141652897466e-05
1.1447688848420512e-05
9.550125469104387e-06
9.535420758766122e-06
9.760210559761617e-06
1.1323073522362392e-05
1.1746761629183311e-05
1.0654696779965889e-05
9.128242709266488e-06
8.222136784752365e-06
8.971431270765606e-06
9.598509677744005e-06
1.0282043149345554e-05
1.008358594845049e-05
9.03937871044036e-06
7.88546913099708e-06
7.407734756270656e-06
8.363644155906513e-06
9.656337169872131e-06
9.913342182699125e-06
9.267117093259003e-06
7.683697731408756e-06
7.723429007455707e-06
8.69342875375878e-06
9.927684914146084e-06
1.023484037432354e-05
1.0338084393879399e-05
8.736302334000356e-06
8.624147085356526e-06
1.245693420059979e-05
6.127912638476118e-05
4.046223693876527e-05
1.5006754438218195e-05
2.4705093892407604e-05
2.434274210827425e-05
2.0787019821000285e-05
2.863406734832097e-05
2.6591482310323045e-05
1.6945557945291512e-05
2.345659231650643e-05
1.7086467778426595e-05
1.6906504242797382e-05
1.5711408195784315e-05
1.402312955178786e-05
1.6280093404930085e-05
1.1490713404782582e-05
1.5828745745238848e-05
1.1766500392695889e-05
1.3763586139248218e-05
1.1489499229355715e-05
1.0718760677264072e-05
1.0616586223477498e-05
1.0590484635031316e-05
1.1013901712431107e-05
1.0578787623671815e-05
1.0937313163594808e-05
9.883828170131892e-06
8.965163033280987e-06
8.477882147417404e-06
8.217295544454828e-06
9.292596587329172e-06
9.344015779788606e-06
9.267463610740378e-06
9.31381327973213e-06
8.832568710204214e-06
9.656513611844275e-06
1.0868788194784429e-05
1.0491903594811447e-05
1.0994786862283945e-05
1.1335118870192673e-05
1.155251266027335e-05
1.0916719475062564e-05
1.0323840797354933e-05
9.902983038045932e-06
9.945674719347153e-06
1.053924370353343e-05
1.1229690244363155e-05
1.2176447853562422e-05
1.0034910701506305e-05
1.0247656973660924e-05
8.778310984780546e-06
9.480573680775706e-06
9.240998224413488e-06
9.621337994758505e-06
1.0389619092165958e-05
9.172405952995177e-06
1.0586456482997164e-05
9.929040061251726e-06
9.443473572900984e-06
9.997476809076034e-06
7.773355719109531e-06
8.410394002567045e-06
8.901067303668242e-06
8.384615284739994e-06
8.693460586073343e-06
7.91722322901478e-06
7.887386345828418e-06
7.468322110071313e-06
7.252672730828635e-06
7.051391094137216e-06
7.4568310992617626e-06
7.646022822882514e-06
8.862765753292479e-06
9.901324119709898e-06
9.967887308448553e-06
8.944421097112354e-06
8.013212209334597e-06
7.346606253122445e-06
7.908052793936804e-06
9.22718481888296e-06
1.044234522851184e-05
1.0291164471709635e-05
1.0143040526600089e-05
9.659185707278084e-06
1.054006497724913e-05
1.0548347745498177e-05
9.411516657564789e-06
9.856287761067506e-06
1.0161300451727584e-05
1.1507290764711797e-05
1.3397690054262057e-05
1.4089627256907988e-05
1.4796476534684189e-05
1.2479433280532248e-05
1.0843305062735453e-05
9.589020010025706e-06
9.322823643742595e-06
1.1594526768021751e-05
1.268070082005579e-05
1.4015196938998997e-05
1.4292271771410014e-05
1.375832380290376e-05
1.4170937902235892e-05
1.1921449186047539e-05
1.1209026524738874e-05
9.369695362693164e-06
1.00889255918446e-05
1.1023545084754005e-05
1.3920506717113312e-05
1.4924790775694419e-05
1.4435796401812695e-05
1.3428800230030902e-05
1.1037471267627552e-05
9.717917237139773e-06
9.69536995398812e-06
1.0160409146919847e-05
1.2545942809083499e-05
1.3434401807899121e-05
1.2519695701485034e-05
1.13214355224045e-05
9.45044303080067e-06
9.888478416542057e-06
9.789194336917717e-06
9.953861081157811e-06
9.945670171873644e-06
1.1225138223380782e-05
1.0174884664593264e-05
1.015160250972258e-05
1.0472015674167778e-05
9.121484254137613e-06
9.185906492348295e-06
9.338350537291262e-06
9.864418643701356e-06
1.0140651284018531e-05
1.0323414244339801e-05
1.040096231008647e-05
9.05462457012618e-06
7.794975317665376e-06
7.2024013206828386e-06
8.193233952624723e-06
9.561303158989176e-06
1.095230891223764e-05
1.2545511708594859e-05
1.2150439033575822e-05
9.457030500925612e-06
8.756734132475685e-06
1.0068300980492495e-05
8.93292781256605e-06
1.1097934475401416e-05
1.288688690692652e-05
1.3564732398663182e-05
1.3394637790042907e-05
1.1879293197125662e-05
1.0151738024433143e-05
8.518403774360195e-06
8.594543032813817e-06
8.267034900200088e-06
1.0777121133287437e-05
1.2802629498764873e-05
1.6772697563283145e-05
1.8760360035230406e-05
1.712865923764184e-05
1.5777588487253524e-05
9.509319170319941e-06
8.528088983439375e-06
9.204861271427944e-06
1.6136265912791714e-05
2.0915969798807055e-05
2.8032760383212008e-05
2.556339131842833e-05
2.356442200834863e-05
1.811384026950691e-05
1.2517452887550462e-05
1.4645576811744832e-05
3.9015554648358375e-05
2.4992850740090944e-05
2.8739614208461717e-05
3.386835669516586e-05
3.6082266888115555e-05
3.293154077255167e-05
3.136287705274299e-05
2.381689046160318e-05
1.7189686332130805e-05
1.3959474927105475e-05
1.4870811355649494e-05
2.634456723171752e-05
4.0256047213915735e-05
5.317955947248265e-05
5.829329529660754e-05
5.363218588172458e-05
4.165877908235416e-05
2.7888781914953142e-05
1.708027411950752e-05
1.5774592611705884e-05
2.1642881620209664e-05
3.436981205595657e-05
4.943661406286992e-05
6.098701851442456e-05
6.334059435175732e-05
5.627702557831071e-05
4.527813143795356e-05
3.564863436622545e-05
2.5923456632881425e-05
1.8563427147455513e-05
2.0348059479147196e-05
3.310190004413016e-05
4.976292620995082e-05
6.812054198235273e-05
7.827608351362869e-05
7.931367872515693e-05
7.107412238838151e-05
7.221246050903574e-05
7.536886550951749e-05
5.8279867516830564e-05
3.651787847047672e-05
4.815873035113327e-05
6.172246503410861e-05
6.203639350133017e-05
9.305185085395351e-05
8.471018372802064e-05
8.159452409017831e-05
6.879126885905862e-05
4.900226849713363e-05
3.48140238202177e-05
2.1540201487368904e-05
2.425040293019265e-05
3.127734089503065e-05
4.655067095882259e-05
7.535335316788405e-05
9.748632874106988e-05
0.00010563653631834313
9.804783621802926e-05
8.340263593709096e-05
6.681831291643903e-05
4.101459853700362e-05
2.980639874294866e-05
2.857478648365941e-05
3.777033998630941e-05
5.7292490964755416e-05
7.345356425503269e-05
9.316927753388882e-05
9.640501230023801e-05
9.381013660458848e-05
7.748897041892633e-05
5.72702701902017e-05
3.742662011063658e-05
2.4955606932053342e-05
1.892372347356286e-05
2.55531158472877e-05
3.8669932109769434e-05
5.868816515430808e-05
8.157295087585226e-05
0.00010024046059697866
0.00010478402691660449
9.72314301179722e-05
7.454134174622595e-05
5.0460283091524616e-05
3.071378523600288e-05
2.297211904078722e-05
2.418747499177698e-05
3.4821321605704725e-05
4.960991645930335e-05
6.735619535902515e-05
7.966546399984509e-05
0.5892239809036255
0.24358218908309937
0.1331256777048111
0.25641924142837524
0.28283143043518066
0.19324183464050293
0.12199492007493973
0.11674591898918152
0.12837643921375275
0.11681372672319412
0.09526210278272629
0.08529487252235413
0.0806850716471672
0.07079476863145828
0.06457918882369995
0.058561813086271286
0.05309758707880974
0.046473849564790726
0.04157715290784836
0.03857910633087158
0.03535179793834686
0.03169970586895943
0.028468286618590355
0.025574367493391037
0.023121831938624382
0.021209903061389923
0.019329603761434555
0.017185740172863007
0.015275238081812859
0.014042084105312824
0.013078817166388035
0.01186333503574133
0.010481053963303566
0.009387231431901455
0.008735415525734425
0.008167745545506477
0.007405908778309822
0.006434318609535694
0.005732148420065641
0.005317969713360071
0.004975701682269573
0.004499089438468218
0.003957614302635193
0.003465378889814019
0.003091521095484495
0.0027976722922176123
0.0025352914817631245
0.002298511564731598
0.002078730845823884
0.0018534675473347306
0.0016576674534007907
0.0015258307103067636
0.0014372377190738916
0.0013209106400609016
0.0011741304770112038
0.001043454627506435
0.0009390796767547727
0.0008160123834386468
0.000721291929949075
0.0006543840281665325
0.0006051433738321066
0.0005763114895671606
0.0005649070371873677
0.0005857122014276683
0.000615940080024302
0.0005895922076888382
0.000545621442142874
0.0004754865658469498
0.00040934819844551384
0.0003281744138803333
0.00027089935611002147
0.00023786384554114193
0.00022710338816978037
0.00023366411915048957
0.0002456708753015846
0.00025868945522233844
0.0002709100372157991
0.0002698721655178815
0.00025032859412021935
0.00022237429220695049
0.0001888958940980956
0.0001563759142300114
0.00012814147339668125
0.00011018798977602273
0.00010429979738546535
0.00010529865539865568
0.00011233595432713628
0.00011783754598582163
0.0001236429379787296
0.00012378988321870565
0.00011840336082968861
0.00010656676749931648
9.390153718413785e-05
8.463181438855827e-05
7.923914381535724e-05
7.962019299156964e-05
5.481596235767938e-05
6.0990703786956146e-05
5.911331027164124e-05
5.755284655606374e-05
5.992498336127028e-05
6.014461905579083e-05
6.10469069215469e-05
5.782188236480579e-05
5.598413190455176e-05
4.940072903991677e-05
4.6291355829453096e-05
4.1040952055482194e-05
3.769735121750273e-05
3.437644772930071e-05
3.517082950565964e-05
3.449247742537409e-05
3.522240149322897e-05
3.857013143715449e-05
3.851990550174378e-05
3.858294076053426e-05
3.702018511830829e-05
3.544279024936259e-05
3.394598388695158e-05
3.190684219589457e-05
2.980117278639227e-05
2.9031436497461982e-05
2.7878826585947536e-05
2.776712062768638e-05
2.6743846319732256e-05
2.6269746740581468e-05
2.6341323973610997e-05
2.6405596145195886e-05
2.6044815967907198e-05
2.5034905775100924e-05
2.5273471692344174e-05
2.4564529667259194e-05
2.6351062842877582e-05
2.4507640773663297e-05
2.3458153009414673e-05
2.1583515263046138e-05
2.182975185860414e-05
2.1399615434347652e-05
2.2097205146565102e-05
2.235851025034208e-05
2.2948035621084273e-05
2.2670519683742896e-05
2.256262450828217e-05
2.1848312826477922e-05
2.052626950899139e-05
2.033172313531395e-05
1.990218152059242e-05
1.922055525938049e-05
1.926716140587814e-05
1.938686182256788e-05
2.08184737857664e-05
2.162877171940636e-05
2.661343023646623e-05
4.375370917841792e-05
2.370914262428414e-05
3.295710848760791e-05
2.2519418052979745e-05
2.347440386074595e-05
0.4180503189563751
0.17225877940654755
0.10663188248872757
0.17408858239650726
0.1930209994316101
0.14353108406066895
0.0984056144952774
0.08929720520973206
0.09536571055650711
0.09151417762041092
0.07839348167181015
0.06800416857004166
0.06324698030948639
0.05919933691620827
0.05298598110675812
0.0471968874335289
0.043129462748765945
0.03937911242246628
0.03527926281094551
0.0316084660589695
0.028814010322093964
0.026317741721868515
0.02343607135117054
0.020757047459483147
0.018886948004364967
0.017414629459381104
0.01577914133667946
0.013901100493967533
0.01222812570631504
0.011030441150069237
0.010173766873776913
0.009314939379692078
0.008233980275690556
0.007132277358323336
0.006347658112645149
0.005849857814610004
0.005296311806887388
0.004616040736436844
0.004050297196954489
0.0036944516468793154
0.0034252959303557873
0.003168208757415414
0.0029634323436766863
0.002806786447763443
0.0026008314453065395
0.0023075230419635773
0.0019836591091006994
0.0017159093404188752
0.0014897881774231791
0.0012869683559983969
0.0011360299540683627
0.0010627014562487602
0.0010389130329713225
0.001025460078381002
0.001023251679725945
0.0010266366880387068
0.001008621882647276
0.0009552055271342397
0.0008795159519650042
0.0007848391542211175
0.0006714167539030313
0.0005500007537193596
0.00044532271567732096
0.00038049716386012733
0.0003584778751246631
0.0003641290822997689
0.00039152606041170657
0.0004363689513411373
0.00047530446317978203
0.0004906628746539354
0.0004760878800880164
0.00043209007708355784
0.0003665112890303135
0.0002894640783779323
0.00022100935166236013
0.00017364535597153008
0.0001559205265948549
0.00015257688937708735
0.00015925208572298288
0.00018178450409322977
0.00020765583030879498
0.00022691833146382123
0.0002440054522594437
0.00022278213873505592
0.00020318891620263457
0.00017242616740986705
0.00014929388999007642
0.00011271741823293269
9.230343857780099e-05
0.00010267153265886009
9.24540581763722e-05
8.97184872883372e-05
9.28175140870735e-05
0.00010174427734455094
0.00010650371405063197
0.00010955488687613979
0.00010817528527695686
0.00010243858559988439
9.095755376620218e-05
7.821648614481091e-05
6.33136005490087e-05
5.2006111218361184e-05
4.559075750876218e-05
4.266906398697756e-05
5.543469887925312e-05
4.8796475311974064e-05
5.395802145358175e-05
5.7861838286044076e-05
6.185037636896595e-05
5.8781413827091455e-05
5.5956192227313295e-05
5.3475669119507074e-05
4.741490556625649e-05
4.167749284533784e-05
4.158743831794709e-05
3.475086123216897e-05
3.3708558476064354e-05
3.4768047044053674e-05
3.461775850155391e-05
3.3629035897320136e-05
3.341263436595909e-05
3.4132448490709066e-05
3.454461693763733e-05
3.4975357266375795e-05
3.570072294678539e-05
3.536120493663475e-05
3.313672277727164e-05
3.2669708161847666e-05
3.0815310310572386e-05
2.8977681722608395e-05
2.6300174795323983e-05
3.0324034014483914e-05
2.8613916583708487e-05
2.663570012373384e-05
2.8823180400650017e-05
2.7458259864943102e-05
2.6144220100832172e-05
2.6531652110861614e-05
2.497303648851812e-05
2.5389583242940716e-05
2.4065617253654636e-05
2.3398004486807622e-05
2.2509404516313225e-05
2.21374230022775e-05
2.176216548832599e-05
2.228069570264779e-05
2.2073707441450097e-05
2.172128006350249e-05
2.2735877792001702e-05
2.263927126477938e-05
2.247056363557931e-05
2.1708048734581098e-05
2.0316925656516105e-05
2.0393152226461098e-05
2.4445336748613045e-05
2.720192787819542e-05
2.6039875592687167e-05
2.352623596379999e-05
2.3182017685030587e-05
2.4818065867293626e-05
2.2581922166864388e-05
2.5273420760640875e-05
2.102162761730142e-05
2.2380520022124983e-05
2.128299638570752e-05
2.066148772428278e-05
2.1705980543629266e-05
2.019529893004801e-05
1.945028816408012e-05
2.0193052478134632e-05
1.8944670955534093e-05
1.8536622519604862e-05
1.9457975213299505e-05
2.030355426541064e-05
1.9808614524663426e-05
2.0566296370816417e-05
2.0897152353427373e-05
2.0191811927361414e-05
1.848487045208458e-05
1.903552038129419e-05
1.8104947230312973e-05
1.6914364096010104e-05
1.8032758816843852e-05
1.7818207197706215e-05
1.7151085557998158e-05
1.7730628314893693e-05
1.7831032891990617e-05
1.6231662812060677e-05
1.6342128219548613e-05
1.5534640624537133e-05
1.5588515452691354e-05
1.536084346298594e-05
1.5289864677470177e-05
1.609150058357045e-05
1.5014018572401255e-05
1.5173395695455838e-05
1.3776937521470245e-05
1.4613767234550323e-05
1.4001597264723387e-05
1.4596169421565719e-05
1.4277483387559187e-05
1.3642014891956933e-05
1.3763596143689938e-05
1.3508336451195646e-05
1.2597226486832369e-05
1.2911337762488984e-05
1.3183772352931555e-05
1.2506980056059547e-05
1.2576049812196288e-05
1.3094259884383064e-05
1.2713827345578466e-05
1.2252290616743267e-05
1.205041007779073e-05
1.2146655535616446e-05
1.2097842954972293e-05
1.1476750842120964e-05
1.195397817355115e-05
1.171249368780991e-05
1.1504371286719106e-05
1.1892811926372815e-05
1.1808028830273543e-05
1.1671597349049989e-05
1.1851685485453345e-05
1.1382195225451142e-05
1.1572967196116224e-05
1.1617004020081367e-05
1.1358278243278619e-05
1.1998190529993735e-05
1.2092663382645696e-05
1.3136736015439965e-05
1.2923362191941123e-05
1.3146035598765593e-05
1.3911860150983557e-05
1.40862475745962e-05
1.3887070053897332e-05
1.3899880286771804e-05
1.354272444586968e-05
1.4556670976162422e-05
1.3485716408467852e-05
1.2661623259191401e-05
1.255259667232167e-05
1.2645497918128967e-05
1.2286130186112132e-05
1.1958460163441487e-05
1.1928696039831266e-05
1.2684114153671544e-05
1.254273684025975e-05
1.1882815670105629e-05
1.1993825864919927e-05
1.1125231139885727e-05
1.1550802810234018e-05
1.1473541235318407e-05
1.0817164366017096e-05
1.1532953067217022e-05
1.0997334356943611e-05
1.0689415830711368e-05
1.0530613508308306e-05
1.0563695468590595e-05
1.1431815437390469e-05
1.1790459211624693e-05
1.1207779607502744e-05
1.0712148650782183e-05
1.0531589396123309e-05
1.0747152373369318e-05
1.1082359378633555e-05
1.1708700185408816e-05
1.1550057934073266e-05
1.1853027899633162e-05
1.1897323020093609e-05
1.1770102901209611e-05
1.1547726899152622e-05
1.1822255146398675e-05
1.2229845196998212e-05
1.1950426596740726e-05
1.1390811778255738e-05
1.1589210771489888e-05
1.0969164577545598e-05
1.1490487850096542e-05
1.0870479854929727e-05
1.0619859494909178e-05
1.0898694199568126e-05
1.0005880540120415e-05
1.116273233492393e-05
1.104897637560498e-05
1.138132756750565e-05
1.102906753658317e-05
1.0399460734333843e-05
1.0190916327701416e-05
1.0104866305482574e-05
1.1275828910584096e-05
1.1007478860847186e-05
1.021872230921872e-05
1.2173663890280295e-05
1.1701774383254815e-05
1.3057136129646096e-05
1.156541929958621e-05
1.399157554260455e-05
1.2801949196727946e-05
1.2788688763976097e-05
1.3760217370872851e-05
1.2113714547012933e-05
1.1513574463606346e-05
1.1068616004195064e-05
1.1848577742057387e-05
1.1659998563118279e-05
1.1085182450187858e-05
1.1134314263472334e-05
1.0590267265797593e-05
1.080179754353594e-05
1.0504763849894516e-05
1.0868388017115649e-05
1.0352693607273977e-05
1.0285522876074538e-05
9.758517080626916e-06
1.0222285709460266e-05
9.21286664379295e-06
9.477701496507507e-06
8.588194759795442e-06
8.844508556649089e-06
8.568539669795427e-06
8.83989196154289e-06
8.705860636837315e-06
8.42101053422084e-06
8.047810297284741e-06
8.765039638092276e-06
8.600876753916964e-06
8.626140697742812e-06
8.465977771265898e-06
9.140296242549084e-06
8.587437150708865e-06
9.490846423432231e-06
8.99434871826088e-06
9.34895251702983e-06
8.838577741698828e-06
8.579012501286343e-06
8.14681152405683e-06
8.035000973904971e-06
8.408302164752968e-06
8.035781320359092e-06
7.907109647931065e-06
7.859900506446138e-06
7.554965122835711e-06
7.56201825424796e-06
7.576329153380357e-06
7.682898285565898e-06
7.698398803768214e-06
7.226691195683088e-06
7.19273748472915e-06
7.287757398444228e-06
7.346061011048732e-06
7.58230726205511e-06
8.017522304726299e-06
8.34625188872451e-06
7.78012599766953e-06
7.316836217796663e-06
7.718247616139706e-06
8.29844157124171e-06
8.755365342949517e-06
8.611234989075456e-06
8.357771548617166e-06
7.976609595061745e-06
8.304557923111133e-06
8.355656973435543e-06
8.130020432872698e-06
7.789511073497124e-06
8.179809810826555e-06
8.080868610704783e-06
8.653946679260116e-06
8.68104962137295e-06
9.095512723433785e-06
8.869482371665072e-06
9.282631253881846e-06
9.715374289953616e-06
9.477582352701575e-06
9.655993380874861e-06
1.0035707418865059e-05
1.0649899195414037e-05
1.1314432413200848e-05
1.0209346328338142e-05
1.0236202797386795e-05
1.1006263775925618e-05
9.252391464542598e-06
9.908649190037977e-06
1.0465237210155465e-05
9.446905096410774e-06
1.078082095773425e-05
9.321232937509194e-06
9.891062290989794e-06
1.0784096957650036e-05
9.605082595953718e-06
1.0203246347373351e-05
1.0473838301550131e-05
9.836474418989383e-06
9.646498256188352e-06
9.516076715954114e-06
9.711168786452617e-06
1.0297674634784926e-05
9.663819582783617e-06
9.29285761230858e-06
1.0909300726780202e-05
1.1168509445269592e-05
1.084538598661311e-05
1.026517384161707e-05
1.0723118975874968e-05
1.048045487550553e-05
1.0123754691448994e-05
9.028865861182567e-06
9.098605914914515e-06
8.859645276970696e-06
8.925960173655767e-06
9.437118933419697e-06
9.88208284979919e-06
9.7134170573554e-06
9.933481123880483e-06
1.015674843074521e-05
1.0582515642454382e-05
1.1043356607842725e-05
1.0498209121578839e-05
1.0107682101079263e-05
1.0473564543644898e-05
1.1525751688168384e-05
1.1033404916815925e-05
1.1949110557907261e-05
1.102244459616486e-05
1.1922669727937318e-05
1.2196214811410755e-05
0.4329918920993805
0.18686792254447937
0.0994589701294899
0.18898852169513702
0.22171762585639954
0.155043825507164
0.09800245612859726
0.09364969283342361
0.10430129617452621
0.09704913198947906
0.07859248667955399
0.06744596362113953
0.06493593007326126
0.06124412640929222
0.0542440265417099
0.04830203577876091
0.04399596527218819
0.03960162028670311
0.03521585837006569
0.03193211555480957
0.029178405180573463
0.02630617283284664
0.02339366264641285
0.020825380459427834
0.018601030111312866
0.016716178506612778
0.015094195492565632
0.013582578860223293
0.012098998762667179
0.01061670109629631
0.009330462664365768
0.008348357863724232
0.007620325777679682
0.006816220004111528
0.005987972021102905
0.00527288019657135
0.004688936285674572
0.004232094157487154
0.003808499313890934
0.003384591778740287
0.0030435696244239807
0.002763326046988368
0.0025059361942112446
0.002270159311592579
0.002083323197439313
0.001895149820484221
0.0017304165521636605
0.0016015185974538326
0.0014856014167889953
0.0013471846468746662
0.0011906728614121675
0.0010563358664512634
0.0009590951376594603
0.0008919928222894669
0.0008428051369264722
0.0007386776269413531
0.0007817101432010531
0.0006618729676119983
0.0006090246606618166
0.0005539871053770185
0.0005166312330402434
0.0004965878906659782
0.00046447073691524565
0.0004307098570279777
0.0004001889319624752
0.0003654497559182346
0.0003330376639496535
0.00030311226146295667
0.00027904516900889575
0.0002632409450598061
0.0002477058442309499
0.00023747014347463846
0.00022848740627523512
0.0002197451249230653
0.00020581921853590757
0.00019310232892166823
0.0001791456015780568
0.00016369872901123017
0.0001484858657931909
0.00013707741163671017
0.00012710565351881087
0.00012093065743101761
0.00011812063166871667
0.00011284989886917174
0.00010920884233200923
0.00010591583850327879
0.00010122077947016805
9.639509517000988e-05
8.925211295718327e-05
8.467853331239894e-05
7.64671276556328e-05
7.083743548719212e-05
6.673413736280054e-05
6.423285230994225e-05
6.368289177771658e-05
6.131836562417448e-05
6.089773160056211e-05
5.888472878723405e-05
5.718604370485991e-05
5.4464679124066606e-05
5.112795770401135e-05
4.791963510797359e-05
4.476122558116913e-05
4.420147160999477e-05
4.2856732761720195e-05
4.158217052463442e-05
4.116957643418573e-05
4.1134630009764805e-05
3.9833594200899825e-05
3.918046786566265e-05
3.805924643529579e-05
3.669518991955556e-05
3.47850909747649e-05
3.320540417917073e-05
3.231435039197095e-05
3.144897345919162e-05
3.090596874244511e-05
3.070409729843959e-05
3.0506818802678026e-05
3.0320350560941733e-05
3.0157887522364035e-05
2.9559048925875686e-05
2.880102147173602e-05
2.763542033790145e-05
2.6983258067048155e-05
2.5772638764465228e-05
2.536209831305314e-05
2.5363440727232955e-05
2.5901623303070664e-05
2.640199636516627e-05
2.7089568902738392e-05
2.646590473887045e-05
2.531317477405537e-05
2.4561348254792392e-05
2.4051345462794416e-05
2.356430013605859e-05
2.282966670463793e-05
2.23199949687114e-05
2.1962330720270984e-05
2.1937348719802685e-05
2.2216372599359602e-05
2.2002641344442964e-05
2.1368559828260913e-05
2.075803786283359e-05
2.066075467155315e-05
2.0551084162434563e-05
2.0096569642191753e-05
2.0590445274137892e-05
1.9841423636535183e-05
1.958362372533884e-05
1.94373496924527e-05
1.9591638192650862e-05
1.9363240426173434e-05
1.9275274098617956e-05
1.8928378267446533e-05
1.9096374671789818e-05
1.900474126159679e-05
1.7966702216654085e-05
1.7300675608566962e-05
1.672051803325303e-05
1.636226625123527e-05
1.649380828894209e-05
1.7159985873149708e-05
1.683017035247758e-05
1.7824486349127255e-05
1.732661075948272e-05
1.757592508511152e-05
1.648515899432823e-05
1.581914330017753e-05
1.5272124073817395e-05
1.5046742191771045e-05
1.5103818441275507e-05
1.4931529221939854e-05
1.523854643892264e-05
1.6139405488502234e-05
1.6863265045685694e-05
1.676336432865355e-05
1.5460991562576964e-05
1.4828959137958009e-05
1.4243112673284486e-05
1.3856913938070647e-05
1.418577267031651e-05
1.4114137229626067e-05
1.4462752915278543e-05
1.5225637071125675e-05
1.533743488835171e-05
1.4822556295257527e-05
1.337725370831322e-05
1.3474558727466501e-05
1.3363724974624347e-05
1.3046899766777642e-05
1.2983168744540308e-05
1.3119734830979723e-05
1.375730789732188e-05
1.4550102605426218e-05
1.651672209845856e-05
1.6269463230855763e-05
1.4675784768769518e-05
1.5144599274208304e-05
1.5040093785501085e-05
1.4285576980910264e-05
1.5148266356845852e-05
1.5678175259381533e-05
1.5296793208108284e-05
1.7073241906473413e-05
1.77369929588167e-05
1.6470228729303926e-05
1.5648027329007164e-05
1.4456618373515084e-05
1.4555490452039521e-05
1.6332582163158804e-05
1.5129446182982065e-05
1.2890871403214987e-05
1.4633917999162804e-05
1.3381813005253207e-05
1.3135831977706403e-05
1.3222123016021214e-05
1.2969245290150866e-05
1.3002093510294799e-05
1.2712627722066827e-05
1.2422072359186132e-05
1.2505825907282997e-05
1.23655245261034e-05
1.2735851669276599e-05
1.2581994269567076e-05
1.3906211279390845e-05
1.2949760275660083e-05
1.286509996134555e-05
1.2148602763772942e-05
1.2801698176190257e-05
1.188667920359876e-05
1.2104605957574677e-05
1.187015550385695e-05
1.2042811249557417e-05
1.2289379810681567e-05
1.1477041880425531e-05
1.2581566807057243e-05
1.1373170309525449e-05
1.1644906408037059e-05
1.1395631190680433e-05
1.2051557860104367e-05
1.2459747267712373e-05
1.1703519703587517e-05
1.091475223802263e-05
1.1230135896767024e-05
1.1324946171953343e-05
1.1677031579893082e-05
1.1642616300377995e-05
1.1582661500142422e-05
1.1057699339289684e-05
1.0982661478919908e-05
1.131982025981415e-05
1.2401370440784376e-05
1.2398260878399014e-05
1.3626636246044654e-05
1.3918449440097902e-05
1.2441368198778946e-05
1.2607110875251237e-05
1.2159271136624739e-05
1.1983833246631548e-05
1.2010332284262404e-05
1.1420072951295879e-05
1.1487671145005152e-05
1.1053954949602485e-05
1.1146998076583259e-05
1.0343227586417925e-05
9.841241080721375e-06
1.0924220077868085e-05
1.2036793123115785e-05
1.1462314432719722e-05
1.1190685654582921e-05
1.3812037650495768e-05
1.802991573640611e-05
1.8019354683929123e-05
1.3717430192627944e-05
1.031490319292061e-05
1.2631743629754055e-05
1.0548010322963819e-05
1.0815781934070401e-05
1.1599765457503963e-05
1.0431071132188663e-05
9.520892490400001e-06
1.0098574421135709e-05
1.0179178389080334e-05
9.714554835227318e-06
9.610236702428665e-06
9.401586794410832e-06
9.70790733845206e-06
9.822943866311107e-06
9.712054634292144e-06
9.139598660112824e-06
9.455147846892942e-06
1.0118920727109071e-05
1.0398493031971157e-05
9.46997261053184e-06
9.088021215575282e-06
9.844611668086145e-06
1.145919395639794e-05
9.200906788464636e-06
9.587358363205567e-06
9.926735401677433e-06
8.473197340208571e-06
8.175069524440914e-06
8.37959669297561e-06
8.533249456377234e-06
8.576073923904914e-06
8.323666406795382e-06
8.037522093218286e-06
8.662199434184004e-06
8.889499440556392e-06
8.743949365452863e-06
8.118288860714529e-06
7.959962204040494e-06
8.225069905165583e-06
7.71746454120148e-06
8.0405561675434e-06
7.368616934400052e-06
7.481607553927461e-06
7.819917300366797e-06
8.002232789294794e-06
8.294890903925989e-06
7.761244887660723e-06
7.653146894881502e-06
7.802685104252305e-06
8.419873665843625e-06
8.626559065305628e-06
8.616157174401451e-06
8.530998456990346e-06
9.0899802671629e-06
8.367020200239494e-06
8.603257811046205e-06
8.872663784131873e-06
9.976964975066949e-06
1.1189106771780644e-05
7.957849447848275e-06
9.107393452723045e-06
7.594919679831946e-06
8.360396350326482e-06
8.328561307280324e-06
8.699828867975157e-06
8.502240234520286e-06
7.759236723359209e-06
7.5405946518003475e-06
7.883773832872976e-06
8.35323407955002e-06
8.152193913701922e-06
8.043269190238789e-06
7.335328973567812e-06
7.101063602021895e-06
7.2932580224005505e-06
7.712615115451626e-06
7.23050379747292e-06
7.304195605684072e-06
6.725238563376479e-06
6.778603619750356e-06
6.395245236490155e-06
7.172410278144525e-06
7.229707989608869e-06
7.956194167491049e-06
6.5467188505863305e-06
7.012171408860013e-06
6.853876129753189e-06
7.655804438400082e-06
7.353070941462647e-06
8.061957487370819e-06
8.19630531623261e-06
8.565394637116697e-06
8.394435099035036e-06
7.978726898727473e-06
8.918927960621659e-06
1.0204759746557102e-05
1.0564181138761342e-05
1.0637058039719705e-05
8.702787454240024e-06
8.607403287896886e-06
1.0658307473931927e-05
8.712540875421837e-06
1.0079319508804474e-05
8.058515049924608e-06
7.714840648986865e-06
7.590349923702888e-06
7.55302562538418e-06
8.613214049546514e-06
9.660137038736138e-06
1.0567410754447337e-05
9.115201464737765e-06
7.507504960813094e-06
7.990149242687039e-06
8.130150490615051e-06
9.534081982565112e-06
1.583818084327504e-05
3.9593644032720476e-05
3.341458068462089e-05
3.193719749106094e-05
1.8367076336289756e-05
2.6045885533676483e-05
1.840068398450967e-05
1.9470231563900597e-05
2.255565777886659e-05
2.140046672138851e-05
1.7841339285951108e-05
1.4714173630636651e-05
2.5175517293973826e-05
2.2295169401331805e-05
2.0691455574706197e-05
1.4560851923306473e-05
1.7533635400468484e-05
2.0083010895177722e-05
1.7255086277145892e-05
1.5217520740407053e-05
1.4566068784915842e-05
1.1797823390224949e-05
1.1639837794064078e-05
1.2476351912482642e-05
1.1784413800342008e-05
1.2240552678122185e-05
1.1388901839382015e-05
1.1297057426418178e-05
1.0514333553146571e-05
9.985473298002034e-06
1.010243795462884e-05
9.937632057699375e-06
9.314408998761792e-06
8.868993063515518e-06
8.450323548458982e-06
7.9939763963921e-06
7.81383459980134e-06
9.157154636341147e-06
1.1619087672443129e-05
1.83395513886353e-05
1.0234136425424367e-05
1.1910367902601138e-05
1.066678851202596e-05
9.504880836175289e-06
9.586645319359377e-06
9.050780136021785e-06
1.006935508485185e-05
1.0464918887009844e-05
1.041604446072597e-05
9.901082194119226e-06
9.05682009033626e-06
1.0017646673077252e-05
9.966406651074067e-06
9.333381967735477e-06
9.013202543428633e-06
8.544292541046161e-06
8.237665497290436e-06
7.95440973888617e-06
7.294213446584763e-06
7.081922831275733e-06
7.029074367892463e-06
7.787465619912837e-06
7.823070518497843e-06
7.823288797226269e-06
7.225578428915469e-06
6.630616098846076e-06
6.286626103246817e-06
5.9100175349158235e-06
6.01548117629136e-06
6.2807816902932245e-06
6.584175480384147e-06
6.479861440311652e-06
6.6282686930208e-06
6.843483788543381e-06
5.850019078934565e-06
6.01003330302774e-06
6.904475867486326e-06
6.522533567476785e-06
7.800103048793972e-06
6.899071649968391e-06
7.051234661048511e-06
6.122602826508228e-06
7.37882965040626e-06
6.761342319805408e-06
7.055989954096731e-06
6.025680704624392e-06
6.658172878815094e-06
7.03082741893013e-06
0.44934865832328796
0.17458203434944153
0.10306435078382492
0.21309404075145721
0.22507335245609283
0.1482940912246704
0.1030479222536087
0.10406407713890076
0.10745497047901154
0.09504268318414688
0.07967277616262436
0.0723920688033104
0.06724518537521362
0.05969080328941345
0.05410671606659889
0.050262972712516785
0.04524387791752815
0.04005911946296692
0.036106135696172714
0.03275471553206444
0.02955377660691738
0.026661468669772148
0.023772530257701874
0.02118310146033764
0.019161265343427658
0.01727958396077156
0.01556489896029234
0.013846859335899353
0.012317296117544174
0.011085408739745617
0.01005015429109335
0.009004904888570309
0.0078114792704582214
0.006886135321110487
0.0063382782973349094
0.00582577520981431
0.00511555653065443
0.004427413456141949
0.003939082846045494
0.0036209181416779757
0.003312399610877037
0.0029571885243058205
0.0026437973137944937
0.002397773088887334
0.0021666940301656723
0.0019367666682228446
0.0017447115387767553
0.0015731542371213436
0.00141227338463068
0.001290868385694921
0.0012084445916116238
0.0011102322023361921
0.0010047218529507518
0.0009035436087287962
0.0008405229891650379
0.000779123860411346
0.0007265276508405805
0.0006556265871040523
0.0005872694309800863
0.0005311467684805393
0.0004862934583798051
0.00045427196891978383
0.00042898269020952284
0.000413441623095423
0.0004096157499589026
0.00040026853093877435
0.00038309881347231567
0.000360344274668023
0.0003233679453842342
0.0002805471303872764
0.00024117768043652177
0.00021193984139245003
0.00018871811334975064
0.0001747940987115726
0.00016989385767374188
0.00017306103836745024
0.0001798458833945915
0.00018171327246818691
0.00017718937306199223
0.00016730384959373623
0.00015299102233257145
0.00013329082867130637
0.00011203445319551975
9.400333510711789e-05
8.166481711668894e-05
7.669386104680598e-05
7.775970152579248e-05
8.120869460981339e-05
8.53848468977958e-05
8.927309681894258e-05
8.947253081714734e-05
8.556641842005774e-05
7.8971752373036e-05
7.072267180774361e-05
6.222731462912634e-05
5.521477578440681e-05
5.052576671005227e-05
4.660691411118023e-05
4.556468775263056e-05
4.5336269977269694e-05
4.6694109187228605e-05
4.773332693730481e-05
4.857594467466697e-05
4.7561647079419345e-05
4.579330197884701e-05
4.401181286084466e-05
4.1234328818973154e-05
3.7426911148941144e-05
3.353135980432853e-05
3.123113856418058e-05
2.9084305424476042e-05
2.7545052944333293e-05
2.9452547096298076e-05
2.9072656616335735e-05
2.8902795747853816e-05
3.0085273465374485e-05
3.0442077331827022e-05
3.0010834962013178e-05
2.9759072276647203e-05
2.8378401111694984e-05
2.702331039472483e-05
2.511457023501862e-05
2.3607331968378276e-05
2.3116785087040626e-05
2.23575971176615e-05
2.244060488010291e-05
2.3300226530409418e-05
2.458769449731335e-05
2.4900980861275457e-05
2.4129007215378806e-05
2.405218401690945e-05
2.360823782510124e-05
2.2354841348715127e-05
2.127927655237727e-05
2.0782947103725746e-05
2.0779238184331916e-05
2.0234643670846708e-05
1.964412149391137e-05
1.9935476302634925e-05
1.9760233044507913e-05
1.9401146346353926e-05
1.919467467814684e-05
1.8968290532939136e-05
1.877586510090623e-05
1.8866627215174958e-05
1.8149577954318374e-05
1.7980883058044128e-05
1.712281118670944e-05
1.613526910659857e-05
1.636576052987948e-05
1.6702853827155195e-05
1.6265898011624813e-05
1.6412004697485827e-05
1.667656579229515e-05
1.709689968265593e-05
1.7390359062119387e-05
1.7439962903154083e-05
1.713985693641007e-05
1.647261160542257e-05
1.5189552868832834e-05
1.4765418200113345e-05
1.4797343283134978e-05
1.5163731404754799e-05
1.5494484614464454e-05
1.6032463463488966e-05
1.70970379258506e-05
1.9224291463615373e-05
1.7433627363061532e-05
1.7613549061934464e-05
1.5441175492014736e-05
1.5174817235674709e-05
1.423575304215774e-05
1.3954823771200608e-05
1.4127641406957991e-05
1.5418854673043825e-05
1.5457544577657245e-05
1.6467556633870117e-05
1.978235195565503e-05
1.552549838379491e-05
1.544641600048635e-05
1.513846746092895e-05
1.4517829185933806e-05
1.3672615750692785e-05
1.3828006558469497e-05
1.4408940842258744e-05
1.522299771750113e-05
1.4424767869058996e-05
1.444154986529611e-05
1.4107215065450873e-05
1.3745581782131921e-05
1.2862028597737662e-05
1.297139715461526e-05
1.1973364962614141e-05
1.2384856745484285e-05
1.2801860975741874e-05
1.458736733184196e-05
1.4275991816248279e-05
1.284023528569378e-05
1.2773210073646624e-05
1.218303350469796e-05
1.157555107056396e-05
1.2705846529570408e-05
1.2949808478879277e-05
1.2106458598282188e-05
1.1951424312428571e-05
1.1604792234720662e-05
1.2629341654246673e-05
1.0883473805733956e-05
1.1604272003751248e-05
1.0644048415997531e-05
1.0715551979956217e-05
1.0671267773432191e-05
1.0812673281179741e-05
1.0407467925688252e-05
1.0194702554144897e-05
1.0130682312592398e-05
9.875794603431132e-06
1.0410232789581642e-05
1.0116911653312854e-05
9.37714139581658e-06
9.46760246733902e-06
9.194669473799877e-06
9.166880772681907e-06
9.33142928261077e-06
9.105994649871718e-06
8.683887244842481e-06
8.434128176304512e-06
8.320411325257737e-06
8.64917819853872e-06
9.018608579935972e-06
9.403451258549467e-06
9.59420322033111e-06
9.036667506734375e-06
8.749075277592055e-06
8.517976311850362e-06
8.80634252098389e-06
8.888298907550052e-06
9.215967111231294e-06
9.018162018037401e-06
8.806426194496453e-06
9.274398507841397e-06
9.98964696918847e-06
9.937871254805941e-06
9.630396561988164e-06
9.479501386522315e-06
9.409355698153377e-06
9.10866310732672e-06
8.401580089412164e-06
8.202484423236456e-06
8.121792234305758e-06
7.867713065934367e-06
8.338828592968639e-06
8.66092523210682e-06
8.917109880712815e-06
9.0328330770717e-06
9.002775186672807e-06
8.731455636734609e-06
8.705523214302957e-06
8.079086001089308e-06
9.28919507714454e-06
8.479528332827613e-06
8.319459084304981e-06
7.980422196851578e-06
7.988811375980731e-06
8.310136763611808e-06
7.915214155218564e-06
7.844700121495407e-06
7.81660037318943e-06
7.773854122206103e-06
7.704879863013048e-06
7.758188075968064e-06
7.798416845616885e-06
8.73108183441218e-06
8.343367881025188e-06
7.959424692671746e-06
7.68524932936998e-06
7.830089089111425e-06
8.479016287310515e-06
8.38844516692916e-06
8.44057012727717e-06
8.004314622667152e-06
8.194616384571418e-06
8.08395998319611e-06
8.109184818749782e-06
8.112987416097894e-06
7.955100045364816e-06
7.695435670029838e-06
7.685820492042694e-06
0.6021448373794556
0.25594449043273926
0.13423550128936768
0.25350502133369446
0.30359947681427
0.22803516685962677
0.15278127789497375
0.13434728980064392
0.14061634242534637
0.13513803482055664
0.11554670333862305
0.09852414578199387
0.09189759939908981
0.08416673541069031
0.07526106387376785
0.06820457428693771
0.06337418407201767
0.057913072407245636
0.05165138840675354
0.04642639309167862
0.042164187878370285
0.03797988221049309
0.034091103821992874
0.030877305194735527
0.027460291981697083
0.02449966035783291
0.022402744740247726
0.020591197535395622
0.0181919913738966
0.0158265121281147
0.014382741414010525
0.013419374823570251
0.012072522193193436
0.010426582768559456
0.00910843163728714
0.008335710503160954
0.007653798907995224
0.006757382303476334
0.005824621766805649
0.005151096731424332
0.004762381315231323
0.0043839444406330585
0.003954400308430195
0.0035640751011669636
0.0032419643830507994
0.002916118362918496
0.0025582369416952133
0.0022516492754220963
0.002038768259808421
0.001870598760433495
0.0016854740679264069
0.0015109255909919739
0.0013923435471951962
0.0013002647319808602
0.0012207725085318089
0.001155072939582169
0.001093014026992023
0.0010221025440841913
0.0009487018687650561
0.0008725784136913717
0.0007760798907838762
0.0006618183106184006
0.0005570496432483196
0.0005012915935367346
0.0004917543265037239
0.0004891493590548635
0.00048608664656057954
0.00048165791667997837
0.0004741248267237097
0.00046454809489659965
0.00044163112761452794
0.0003990810364484787
0.00034400931326672435
0.00028633655165322125
0.00023769364634063095
0.00020342256175354123
0.00018348006415180862
0.00017694890266284347
0.0001824984938139096
0.00019185359997209162
0.0002036555961240083
0.00021141883917152882
0.00021218418260104954
0.00020056372159160674
0.0001800489262677729
0.00015550800890196115
0.00012972133117727935
0.00010790190572151914
9.073928231373429e-05
8.201075252145529e-05
8.186131890397519e-05
8.629652438685298e-05
9.285205305786803e-05
9.983181371353567e-05
0.00010332485544495285
0.00010374980047345161
9.995660366257653e-05
9.208025585394353e-05
8.096931560430676e-05
6.955065327929333e-05
5.96202262386214e-05
5.235362550592981e-05
4.837421147385612e-05
4.756033013109118e-05
4.924759196001105e-05
5.217970465309918e-05
5.530360431293957e-05
5.678232992067933e-05
5.721974957850762e-05
5.5888456699904054e-05
5.321350909071043e-05
4.980168887414038e-05
4.495098255574703e-05
4.110466397833079e-05
3.7975416489643976e-05
3.5511333408067e-05
3.436323459027335e-05
3.407773328945041e-05
3.506530629238114e-05
3.589167317841202e-05
3.758819366339594e-05
3.853601447190158e-05
4.002676359959878e-05
3.82661419280339e-05
3.686175841721706e-05
3.594019653974101e-05
3.418816777411848e-05
3.227026900276542e-05
3.0460972993751056e-05
2.9400940547930077e-05
2.9261806048452854e-05
3.0072500521782786e-05
3.1019731977721676e-05
3.2865264074644074e-05
3.40761398547329e-05
3.304053097963333e-05
3.426619878155179e-05
3.056960485992022e-05
3.109024328296073e-05
2.9685475965379737e-05
2.9623904993059114e-05
2.75942020380171e-05
2.7001367925549857e-05
2.6872337912209332e-05
2.5928749892045744e-05
2.599471918074414e-05
2.6361123673268594e-05
2.5887060473905876e-05
2.6096797228092328e-05
2.4602033590781502e-05
2.411674904578831e-05
2.3724007405689918e-05
2.3038013750920072e-05
2.235376632597763e-05
2.112926267727744e-05
2.0856392438872717e-05
2.0941435650456697e-05
2.1186864614719525e-05
2.1682752048945986e-05
2.2066837118472904e-05
2.2010566681274213e-05
2.1607720555039123e-05
2.061052327917423e-05
1.9608818547567353e-05
2.0357945686555468e-05
2.0741113985423e-05
2.0669154764618725e-05
2.1370913600549102e-05
2.1847217794856988e-05
2.1532383470912464e-05
2.1597494196612388e-05
2.027900336543098e-05
1.9813656763290055e-05
1.9766390323638916e-05
1.8448383343638852e-05
1.782712024578359e-05
1.757889549480751e-05
1.788296503946185e-05
1.7535083316033706e-05
1.7316922821919434e-05
1.7584663510206155e-05
1.708201307337731e-05
1.6920685084187426e-05
1.6458838217658922e-05
1.5994492059689946e-05
1.555372728034854e-05
1.534349394205492e-05
1.541432175145019e-05
1.5623209037585184e-05
1.5604156942572445e-05
1.602819247636944e-05
1.679656452324707e-05
1.6574776964262128e-05
1.6549638530705124e-05
1.637990862946026e-05
1.5900828657322563e-05
1.5740877643111162e-05
1.5487514247070067e-05
1.5106085811567027e-05
1.507174783910159e-05
1.4941750123398378e-05
1.598227390786633e-05
0.6850894689559937
0.31117531657218933
0.13141986727714539
0.23179009556770325
0.30460625886917114
0.2459460347890854
0.15971677005290985
0.12390179932117462
0.12459821254014969
0.1268869936466217
0.1153828501701355
0.09841524064540863
0.08558356016874313
0.0779070034623146
0.07071996480226517
0.06310079991817474
0.05705549567937851
0.052547603845596313
0.048209525644779205
0.0433044359087944
0.03844992816448212
0.03427749127149582
0.030765434727072716
0.027932945638895035
0.025815164670348167
0.02400548942387104
0.02168392390012741
0.018881317228078842
0.01658160425722599
0.01514864806085825
0.01407906785607338
0.012826559133827686
0.011447027325630188
0.010231352411210537
0.009201022796332836
0.008241101168096066
0.007387604098767042
0.0067241913639009
0.00613334821537137
0.005487443413585424
0.0048494115471839905
0.004361457657068968
0.004021818283945322
0.0036825737915933132
0.0033250509295612574
0.0029707043431699276
0.002676068339496851
0.002434268593788147
0.0022165372502058744
0.001978690968826413
0.0017428973224014044
0.0015496552223339677
0.0014114417135715485
0.001311030238866806
0.0012159233447164297
0.0011159965069964528
0.0010217955568805337
0.0009584312792867422
0.0009175276500172913
0.0008683116175234318
0.0007930003921501338
0.0007102651288732886
0.0006413173396140337
0.0005798483034595847
0.0005208832444623113
0.0004654800286516547
0.00042134575778618455
0.00038976757787168026
0.00035906527773477137
0.00033591740066185594
0.00032622518483549356
0.0003200788632966578
0.00031260692048817873
0.00029927605646662414
0.0002807251876220107
0.00025884064962156117
0.00023415817122440785
0.0002108702901750803
0.0001904301025206223
0.00017390752327628434
0.00016141276864800602
0.00015111223910935223
0.0001444130903109908
0.00014163654122967273
0.00014067624579183757
0.0001358175795758143
0.00013240771659184247
0.0001301149750361219
0.0001247601758223027
0.00012085151684004813
0.00011307946260785684
0.00010584399569779634
9.866269829217345e-05
9.452230733586475e-05
9.001331636682153e-05
9.626093378756195e-05
9.829320333665237e-05
9.719363151816651e-05
0.0001262962759938091
0.00010249367187498137
0.00011615885887295008
0.000109834574686829
0.00012342451373115182
0.0001082900125766173
0.00010202806151937693
9.063162724487484e-05
8.115456876112148e-05
7.322394958464429e-05
6.878920248709619e-05
6.361827399814501e-05
6.152454443508759e-05
6.08414520684164e-05
5.972538565401919e-05
5.882666300749406e-05
5.864637205377221e-05
5.82029388169758e-05
5.487869930220768e-05
5.102398426970467e-05
5.042120028520003e-05
4.878144318354316e-05
4.8950922064250335e-05
4.768974758917466e-05
4.760899537359364e-05
4.553190228762105e-05
4.5056978706270456e-05
4.2462623241590336e-05
4.4340227759676054e-05
5.081244671600871e-05
4.836648440686986e-05
4.148354128119536e-05
4.168214582023211e-05
4.2990192014258355e-05
4.467755206860602e-05
4.2745552491396666e-05
4.391537731862627e-05
4.1369774407939985e-05
4.1599003452574834e-05
3.853259113384411e-05
3.8820176996523514e-05
3.631547588156536e-05
3.685553019749932e-05
3.703397305798717e-05
3.644733806140721e-05
3.6471657949732617e-05
3.5835062590194866e-05
3.608489714679308e-05
3.579253097996116e-05
3.771718547795899e-05
3.486637433525175e-05
3.406581163289957e-05
3.3752250601537526e-05
3.903909964719787e-05
3.4726526791928336e-05
3.625698809628375e-05
3.6813180486205965e-05
3.706468487507664e-05
4.129027365706861e-05
5.4519856348633766e-05
4.2713581933639944e-05
3.743823617696762e-05
3.4237502404721454e-05
3.191985888406634e-05
3.5226414183853194e-05
3.5357246815692633e-05
4.2632647819118574e-05
3.6058310797670856e-05
3.6121276934864e-05
3.206436304026283e-05
3.2629879569867626e-05
3.197579280822538e-05
2.9883751267334446e-05
2.98910636047367e-05
2.934249278041534e-05
2.776100518531166e-05
2.7574731575441547e-05
2.6620102289598435e-05
2.5467346858931705e-05
2.4005134036997333e-05
2.38472184719285e-05
2.302341272297781e-05
2.1979189114063047e-05
2.2057338355807588e-05
2.236148611700628e-05
2.1862539142603055e-05
2.242723167000804e-05
2.2617035938310437e-05
2.1384516003308818e-05
2.178924660256598e-05
2.1023728550062515e-05
2.2213958800421096e-05
2.298876643180847e-05
2.1275161998346448e-05
2.2352429368766025e-05
2.096249045280274e-05
1.970607445400674e-05
2.2193418772076257e-05
1.917892586789094e-05
2.1699910575989634e-05
1.9767876437981613e-05
2.2146203264128417e-05
2.1941734303254634e-05
2.1901319996686652e-05
2.0395988030941226e-05
2.1212319552432746e-05
2.11211372516118e-05
2.209048943768721e-05
2.8297410608502105e-05
3.476651181699708e-05
5.141666406416334e-05
2.5076002202695236e-05
2.4512055460945703e-05
3.284913327661343e-05
2.1819972971570678e-05
2.254424362035934e-05
1.9282984794699587e-05
2.1696798285120167e-05
1.8641942006070167e-05
2.1544132323469967e-05
1.8257476767757908e-05
1.9672164853545837e-05
1.7514377759653144e-05
1.906492980197072e-05
1.7914659110829234e-05
1.780515412974637e-05
1.9852674085996114e-05
2.097249853250105e-05
2.0077906810911372e-05
1.926066033774987e-05
1.994586273212917e-05
2.065850821963977e-05
2.060455153696239e-05
1.8894557797466405e-05
2.422465149720665e-05
1.9355442418600433e-05
2.76001010206528e-05
2.3863673050072975e-05
1.9263514332124032e-05
1.8828386600944214e-05
1.9210241589462385e-05
1.9954928575316444e-05
2.1843239665031433e-05
2.5893170459312387e-05
2.2908156097400934e-05
3.28294190694578e-05
5.342272197594866e-05
3.7229532608762383e-05
3.501398168737069e-05
4.682906001107767e-05
2.8108483093092218e-05
2.9299444577191025e-05
3.160282358294353e-05
2.8726080927299336e-05
2.6072988475789316e-05
2.5826502678683028e-05
2.4650928025948815e-05
2.4337799914064817e-05
2.1799400201416574e-05
1.8552922483650036e-05
2.1905041649006307e-05
1.977812462428119e-05
2.0649846192100085e-05
1.8845054000848904e-05
1.783652805897873e-05
1.6649129975121468e-05
1.6340320144081488e-05
1.5436387911904603e-05
1.5025704669824336e-05
1.4404602552531287e-05
1.4850013940304052e-05
1.486026758357184e-05
1.440542473574169e-05
1.3931306966696866e-05
1.3471147212840151e-05
1.4043095688975882e-05
1.3464698895404581e-05
1.4105082300375216e-05
1.368420180369867e-05
1.3693132132175379e-05
1.2680432519118767e-05
1.3048326763964724e-05
1.2362386769382283e-05
1.196801895275712e-05
1.2353848433122039e-05
1.2354945283732377e-05
1.1737254681065679e-05
1.1882315448019654e-05
1.1241085303481668e-05
1.139256710303016e-05
1.2458777746360283e-05
1.2393111319397576e-05
1.207716741191689e-05
1.1982260730292182e-05
1.193080697703408e-05
1.2017653716611676e-05
1.1874329175043385e-05
1.201231589220697e-05
1.1994502528978046e-05
1.1729558536899276e-05
1.1204459951841272e-05
1.1065386388509069e-05
1.1048291526094545e-05
1.0687298527045641e-05
1.0557394489296712e-05
1.0543118150962982e-05
1.1077942872361746e-05
1.1409746548451949e-05
1.1234072189836297e-05
1.1098646609752905e-05
1.1582821571209934e-05
1.2033653547405265e-05
1.2049508768541273e-05
1.1727931450877804e-05
1.1546718269528355e-05
1.1856952369271312e-05
1.257402982446365e-05
1.7493217455921695e-05
1.738551873131655e-05
1.6655427316436544e-05
1.542278732813429e-05
1.6441281331935897e-05
1.5435680325026624e-05
1.578698356752284e-05
1.5818130123079754e-05
1.445238376618363e-05
1.4403401110030245e-05
1.3962814591650385e-05
1.370029895042535e-05
1.4650365301349666e-05
1.4031712453288492e-05
1.4100943189987447e-05
1.4663196452602278e-05
1.4102469322097022e-05
1.5362276826635934e-05
1.4426600500883069e-05
1.321489799011033e-05
1.453696586395381e-05
1.4401829503185581e-05
1.6026677258196287e-05
1.3835709069098812e-05
1.401238205289701e-05
1.3520898392016534e-05
1.3590184607892297e-05
1.2977272490388714e-05
1.4365610695676878e-05
1.2178600627521519e-05
0.5091102123260498
0.23402899503707886
0.11620673537254333
0.20736666023731232
0.26092103123664856
0.20242196321487427
0.12839816510677338
0.10288111120462418
0.11142072081565857
0.11542979627847672
0.10128471255302429
0.08296281099319458
0.07351064682006836
0.06896767765283585
0.062174223363399506
0.055382512509822845
0.05114332586526871
0.04725285992026329
0.042122457176446915
0.037080105394124985
0.03336155042052269
0.03005005046725273
0.026926156133413315
0.0243487898260355
0.022264832630753517
0.020057063549757004
0.01767979934811592
0.015543506480753422
0.013975194655358791
0.01271862629801035
0.011527148075401783
0.01035354658961296
0.009222584776580334
0.008218091912567616
0.007271917536854744
0.00639760959893465
0.005698872730135918
0.005187812726944685
0.004748532548546791
0.004292724654078484
0.003847327083349228
0.0034164541866630316
0.003066157689318061
0.0027829017490148544
0.0026016298215836287
0.0024261055514216423
0.002214657375589013
0.0020191033836454153
0.0017860224470496178
0.0015280972002074122
0.0014713137643411756
0.0012957080034539104
0.0011770105920732021
0.0010784234618768096
0.0009817724348977208
0.0009391629137098789
0.0009163934155367315
0.000857609324157238
0.0007869843975640833
0.0007203866261988878
0.0006694298353977501
0.0005859219818376005
0.0005099176778458059
0.000470946601126343
0.0004146837745793164
0.00036874524084851146
0.00034402968594804406
0.0003346433222759515
0.00033646472729742527
0.0003366976452525705
0.00033564885961823165
0.0003172192082274705
0.00029091513715684414
0.0002587006310932338
0.00022728067415300757
0.00020002755627501756
0.00017224204202648252
0.00014959965483285487
0.0001366691867588088
0.00013188748562242836
0.00013456559099722654
0.0001393359707435593
0.00014329001714941114
0.00014369009295478463
0.00013930798741057515
0.00013138388749212027
0.00012016489927191287
0.00010785937047330663
9.470903751207516e-05
8.19913184386678e-05
7.263407314894721e-05
6.783656135667115e-05
6.53964452794753e-05
6.670394213870168e-05
6.851805665064603e-05
7.139346416806802e-05
7.479387568309903e-05
7.648361497558653e-05
7.74198051658459e-05
7.211894262582064e-05
6.679767102468759e-05
6.0910235333722085e-05
5.3349725931184366e-05
4.846298543270677e-05
4.6051158278714865e-05
4.358720252639614e-05
4.3528965761652216e-05
4.408541281009093e-05
4.533988612820394e-05
4.648188769351691e-05
4.74103435408324e-05
4.6997552999528125e-05
4.4769636588171124e-05
4.2301944631617516e-05
3.9550126530230045e-05
3.700274464790709e-05
3.527000080794096e-05
3.360704431543127e-05
3.255885894759558e-05
3.282678881078027e-05
3.2888041459955275e-05
3.2880136132007465e-05
3.2673935493221506e-05
3.2776562875369564e-05
3.254841431044042e-05
3.189488052157685e-05
3.0708622944075614e-05
2.9803015422658063e-05
2.867232251446694e-05
2.867787770810537e-05
2.8867698347312398e-05
2.850794953701552e-05
2.7486696126288734e-05
2.5727538741193712e-05
2.5252995328628458e-05
2.5874136554193683e-05
2.6943009288515896e-05
2.6496421924093738e-05
2.6068619263242e-05
2.5468167223152705e-05
2.5672075935290195e-05
2.42084151977906e-05
2.3240743757924065e-05
2.198027323174756e-05
2.2013440684531815e-05
2.2681288101011887e-05
2.2936992536415346e-05
2.3666838387725875e-05
2.3830016289139166e-05
2.348646376049146e-05
2.3403596060234122e-05
2.266714182042051e-05
2.234957901237067e-05
2.2152769815875217e-05
2.190802842960693e-05
2.072910501738079e-05
1.9891704141627997e-05
1.9910923583665863e-05
1.9654897187137976e-05
2.180532828788273e-05
2.0613202650565654e-05
1.9055070879403502e-05
1.986245479201898e-05
1.8597680536913686e-05
1.9305587557028048e-05
1.9508815967128612e-05
1.8480133803677745e-05
1.916322435135953e-05
1.806627551559359e-05
1.780039383447729e-05
1.828242420742754e-05
1.7337355529889464e-05
1.7546548406244256e-05
1.7794451196095906e-05
1.7115728041972034e-05
1.6808200598461553e-05
1.6477057215524837e-05
1.631532359169796e-05
1.738854007271584e-05
1.9902961867046542e-05
2.1876134269405156e-05
1.7441550880903378e-05
1.5561110558337532e-05
1.8258946511195973e-05
1.7323041902272962e-05
1.5148538295761682e-05
1.6049021724029444e-05
1.6243449863395654e-05
1.5363086276920512e-05
1.5540623280685395e-05
1.645511292736046e-05
1.628428253752645e-05
1.544870247016661e-05
1.564546619192697e-05
1.4854528672003653e-05
1.4014427506481297e-05
1.4569794984709006e-05
1.3952913832326885e-05
1.3737530025537126e-05
1.4030313650437165e-05
1.3895695701648947e-05
1.4538375580741558e-05
1.4202494639903307e-05
1.4796544746786822e-05
1.4569935046893079e-05
1.5231337783916388e-05
0.6887597441673279
0.3283144533634186
0.1271432340145111
0.21098098158836365
0.32299426198005676
0.29607492685317993
0.20091304183006287
0.13996316492557526
0.12998007237911224
0.13705480098724365
0.13285711407661438
0.11555180698633194
0.09698210656642914
0.08534899353981018
0.07751433551311493
0.07035413384437561
0.064024917781353
0.058626215904951096
0.05320947989821434
0.04770642891526222
0.04333379492163658
0.03999033942818642
0.0361175462603569
0.031724561005830765
0.028057558462023735
0.025517117232084274
0.023069316521286964
0.020547669380903244
0.018260324373841286
0.016489602625370026
0.014973686076700687
0.01345968060195446
0.011838948354125023
0.010238632559776306
0.008980550803244114
0.008220961317420006
0.007726792246103287
0.007108405698090792
0.006234507542103529
0.005310391075909138
0.0046167089603841305
0.004206166137009859
0.003920191898941994
0.003625099314376712
0.0033066559117287397
0.002988772466778755
0.002666015410795808
0.0023721414618194103
0.002149342093616724
0.0019946289248764515
0.0018544973572716117
0.0016848016530275345
0.0014896305510774255
0.0013202654663473368
0.0011954394867643714
0.001094512059353292
0.0009995258878916502
0.0009092580294236541
0.0008358991472050548
0.0007783548207953572
0.0007231337949633598
0.0006638061022385955
0.000607490714173764
0.0005613903631456196
0.0005182169261388481
0.00047349624219350517
0.0004342594475019723
0.0004020061460323632
0.0003709937445819378
0.00033815199276432395
0.00030950657674111426
0.0002862473193090409
0.0002663303166627884
0.00024889910127967596
0.00023450767912436277
0.00022107588301878422
0.00020683821639977396
0.00019245089788455516
0.00017963469144888222
0.00016811977548059076
0.00015656306641176343
0.00014689943054690957
0.0001390503894072026
0.00013216993829701096
0.00012539861199911684
0.0001186974550364539
0.00011268571688560769
0.00010724306048359722
0.00010193030175287277
9.840564598562196e-05
9.371763007948175e-05
8.928869647206739e-05
8.671052637510002e-05
8.204335608752444e-05
7.977469795150682e-05
7.645899313502014e-05
7.450013072229922e-05
7.216086669359356e-05
7.048786210361868e-05
6.668523565167561e-05
6.489500083262101e-05
6.323939305730164e-05
6.164302612887695e-05
5.991983925923705e-05
5.726209928980097e-05
5.549933484871872e-05
5.4225445637712255e-05
5.208999937167391e-05
5.0627368182176724e-05
4.952800372848287e-05
4.933772288495675e-05
4.857684325543232e-05
4.7673038352513686e-05
4.689672277891077e-05
4.5892782509326935e-05
4.551080201053992e-05
4.398386226966977e-05
4.287080082576722e-05
4.20797587139532e-05
4.078466008650139e-05
4.008539690403268e-05
3.9541318983538076e-05
3.922696123481728e-05
3.8209062040550634e-05
3.752117117983289e-05
3.7197605706751347e-05
3.6414632631931454e-05
3.5712826502276585e-05
3.511418981361203e-05
3.449045470915735e-05
3.3965381589950994e-05
3.383367584319785e-05
3.401490903343074e-05
3.3034535590559244e-05
3.2065450795926154e-05
3.110767647740431e-05
3.103713970631361e-05
3.05724679492414e-05
3.0154695195960812e-05
3.0164208510541357e-05
3.073741390835494e-05
3.05461508105509e-05
3.0072351364651695e-05
2.9747649023192935e-05
2.9551785701187328e-05
2.871789547498338e-05
2.8396598281688057e-05
2.8220565582159907e-05
2.7847683668369427e-05
3.174020457663573e-05
2.933430005214177e-05
3.34180258505512e-05
2.9297814762685448e-05
3.750068572117016e-05
3.1459061574423686e-05
3.482051761238836e-05
3.140055559924804e-05
3.214003299945034e-05
2.868262345145922e-05
2.829739787557628e-05
3.0002503990544938e-05
2.611585659906268e-05
2.553586455178447e-05
2.5702998755150475e-05
2.4346913050976582e-05
2.305006819369737e-05
2.2889780666446313e-05
2.2989623175817542e-05
2.275717088195961e-05
2.1929839931544848e-05
2.2108550183475018e-05
2.222810326202307e-05
2.234244857390877e-05
2.675374889804516e-05
2.2172785975271836e-05
2.9165588784962893e-05
2.5856659704004414e-05
2.743429649854079e-05
2.570027754700277e-05
2.3291095203603618e-05
2.3570233679492958e-05
2.3200187570182607e-05
2.3566230083815753e-05
2.2470549083664082e-05
2.1532332539209165e-05
2.1933079551672563e-05
2.2230322429095395e-05
2.2816491764388047e-05
2.3398319171974435e-05
2.261116424051579e-05
2.2333397282636724e-05
2.188989492424298e-05
2.094639239658136e-05
2.050562579825055e-05
2.049391514447052e-05
2.066050365101546e-05
2.0529056200757623e-05
1.994470767385792e-05
1.9937677279813215e-05
1.983899528568145e-05
1.939484900503885e-05
1.9180040908395313e-05
1.951508420461323e-05
1.8816459487425163e-05
1.8616659872350283e-05
1.922771116369404e-05
1.977474312298e-05
1.9039560356759466e-05
1.8974944396177307e-05
1.8205959349870682e-05
1.8197732060798444e-05
1.7612794181331992e-05
1.7549504264025018e-05
1.835852162912488e-05
1.801738835638389e-05
1.7097532690968364e-05
1.6629879610263743e-05
1.6379295630031265e-05
1.625579534447752e-05
1.6085936294985004e-05
1.5583196727675386e-05
1.501120459579397e-05
1.5071331290528178e-05
1.5593261196045205e-05
1.5189234545687214e-05
1.4959071449993644e-05
1.5618803445249796e-05
1.5363119018729776e-05
1.4964585716370493e-05
1.554525806568563e-05
1.575503483763896e-05
1.468790833314415e-05
1.4734216165379621e-05
1.4887711586197838e-05
1.4526436643791385e-05
1.4642259884567466e-05
1.4116540114628151e-05
1.4389062926056795e-05
1.4420135812542867e-05
1.3714520719076972e-05
1.4507485502690542e-05
1.422928926331224e-05
1.4432010175369214e-05
1.4035526874067727e-05
1.3566806046583224e-05
1.372931910736952e-05
1.3145569937478285e-05
1.3329718967725057e-05
1.3308860616234597e-05
1.34948213599273e-05
1.353534207737539e-05
1.3571373528975528e-05
1.324193726759404e-05
1.2458829587558284e-05
1.2454094758140855e-05
1.2559608876472339e-05
1.2468485692807008e-05
1.2625060662685428e-05
1.5199938388832379e-05
4.8847548896446824e-05
7.792328688083217e-05
7.881075725890696e-05
5.033165871282108e-05
5.784475797554478e-05
4.131718014832586e-05
4.138478107051924e-05
4.177872688160278e-05
3.8324145862134174e-05
3.178334372933023e-05
3.925205965060741e-05
3.084190029767342e-05
2.6161278583458625e-05
2.433949885016773e-05
2.354766911594197e-05
2.2080153939896263e-05
2.028786184382625e-05
1.891581450763624e-05
1.8274527974426746e-05
1.7665237464825623e-05
1.7232496247743256e-05
1.6428943126811646e-05
1.5315841665142216e-05
1.4929675671737641e-05
1.4536138223775197e-05
1.4580471543013118e-05
1.4655500308435876e-05
1.3833362572768237e-05
1.3599044905276969e-05
1.3406582183961291e-05
1.362000602966873e-05
1.2944898116984405e-05
1.2245861398696434e-05
1.1896517207787838e-05
1.215614793181885e-05
1.2133752534282394e-05
1.2166086889919825e-05
1.1054755304940045e-05
1.0896913408942055e-05
1.1226216884097084e-05
1.1094297406089026e-05
1.077034630725393e-05
1.0472825124452356e-05
1.070475536835147e-05
1.0638664207363036e-05
1.0840284630830865e-05
1.097983022191329e-05
1.0503020348551217e-05
1.0051036952063441e-05
1.0409684364276472e-05
1.0439459401823115e-05
1.061710554495221e-05
1.0766711966425646e-05
1.1093233297287952e-05
1.1912490663235076e-05
1.3499276974471286e-05
1.2470107321860269e-05
1.3148799553164281e-05
1.2935865015606396e-05
1.1863418876600917e-05
1.1375492249499075e-05
1.1642236131592654e-05
1.1072472261730582e-05
1.101647376344772e-05
1.1393108252377715e-05
1.052499828801956e-05
1.0934388228633907e-05
1.1700050890794955e-05
1.1402256859582849e-05
1.1217927749385126e-05
1.1191954399691895e-05
1.1880563761224039e-05
1.0747114174591843e-05
1.094132585421903e-05
1.0875363841478247e-05
1.0214667781838216e-05
1.0841099538083654e-05
1.1003960935340729e-05
1.0564568583504297e-05
1.1402106792957056e-05
1.1745481060643215e-05
1.1033413102268241e-05
1.0629932148731314e-05
1.041126324707875e-05
1.0999870028172154e-05
1.1136130524391774e-05
1.0985739208990708e-05
1.015340330923209e-05
1.1328466825943906e-05
1.1819750397989992e-05
1.301233896811027e-05
1.1940303011215292e-05
1.3157520697859582e-05
1.0663460670912173e-05
1.048681133397622e-05
1.0758692951640114e-05
1.12162724690279e-05
9.836620847636368e-06
1.0652021046553273e-05
1.0065956303151324e-05
1.0043432666861918e-05
9.69888424151577e-06
9.644691090215929e-06
1.3322568520379718e-05
1.5031107068352867e-05
1.295164656767156e-05
1.1947266102652065e-05
1.2154639080108609e-05
1.2319972483965103e-05
1.1363938938302454e-05
1.224167317559477e-05
1.2266285011719447e-05
1.1683062439260539e-05
1.0387702786829323e-05
9.912876521411818e-06
9.267256245948374e-06
9.210900316247717e-06
9.46582713368116e-06
8.8015767687466e-06
8.53462188388221e-06
8.434800292889122e-06
8.324996997544076e-06
8.573247214371804e-06
8.868251825333573e-06
9.03917862160597e-06
9.495942322246265e-06
9.362053788208868e-06
8.88612794369692e-06
8.942009117163252e-06
9.104982382268645e-06
9.13982239580946e-06
9.01727889868198e-06
9.34486433834536e-06
9.553144082019571e-06
1.0116408702742774e-05
9.856178621703293e-06
9.942781616700813e-06
9.780173058970831e-06
9.781600056157913e-06
9.660498108132742e-06
9.719718036649283e-06
9.750594472279772e-06
9.725982636155095e-06
9.496265192865394e-06
9.087180842470843e-06
8.82864787854487e-06
8.417713615926914e-06
8.409989277424756e-06
8.32919522508746e-06
8.097432328213472e-06
9.14658357942244e-06
8.422331120527815e-06
1.0364491572545376e-05
1.1768333024519961e-05
1.1711154002114199e-05
1.1599781828408595e-05
1.144902125815861e-05
1.1157906556036323e-05
1.0671535164874513e-05
9.848036825133022e-06
9.082043106900528e-06
9.118827620113734e-06
9.066769962373655e-06
8.8393844634993e-06
8.659418199385982e-06
8.446030733466614e-06
8.38806590763852e-06
8.529909791832324e-06
8.151549081958365e-06
8.285956027975772e-06
8.678368430992123e-06
8.531054845661856e-06
9.99108306132257e-06
9.844541636994109e-06
9.200386557495221e-06
9.476319974055514e-06
8.915423677535728e-06
8.96485653356649e-06
9.083425538847223e-06
8.420151971222367e-06
8.383201929973438e-06
8.383103704545647e-06
7.969739272084553e-06
7.933000233606435e-06
7.174039183155401e-06
8.034281563595869e-06
8.021516805456486e-06
8.210079613490961e-06
8.834292202664074e-06
7.602955520269461e-06
7.514295248256531e-06
7.962378731463104e-06
7.734394785074983e-06
7.3809587775031105e-06
7.423179340548813e-06
7.71106806496391e-06
1.0131721865036525e-05
9.454179235035554e-06
9.040709301189054e-06
8.336057362612337e-06
8.691149560036138e-06
9.344148566015065e-06
9.03536692931084e-06
9.083263648790307e-06
9.090311323234346e-06
9.909782420436386e-06
1.0478340300323907e-05
8.6652244135621e-06
9.220631909556687e-06
8.903984053176828e-06
8.873102160578128e-06
1.0123726497113239e-05
1.130174223362701e-05
8.74410670803627e-06
8.969390364654828e-06
8.336593054991681e-06
8.996076758194249e-06
9.474929356656503e-06
9.34071977098938e-06
1.089092438633088e-05
1.0630724318616558e-05
9.991989827540237e-06
9.348859748570248e-06
9.53509606915759e-06
9.557915291225072e-06
8.797289410722442e-06
8.964576409198344e-06
9.264225809602067e-06
8.797420377959497e-06
8.90647334017558e-06
9.049254913406912e-06
8.761173376115039e-06
9.101007890421897e-06
9.343800229544286e-06
8.940871339291334e-06
8.585097930335905e-06
9.057599527295679e-06
9.041178600455169e-06
8.667269867146388e-06
7.746296432742383e-06
7.379008820862509e-06
7.359411483776057e-06
7.098697096807882e-06
7.381094292213675e-06
6.898471383465221e-06
6.802641564718215e-06
7.007493877608795e-06
7.0295200202963315e-06
6.913673132658005e-06
6.687523182336008e-06
6.560705060110195e-06
6.5370863921998534e-06
7.528392416134011e-06
9.400864655617625e-06
9.77346735453466e-06
9.027939995576162e-06
9.71463759924518e-06
9.938421499100514e-06
9.126491931965575e-06
8.883303053153213e-06
8.183142199413851e-06
8.760605851421133e-06
9.695306289358996e-06
1.0485749953659251e-05
9.871075235423632e-06
8.825434633763507e-06
9.21143055165885e-06
8.699144927959424e-06
8.297094609588385e-06
8.129649359034374e-06
8.286358934128657e-06
8.583049748267513e-06
8.783178600424435e-06
8.480671567667741e-06
8.152255759341642e-06
7.715192623436451e-06
7.4230706559319515e-06
7.214976449176902e-06
7.673287655052263e-06
7.354362423939165e-06
7.000183813943295e-06
6.807408681197558e-06
7.403117706417106e-06
8.194497240765486e-06
9.524351298750844e-06
9.523896551399957e-06
9.021266123454552e-06
9.164761650026776e-06
9.498075087321922e-06
9.223327651852742e-06
8.923364475776907e-06
9.670190593169536e-06
9.250059520127252e-06
8.702064405952115e-06
7.800293133186642e-06
7.654737601114903e-06
7.8483390097972e-06
7.647265192645136e-06
7.77533477958059e-06
7.539897069364088e-06
7.42817428545095e-06
7.891918357927352e-06
9.277630852011498e-06
1.4026228200236801e-05
1.5210937817755621e-05
1.4426471352635417e-05
1.0345140253775753e-05
1.2889722711406648e-05
1.1079793694079854e-05
1.0894818842643872e-05
9.800885891309008e-06
1.0422911145724356e-05
9.821274943533354e-06
9.172114005195908e-06
8.05670515546808e-06
7.825600732758176e-06
8.808362508716527e-06
8.638955478090793e-06
8.813281965558417e-06
8.398313184443396e-06
8.417550816375297e-06
9.480718290433288e-06
9.189232514472678e-06
8.930282092478592e-06
8.92949083208805e-06
8.035438440856524e-06
8.176483788702171e-06
8.023243935895152e-06
7.81299877417041e-06
9.104129276238382e-06
8.99701080925297e-06
1.1197159437870141e-05
1.1264328350080177e-05
8.660529601911549e-06
8.989248271973338e-06
8.78993705555331e-06
8.407351742789615e-06
8.612818419351242e-06
9.385138582729269e-06
9.15857162908651e-06
8.863005859893747e-06
8.660286766826175e-06
8.621995220892131e-06
7.884947990532964e-06
7.1993372330325656e-06
7.125168849597685e-06
7.4874683377856854e-06
7.522096439060988e-06
8.702053492015693e-06
9.712740393297281e-06
1.0335263141314499e-05
1.070177950168727e-05
1.067006633093115e-05
9.764883543539327e-06
9.3859753178549e-06
8.654838893562555e-06
9.456929547013715e-06
9.523214430373628e-06
1.0669305993360467e-05
1.1744024050130975e-05
1.1160181202285457e-05
1.0884355106099974e-05
9.603251783119049e-06
8.567623808630742e-06
7.500188530684682e-06
7.666810233786236e-06
7.73257215769263e-06
7.351070053118747e-06
8.293787686852738e-06
8.573995728511363e-06
9.01234398043016e-06
1.1084628567914478e-05
1.1369924322934821e-05
1.0058588486572262e-05
9.180746019410435e-06
8.60303407534957e-06
7.591741450596601e-06
7.434086001012474e-06
7.878240467107389e-06
8.477615665469784e-06
9.695435437606648e-06
1.0936710168607533e-05
1.129792053689016e-05
1.1717033885361161e-05
1.1545065717655234e-05
1.1006037311744876e-05
9.98079758574022e-06
8.997270924737677e-06
8.969674127001781e-06
1.0063369700219482e-05
9.989847967517562e-06
1.0440583537274506e-05
1.0871131053136196e-05
1.0990373993990943e-05
1.0599095730867703e-05
1.0274112355546094e-05
9.476847480982542e-06
8.590041034040041e-06
8.782728400547057e-06
8.959827027865686e-06
8.84350356500363e-06
1.1353052286722232e-05
1.2135890756326262e-05
1.2442885235941503e-05
1.240854362549726e-05
1.1763160728150979e-05
1.1292925591988023e-05
1.0512621884117834e-05
1.2549126950034406e-05
1.0789282896439545e-05
1.2056563718942925e-05
1.2772204172506463e-05
1.324470758845564e-05
1.4461694263445679e-05
1.355288623017259e-05
1.4637810636486392e-05
1.2963700100954156e-05
1.2301676179049537e-05
1.0707002729759552e-05
9.807388778426684e-06
1.0857758752536029e-05
9.791715456231032e-06
1.1925555554626044e-05
1.2060919289069716e-05
1.3266881978779566e-05
1.2120784958824515e-05
1.3125467376084998e-05
1.6127041817526333e-05
1.2223214980622288e-05
1.4601451766793616e-05
1.3062597645330243e-05
1.2993988093512598e-05
1.192992931464687e-05
1.1426864148234017e-05
1.3223958376329392e-05
1.1730893675121479e-05
1.3087602383166086e-05
1.1849982001876924e-05
1.1428388461354189e-05
1.2152209819760174e-05
9.754637176229153e-06
9.215104000759311e-06
8.59189731272636e-06
8.186992090486456e-06
9.089085324376356e-06
8.726016858418006e-06
9.116569344769232e-06
9.562981176713947e-06
9.035505172505509e-06
9.407607649336569e-06
9.238113307219464e-06
9.605856575944927e-06
1.0257242138322908e-05
1.0923887202807236e-05
1.0032377758761868e-05
9.416566172149032e-06
9.570622751198243e-06
8.711385817150585e-06
1.0625988579704426e-05
1.1224832633160986e-05
1.1604281098698266e-05
1.1817437552963383e-05
1.1434314728830941e-05
1.1145584721816704e-05
1.0899192602664698e-05
1.1274486496404279e-05
1.0306232979928609e-05
8.405525477428455e-06
8.758452167967334e-06
8.992981747724116e-06
9.649401363276411e-06
1.0478557669557631e-05
1.1340305718476884e-05
1.2108527698728722e-05
1.2274867913220078e-05
1.2815426089218818e-05
1.2436487850209232e-05
1.2461840924515855e-05
1.2661721484619193e-05
1.2299216905375943e-05
1.1289187568763737e-05
1.1441344213380944e-05
1.1244288543821312e-05
1.180857634608401e-05
1.2145762411819305e-05
1.2416204299370293e-05
1.257886196981417e-05
1.2563858035719022e-05
1.303535646002274e-05
1.3669312465935946e-05
1.2879964742751326e-05
1.4066639778320678e-05
1.3365426639211364e-05
1.1734527106455062e-05
1.1154635103594046e-05
1.2258013157406822e-05
1.3081022188998759e-05
1.4217656826076563e-05
1.4627500604547095e-05
1.4506353181786835e-05
1.3731707440456375e-05
1.4141011888568755e-05
1.3775917977909558e-05
1.299892937822733e-05
1.4629065844928846e-05
1.5648991393391043e-05
1.3475155355990864e-05
1.2384256478981115e-05
1.3748065612162463e-05
1.6172287359950133e-05
2.92446438834304e-05
2.7273519663140178e-05
3.0869112379150465e-05
3.8822065107524395e-05
2.9456721676979214e-05
3.173660661559552e-05
5.9402860642876476e-05
6.374843360390514e-05
4.8044643335742876e-05
4.0705934225115925e-05
3.173999721184373e-05
3.080019450862892e-05
2.6763944333652034e-05
2.9615272069349885e-05
2.541986759752035e-05
2.742111246334389e-05
2.6227253329125233e-05
2.634828160807956e-05
2.5683244530227967e-05
2.3951402909005992e-05
2.4321008822880685e-05
2.2212807380128652e-05
2.2350786821334623e-05
1.9520488422131166e-05
1.8602224372443743e-05
1.6168029105756432e-05
2.1882808141526766e-05
3.253538307035342e-05
2.7018768378184177e-05
3.083488263655454e-05
2.9496412025764585e-05
3.667132477858104e-05
3.421944347792305e-05
4.179422467132099e-05
3.3344069379381835e-05
3.310909232823178e-05
2.8319198463577777e-05
2.5926421585609205e-05
2.5707180611789227e-05
2.566526563896332e-05
2.6928193619824015e-05
2.2612814063904807e-05
2.4998556909849867e-05
2.322607542737387e-05
2.479848262737505e-05
2.287899042130448e-05
2.0842813682975248e-05
2.0452795070013963e-05
1.9392035028431565e-05
1.9555822291295044e-05
2.1129495507921092e-05
2.398538163106423e-05
2.020172178163193e-05
1.886606878542807e-05
1.6462327039334923e-05
1.8013339285971597e-05
1.788533882063348e-05
1.952842649188824e-05
2.027616574196145e-05
2.0923127522110008e-05
2.1083671526866965e-05
2.1726888007833622e-05
2.2390462618204765e-05
2.0634632164728828e-05
2.02169412659714e-05
1.9525721654645167e-05
2.026492074946873e-05
1.6231017070822418e-05
1.7282101907767355e-05
1.4861545423627831e-05
1.686610994511284e-05
0.6063596606254578
0.23485486209392548
0.1251729279756546
0.2474164515733719
0.28555238246917725
0.20541392266750336
0.13905350863933563
0.1252395510673523
0.1263672262430191
0.11889655888080597
0.10497304052114487
0.09189461171627045
0.0821831077337265
0.07359514385461807
0.0658232793211937
0.05915342643857002
0.053452957421541214
0.048503950238227844
0.0436597540974617
0.038977205753326416
0.034919846802949905
0.03152387589216232
0.028222333639860153
0.024956608191132545
0.022410275414586067
0.020735710859298706
0.019170377403497696
0.01715557463467121
0.015000497922301292
0.013267473317682743
0.012111636810004711
0.01113543938845396
0.009916546754539013
0.008642781525850296
0.007778014987707138
0.007268561981618404
0.0067515140399336815
0.005970940925180912
0.005195274017751217
0.004603181034326553
0.0042297132313251495
0.0038900875952094793
0.0035392125137150288
0.0031588738784193993
0.0028409590013325214
0.0026320586912333965
0.002415487775579095
0.0021322458051145077
0.0018342235125601292
0.001619093818590045
0.0015048931818455458
0.0014260078314691782
0.0013019547332078218
0.0011497809318825603
0.0010154059855267406
0.0009308849694207311
0.0008592820959165692
0.0007894336013123393
0.0007247731555253267
0.0006661252700723708
0.000605579640250653
0.0005498112877830863
0.0004985923878848553
0.0004468834085855633
0.00040018887375481427
0.0003710714227054268
0.0003591885615605861
0.00034668322768993676
0.0003239754296373576
0.00030082729062996805
0.0002802681701723486
0.00026058597723022103
0.00023587608302477747
0.0002108639309881255
0.00019223112030886114
0.00017843779642134905
0.0001651306520216167
0.00015343335689976811
0.00014508272579405457
0.00014015579654369503
0.00013468321412801743
0.00012814097863156348
0.0001233538641827181
0.00011888655717484653
0.00011162504961248487
0.00010250023478874937
9.443610179005191e-05
8.752167923375964e-05
8.125164458760992e-05
7.60472466936335e-05
7.186224684119225e-05
6.952793773962185e-05
6.822378054494038e-05
6.745749851688743e-05
6.66958512738347e-05
6.526523065986112e-05
6.438679702114314e-05
6.270307494560257e-05
6.014767132000998e-05
5.939356196904555e-05
5.521339699043892e-05
5.2955645514884964e-05
4.9656893679639325e-05
4.796011853613891e-05
4.6311659389175475e-05
4.44401302956976e-05
4.4231386709725484e-05
4.506512050284073e-05
4.437094321474433e-05
4.4989355956204236e-05
4.346810601418838e-05
4.251651625963859e-05
4.046791582368314e-05
3.854088208754547e-05
3.8186459278222173e-05
3.5469762224238366e-05
3.485194974928163e-05
3.318479866720736e-05
3.2776861189631745e-05
3.280689270468429e-05
3.3337626518914476e-05
3.348533937241882e-05
3.383007424417883e-05
3.380142879905179e-05
3.338290480314754e-05
3.292034671176225e-05
3.191677387803793e-05
3.096573709626682e-05
3.0118793802103028e-05
2.9453889510477893e-05
2.8414942789822817e-05
2.778251473500859e-05
2.721501368796453e-05
2.6929066734737717e-05
2.6802767024491914e-05
2.696720912354067e-05
2.6725921998149715e-05
2.6348365281592123e-05
2.5884788556140848e-05
2.5176141207339242e-05
2.4709399440325797e-05
2.472184132784605e-05
2.444068741169758e-05
2.3791599232936278e-05
2.3664402760914527e-05
2.3496408175560646e-05
2.3533559215138666e-05
2.3477598006138578e-05
2.304891859239433e-05
2.2346395780914463e-05
2.1516305423574522e-05
2.118221891578287e-05
2.1012980141676962e-05
2.0996054445276968e-05
2.103748010995332e-05
2.077521821775008e-05
2.0333711290732026e-05
2.119428063451778e-05
2.0885869162157178e-05
2.0896024579997174e-05
2.0364137526485138e-05
1.9862021872540936e-05
1.9416116629145108e-05
1.8761571482173167e-05
1.8407821698929183e-05
1.843004793045111e-05
1.8573555280454457e-05
1.849769068940077e-05
1.856536437117029e-05
1.8385775547358207e-05
1.8197937606601045e-05
1.775536838977132e-05
1.7686235878500156e-05
1.697779771347996e-05
1.670565688982606e-05
1.6658161257510073e-05
1.661070200498216e-05
1.6232204870902933e-05
1.6142965250764973e-05
1.5849940609768964e-05
1.5793148122611456e-05
1.5997024092939682e-05
1.604903445695527e-05
1.608746242709458e-05
1.5930583685985766e-05
1.6001195035642013e-05
1.6513042282895185e-05
1.7984677469939925e-05
1.6517244148417376e-05
1.5370736946351826e-05
1.582570985192433e-05
1.5585894288960844e-05
1.5468003766727634e-05
1.513581992185209e-05
1.4722726518812124e-05
1.4441562598221935e-05
1.4033888874109834e-05
1.4071400073589757e-05
1.4173570889397524e-05
1.4225218365027104e-05
1.4020315575180575e-05
1.4444325643125921e-05
1.4727288544236217e-05
1.4761023521714378e-05
1.4888233636156656e-05
1.433355464541819e-05
1.5629984773113392e-05
1.4720660146849696e-05
1.58291823026957e-05
1.4742647181265056e-05
1.5666879335185513e-05
1.4245812053559348e-05
1.4000181181472726e-05
1.3466106793202925e-05
1.3596152712125331e-05
1.3731099897995591e-05
1.3664873222296592e-05
1.3745573596679606e-05
1.3501883586286567e-05
1.3082272744213697e-05
1.2802764103980735e-05
1.235843501490308e-05
1.244123177457368e-05
1.2522356882982422e-05
1.2767541193170473e-05
1.2701812920568045e-05
1.2742765647999477e-05
1.2541744581540115e-05
1.2345311915851198e-05
1.2152398994658142e-05
1.2404959306877572e-05
1.208478079206543e-05
1.1862658539030235e-05
1.1622018973866943e-05
1.1312563401588704e-05
1.1546144378371537e-05
1.2013412742817309e-05
1.2153055649832822e-05
1.2567367775773164e-05
1.2623509064724203e-05
1.251638968824409e-05
1.2775331015291158e-05
1.277451610803837e-05
1.2266121302673128e-05
1.1584065759961959e-05
1.1849306247313507e-05
1.2475168659875635e-05
1.1805183021351695e-05
1.1676460417220369e-05
1.1799658750533126e-05
1.1911442925338633e-05
1.1483868547657039e-05
1.1310301488265395e-05
1.1256625839450862e-05
1.0739701792772394e-05
1.1100735719082877e-05
1.0924938578682486e-05
1.0851087608898524e-05
1.0561149792920332e-05
1.0754120921774302e-05
1.0808667866513133e-05
1.0945898793579545e-05
1.0964290595438797e-05
1.1271780749666505e-05
1.1610984074650332e-05
1.2004740710835904e-05
1.0735730938904453e-05
1.1091191481682472e-05
1.0224525794910733e-05
1.0605457646306604e-05
1.0600116183923092e-05
1.0376017598900944e-05
1.0455532901687548e-05
1.0727981134550646e-05
1.0635663784341887e-05
1.1060523320338689e-05
1.0456200470798649e-05
1.0262712748954073e-05
1.0861044756893534e-05
9.755550308909733e-06
9.670077815826517e-06
1.0069690688396804e-05
9.339955795439892e-06
9.437554581381846e-06
9.586367923475336e-06
9.335615686723031e-06
8.774138223088812e-06
8.899208296497818e-06
9.400921044289134e-06
9.500542546447832e-06
9.93303274299251e-06
9.375754416396376e-06
9.48364322539419e-06
1.0122796993528027e-05
9.900527402351145e-06
9.991976185119711e-06
1.0066002687381115e-05
1.0261445822834503e-05
9.7512247521081e-06
1.0647764611348975e-05
1.0198714335274417e-05
1.0142603059648536e-05
9.392111678607762e-06
9.307213076681364e-06
9.077723007067107e-06
9.841410246735904e-06
9.60940269578714e-06
8.959989827417303e-06
8.91671243152814e-06
9.153870450973045e-06
8.689525202498771e-06
7.985884622030426e-06
7.926039870653767e-06
7.931793334137183e-06
8.232947038777638e-06
8.453357622784097e-06
8.712189810466953e-06
8.279079338535666e-06
8.089711627690122e-06
8.128522495098878e-06
8.08752520242706e-06
8.185582373698708e-06
7.663842552574351e-06
7.927994374767877e-06
7.75382068241015e-06
7.738380190858152e-06
7.605874543514801e-06
7.3655983214848675e-06
7.773381184961181e-06
7.518953225371661e-06
7.545603239123011e-06
8.203593097277917e-06
7.728819582553115e-06
7.347956852754578e-06
7.295162504306063e-06
7.054642537696054e-06
6.978706551308278e-06
7.073418601066805e-06
7.1133631536213215e-06
7.0108872023411095e-06
6.957001005503116e-06
6.917229256941937e-06
6.978394139878219e-06
7.220739917102037e-06
7.065778845571913e-06
7.107214059942635e-06
7.204841494967695e-06
7.053437457216205e-06
7.410246780636953e-06
7.5862835728912614e-06
8.186293598555494e-06
8.557662113162223e-06
7.878976248321123e-06
7.931442269182298e-06
7.923690645839088e-06
7.59982594900066e-06
7.384586297121132e-06
7.299713615793735e-06
8.041689397941809e-06
7.511008334404323e-06
7.130969606805593e-06
6.489636234618956e-06
6.877886335132644e-06
6.9225739025569055e-06
7.09395590092754e-06
6.847888016636716e-06
7.063654265948571e-06
6.863773705845233e-06
6.624456091230968e-06
7.067431852192385e-06
7.765298505546525e-06
8.341308785020374e-06
8.187027560779825e-06
7.773702236590907e-06
7.4804788710025605e-06
7.175455266406061e-06
7.476408882212127e-06
7.506655038014287e-06
8.166404768417124e-06
8.486824299325235e-06
8.851221537042875e-06
8.782300938037224e-06
1.4283141354098916e-05
3.472217940725386e-05
2.9028344215475954e-05
1.3893536561226938e-05
1.8442478904034942e-05
2.0037510694237426e-05
1.2968870578333735e-05
1.5243354027916212e-05
2.9393162549240515e-05
1.3165043128537945e-05
1.3052322174189612e-05
1.3036377822572831e-05
1.3401534488366451e-05
1.2877912922704127e-05
1.2774040442309342e-05
1.2324209819780663e-05
1.2082105058652814e-05
1.1192163583473302e-05
9.891226909530815e-06
1.0001622285926715e-05
1.0637413652148098e-05
1.030718249239726e-05
1.0134236617886927e-05
9.650599167798646e-06
9.522980690235272e-06
8.94912318472052e-06
8.374108801945113e-06
8.372454431082588e-06
8.787746082816739e-06
8.18718399386853e-06
8.752380381338298e-06
8.618380888947286e-06
7.920159077912103e-06
8.922722372517455e-06
9.676808076619636e-06
9.961820978787728e-06
1.054899075825233e-05
8.751479072088841e-06
7.516775895055616e-06
8.47766477818368e-06
9.992504601541441e-06
8.497621820424683e-06
8.191550477931742e-06
7.68398149375571e-06
7.209687737486092e-06
7.584725608467124e-06
6.924773970240494e-06
6.526313882204704e-06
6.470029802585486e-06
7.4720755947055295e-06
7.617639312229585e-06
7.477673989342293e-06
7.631827429577243e-06
7.652587555639911e-06
7.729649041721132e-06
8.008261829672847e-06
8.160070137819275e-06
7.624611043866025e-06
6.917468908795854e-06
7.780932719470002e-06
7.783437467878684e-06
0.49060675501823425
0.1758887618780136
0.10301017016172409
0.22505934536457062
0.23927801847457886
0.15918123722076416
0.11164595931768417
0.11373483389616013
0.11601221561431885
0.10231673717498779
0.08609139174222946
0.07603485882282257
0.07019384205341339
0.06365032494068146
0.05670151114463806
0.050426680594682693
0.04532991722226143
0.04119780287146568
0.037697602063417435
0.03389151021838188
0.02994833141565323
0.02652638964354992
0.023963337764143944
0.021805647760629654
0.019567513838410378
0.017418930307030678
0.015779724344611168
0.014369350858032703
0.012723121792078018
0.011142387986183167
0.01013801246881485
0.009452114813029766
0.008427656255662441
0.007253030780702829
0.00646464666351676
0.006097263190895319
0.005622594151645899
0.004844855982810259
0.004135988187044859
0.0037605720572173595
0.0035638432018458843
0.0032944537233561277
0.0029211873188614845
0.0025572958402335644
0.002268880372866988
0.0020782870706170797
0.001946316217072308
0.001765914843417704
0.001515473355539143
0.0013111750595271587
0.0012219625059515238
0.0011593929957598448
0.0010397331789135933
0.000909370428416878
0.0008353251032531261
0.0007947053527459502
0.0007361680036410689
0.0006635194295085967
0.0006079467129893601
0.0005678076995536685
0.0005143966991454363
0.0004462589567992836
0.0003894552937708795
0.0003569315595086664
0.000336403027176857
0.00031451109680347145
0.00029143859865143895
0.0002725260565057397
0.00026143086142838
0.0002548502816352993
0.00024350253806915134
0.00022322255244944245
0.0002020330575760454
0.00018304282275494188
0.00016559305367991328
0.00014821122749708593
0.00013138962094672024
0.0001235700328834355
0.00011919365351786837
0.00011382354568922892
0.00011061858094763011
0.00011129429185530171
0.00011054985952796414
0.00011015136988135055
0.00010291935177519917
9.475606930209324e-05
8.502836135448888e-05
7.680510316276923e-05
6.771848711650819e-05
6.191356078488752e-05
5.677519948221743e-05
5.482390406541526e-05
5.4387561249313876e-05
5.489496106747538e-05
5.543929728446528e-05
5.8535224525257945e-05
5.955468077445403e-05
5.5459135182900354e-05
5.3458432375919074e-05
5.001398312742822e-05
4.5262229832587764e-05
5.060117109678686e-05
4.1721090383362025e-05
3.6264122172724456e-05
4.703705417341553e-05
4.3757743696914986e-05
3.770408875425346e-05
3.6006600566906855e-05
3.785821536439471e-05
4.0581333450973034e-05
4.097629789612256e-05
3.760072650038637e-05
3.548380846041255e-05
3.496505814837292e-05
3.2726187782827765e-05
2.940446574939415e-05
2.7115685952594504e-05
2.7915924874832854e-05
2.6481931854505092e-05
2.6509680537856184e-05
2.6526406145421788e-05
2.6494948542676866e-05
2.6893119866144843e-05
2.8313404982327484e-05
2.6585341402096674e-05
2.7499181669554673e-05
2.568323543528095e-05
2.5718065444380045e-05
2.6327739760745317e-05
2.529428093112074e-05
2.5921859560185112e-05
2.458891503920313e-05
2.4547100110794418e-05
2.390327244938817e-05
2.4191103875637054e-05
2.3083846826921217e-05
2.2912998247193173e-05
2.2134963728603907e-05
2.1646555978804827e-05
2.092193790304009e-05
2.0139601474511437e-05
1.9546670955605805e-05
1.8478420315659605e-05
1.876536407507956e-05
1.8610873667057604e-05
1.8571188775240444e-05
1.854722540883813e-05
1.8588001694297418e-05
2.0267836589482613e-05
1.8518496290198527e-05
1.8593334971228614e-05
1.8255690520163625e-05
1.77839319803752e-05
1.890311796159949e-05
1.873330802482087e-05
1.874506415333599e-05
1.8594932043924928e-05
1.8810771507560275e-05
1.9124685422866605e-05
1.9158387658535503e-05
1.9124814571114257e-05
1.8656608517630957e-05
1.887696998892352e-05
1.8072285456582904e-05
1.7030244634952396e-05
1.6733269148971885e-05
1.582972072355915e-05
1.539086406410206e-05
1.5363923012046143e-05
1.4961999113438651e-05
1.4950305740057956e-05
1.5221159628708847e-05
1.5813844584045e-05
1.6077532563940622e-05
1.526693085907027e-05
1.5153196727624163e-05
1.5913223251118325e-05
1.7369757188134827e-05
1.672360667726025e-05
1.6619456800981425e-05
1.5461120710824616e-05
1.561914359626826e-05
1.5147615158639383e-05
1.4489084605884273e-05
1.4755260053789243e-05
1.4359744454850443e-05
1.4376478247868363e-05
1.3626745385408867e-05
1.3408211088972166e-05
1.3177021173760295e-05
1.3227105227997527e-05
1.2956584214407485e-05
1.3123086318955757e-05
1.3222334018792026e-05
1.2824216355511453e-05
1.2653962585318368e-05
1.2794872418453451e-05
0.5501773953437805
0.23530106246471405
0.11805206537246704
0.21768197417259216
0.26746782660484314
0.20231524109840393
0.13763880729675293
0.11779284477233887
0.11941507458686829
0.11460454761981964
0.10056577622890472
0.08673014491796494
0.07703312486410141
0.0709388479590416
0.0656636655330658
0.05914177745580673
0.052277855575084686
0.04707566648721695
0.043316274881362915
0.03946637734770775
0.035421669483184814
0.031993839889764786
0.028909562155604362
0.026235200464725494
0.024155525490641594
0.022300351411104202
0.019893301650881767
0.017322706058621407
0.015502638183534145
0.014466906897723675
0.013460854068398476
0.012146428227424622
0.010742818005383015
0.009601584635674953
0.008644144982099533
0.0076215835288167
0.006809209939092398
0.006234565284103155
0.0058126626536250114
0.005267544649541378
0.004567635711282492
0.003960289992392063
0.003587470157071948
0.003325110301375389
0.0030856607481837273
0.0027861641719937325
0.0024993070401251316
0.002257869578897953
0.0020347966346889734
0.0018274857429787517
0.0016444554785266519
0.001489886431954801
0.0013375214766710997
0.0011993502266705036
0.0011144367745146155
0.0010312272934243083
0.0009679567883722484
0.0009193396545015275
0.0008014256018213928
0.000753489148337394
0.0007007475942373276
0.0006443376769311726
0.0005801247316412628
0.0005132013466209173
0.0004548607103060931
0.00041018181946128607
0.00036577251739799976
0.00034129369305446744
0.00033343920949846506
0.000319382845191285
0.0003058685106225312
0.00029234756948426366
0.0002779319474939257
0.00026142524438910186
0.0002338747144676745
0.0002063262218143791
0.00018646862008608878
0.00017336006567347795
0.00016193381452467293
0.000151774293044582
0.00014346445095725358
0.0001551135937916115
0.0001833353453548625
0.00020588138431776315
0.00018108784570358694
0.00015381751290988177
0.00014658081636298448
0.00012472856906242669
0.00012081858585588634
0.00011068708408856764
0.00010236068919766694
8.992674702312797e-05
9.191612480208278e-05
8.02012873464264e-05
8.01029964350164e-05
7.78752873884514e-05
7.559285586467013e-05
7.430408732034266e-05
7.083532545948401e-05
6.92510002409108e-05
6.79815057083033e-05
6.459758878918365e-05
6.110510003054515e-05
6.310168100753799e-05
5.562397200264968e-05
5.048584353062324e-05
5.2696443162858486e-05
5.075791705166921e-05
5.0146158173447475e-05
5.1653205446200445e-05
5.122834409121424e-05
5.0531871238490567e-05
4.990258821635507e-05
4.953965617460199e-05
4.701589932665229e-05
4.40028561570216e-05
4.0688209992367774e-05
3.751030453713611e-05
3.5612891224445775e-05
0.5997417569160461
0.27990204095840454
0.1264491081237793
0.19268125295639038
0.2732076942920685
0.238510861992836
0.15764334797859192
0.11464278399944305
0.11632385849952698
0.12520542740821838
0.11706361174583435
0.09748434275388718
0.08136385679244995
0.07387276738882065
0.07016492635011673
0.06504596024751663
0.0585520938038826
0.05311236158013344
0.04822872206568718
0.04461239278316498
0.04063993692398071
0.03653816878795624
0.03278370201587677
0.029973967000842094
0.027682164683938026
0.025127679109573364
0.022371213883161545
0.020135413855314255
0.01862439699470997
0.017194274812936783
0.015324542298913002
0.013374126516282558
0.012014455161988735
0.011280497536063194
0.010512744076550007
0.00923890806734562
0.007980597205460072
0.007144025061279535
0.006681459955871105
0.006134727969765663
0.00543972197920084
0.0047211116179823875
0.004244728945195675
0.003922932781279087
0.003639941569417715
0.003309677354991436
0.0029565792065113783
0.002667076652869582
0.5731695294380188
0.28807011246681213
0.1164587140083313
0.17184917628765106
0.2599344551563263
0.23874646425247192
0.1624966412782669
0.11530294269323349
0.10640715807676315
0.11029075086116791
0.10615032911300659
0.09517021477222443
0.08366507291793823
0.07412996888160706
0.06630176305770874
0.05985927954316139
0.05498804897069931
0.05089106783270836
0.046770546585321426
0.04263113811612129
0.03878326714038849
0.03499748185276985
0.03141398727893829
0.028310678899288177
0.025993499904870987
0.02410799451172352
0.022204037755727768
0.02009950950741768
0.018044279888272285
0.016232209280133247
0.01479138620197773
0.013603218831121922
0.012437808327376842
0.011185547336935997
0.010017137974500656
0.009051615372300148
0.00826625432819128
0.0075455536134541035
0.006836891174316406
0.006177993491292
0.005607146769762039
0.005092593841254711
0.004581273067742586
0.004095072392374277
0.0036669231485575438
0.0033257044851779938
0.003060509217903018
0.002832964062690735
0.0025827698409557343
0.0023024268448352814
0.002050373936071992
0.0018569246167317033
0.0017091393237933517
0.0015584970824420452
0.0013887773966416717
0.0012303200783208013
0.001104222727008164
0.0010092987213283777
0.0009263833053410053
0.0008413944160565734
0.0007651658961549401
0.0007144647534005344
0.000667415268253535
0.000614553049672395
0.0005503885331563652
0.0004927089321427047
0.00044955790508538485
0.00041361709008924663
0.00037945585791021585
0.00034805916948243976
0.0003194172459188849
0.0002959489356726408
0.00027973801479674876
0.00026661224546842277
0.0002543653827160597
0.00024373436463065445
0.00022936621098779142
0.00021177437156438828
0.00019729495397768915
0.00018118506704922765
0.00016569290892221034
0.00015371864719782025
0.00014410645235329866
0.0001370809623040259
0.00013169352314434946
0.00012625976523850113
0.00012062808673363179
0.00011873679613927379
0.00011439169611549005
0.00011112036008853465
0.00011053101479774341
0.0001052772713592276
9.987202793126926e-05
9.423116716789082e-05
9.131654951488599e-05
8.59934079926461e-05
8.205627091228962e-05
7.824463682482019e-05
7.989615551196039e-05
7.678273686906323e-05
7.503441884182394e-05
7.332755922107026e-05
7.028019899735227e-05
6.758992094546556e-05
6.513913831440732e-05
6.488374492619187e-05
6.706568092340603e-05
6.556438893312588e-05
6.293028854997829e-05
6.048389332136139e-05
5.9172783949179575e-05
5.4540523706236854e-05
5.394740583142266e-05
5.376492117648013e-05
5.1879957027267665e-05
5.776704347226769e-05
5.264143328531645e-05
5.352065636543557e-05
4.6819826820865273e-05
4.499380520428531e-05
4.4622742279898375e-05
4.4283824536250904e-05
4.4198099203640595e-05
4.2579158616717905e-05
4.071970397490077e-05
3.958691013394855e-05
3.902421303791925e-05
3.797119279624894e-05
3.801547427428886e-05
3.671933154691942e-05
3.8098518416518345e-05
3.806869426625781e-05
3.614485467551276e-05
3.703457332449034e-05
3.6052420909982175e-05
3.622441727202386e-05
3.6112374800723046e-05
3.529101377353072e-05
3.539515091688372e-05
3.50820628227666e-05
3.3919557608896866e-05
3.252854003221728e-05
3.2754956919234246e-05
3.2133833883563057e-05
3.191160431015305e-05
3.121630288660526e-05
3.125984949292615e-05
3.144191941828467e-05
3.0273591619334184e-05
3.0213168429327197e-05
2.9414841264951974e-05
3.1815769034437835e-05
2.8420650778571144e-05
2.8629096050281078e-05
2.9772882044198923e-05
3.194372038706206e-05
3.2995831134030595e-05
3.653504973044619e-05
3.262620884925127e-05
3.059090522583574e-05
3.191679934388958e-05
3.131870471406728e-05
2.980228964588605e-05
2.9591254133265465e-05
2.954234878416173e-05
2.7923908419325016e-05
2.715417940635234e-05
2.6308343876735307e-05
2.3790518753230572e-05
2.363373823754955e-05
2.4118184228427708e-05
2.4068842321867123e-05
2.426975333946757e-05
2.5483834178885445e-05
2.484037213434931e-05
2.3603231966262683e-05
2.280392982356716e-05
2.2601316231884994e-05
2.138560921594035e-05
2.12741633731639e-05
2.3001899535302073e-05
2.4889704945962876e-05
2.5337662009405904e-05
2.3231930754263885e-05
2.037281410594005e-05
2.0195377146592364e-05
1.942692688317038e-05
1.9440998585196212e-05
1.9236487787566148e-05
1.9823604816338047e-05
2.0721832697745413e-05
2.2102052753325552e-05
2.0624433091143146e-05
1.9768089259741828e-05
2.0433359168237075e-05
2.1800571630592458e-05
2.2136513507575728e-05
2.1987387299304828e-05
2.2347418052959256e-05
2.2246393200475723e-05
2.0495619537541643e-05
2.0519501049420796e-05
2.102078178722877e-05
1.9485529264784418e-05
1.9557022824301384e-05
2.075993143080268e-05
2.1209571059443988e-05
2.090151610900648e-05
2.0463170585571788e-05
1.9649898604257032e-05
1.9034445358556695e-05
1.952129059645813e-05
1.982919275178574e-05
2.063522333628498e-05
2.003388544835616e-05
1.993279147427529e-05
2.0097520973649807e-05
1.9003604393219575e-05
1.8607297533890232e-05
1.8479713617125526e-05
1.8735161575023085e-05
1.9007482478627935e-05
1.8387041563983075e-05
1.806124419090338e-05
2.0571111235767603e-05
1.9437520677456632e-05
1.7809757991926745e-05
1.7816115359892137e-05
1.8103306501870975e-05
1.840348522819113e-05
1.8767701476463117e-05
2.108546505041886e-05
2.0119270629948005e-05
2.0376952306833118e-05
2.0944573407177813e-05
2.0358560504973866e-05
2.1617395759676583e-05
1.892352338472847e-05
1.9150182197336107e-05
2.0944702555425465e-05
1.8794746210915036e-05
2.1021995053160936e-05
1.8943979739560746e-05
1.836421506595798e-05
2.1045510948169976e-05
1.930538928718306e-05
1.8472448573447764e-05
1.8567101506050676e-05
1.8812434063875116e-05
1.9188948499504477e-05
1.8353364794165827e-05
1.7272397599299438e-05
1.6606893041171134e-05
1.6902309653232805e-05
1.7814827515394427e-05
1.596217589394655e-05
1.6236195733654313e-05
1.7260870663449168e-05
1.906421130115632e-05
1.7751124687492847e-05
1.736849662847817e-05
1.656989479670301e-05
1.6239397155004553e-05
1.6673027857905254e-05
1.6033825886552222e-05
1.5891037037363276e-05
1.523135961178923e-05
1.5437199181178585e-05
1.4422118510992732e-05
1.3996686902828515e-05
1.4656387065770105e-05
1.4089122487348504e-05
1.7179207134176977e-05
1.4318960893433541e-05
1.5049439753056504e-05
1.6911830243770964e-05
1.6296871763188392e-05
1.69478607858764e-05
1.7633741663303226e-05
1.5956515198922716e-05
1.724366666167043e-05
1.6336362023139372e-05
1.5932855603750795e-05
1.6284284356515855e-05
1.5042378436191939e-05
1.4862825082673226e-05
1.4654745427833404e-05
1.4296176232164726e-05
1.4792118236073293e-05
1.4680519598186947e-05
1.4839579307590611e-05
1.5137188711378258e-05
1.629788675927557e-05
1.4992014257586561e-05
1.344990414509084e-05
1.3416594811133109e-05
1.2217569747008383e-05
1.2357934792817105e-05
1.2792511370207649e-05
1.322572734352434e-05
1.2798243915312923e-05
1.2957230865140446e-05
1.3035560186835937e-05
1.291027365368791e-05
1.3258991202746984e-05
1.249694287253078e-05
1.1614699360507075e-05
1.1454048035375308e-05
1.1518776773300488e-05
1.240108031197451e-05
1.3441098417388275e-05
1.4113794350123499e-05
1.3882990060665179e-05
1.3426631994661875e-05
1.2712004718196113e-05
1.2957406397617888e-05
1.6401585526182316e-05
1.5040692233014852e-05
1.4683629160572309e-05
1.3962059711047914e-05
1.5036391232570168e-05
1.7327305613434874e-05
1.456181507819565e-05
1.7513346392661333e-05
1.4722176274517551e-05
1.5989304301911034e-05
1.5586812878609635e-05
2.3091366529115476e-05
1.859855547081679e-05
2.1660340280504897e-05
2.0604929886758327e-05
1.9245531802880578e-05
1.675520616117865e-05
1.8657914552022703e-05
1.7646199921728112e-05
1.7354259398416616e-05
1.635770604480058e-05
1.6164516637218185e-05
1.5755400454509072e-05
1.4465523236140143e-05
1.4029078556632157e-05
1.4234918126021512e-05
1.3254072655399796e-05
1.2813999092031736e-05
1.3468543329508975e-05
1.3424686585494783e-05
1.2154802789154928e-05
1.1493637430248782e-05
1.1609768080234062e-05
1.1291353075648658e-05
1.1988038750132546e-05
1.178675393020967e-05
1.2642218280234374e-05
1.1680506759148557e-05
1.3128529644745868e-05
1.1031668691430241e-05
1.32136510728742e-05
1.1911922229046468e-05
1.2730067282973323e-05
1.0690825547499117e-05
9.928391591529362e-06
1.0527736776566599e-05
1.0125146218342707e-05
1.0400334758742247e-05
1.0162743819819298e-05
8.87604801391717e-06
8.84278051671572e-06
8.607711606600787e-06
8.413998330070172e-06
1.0290065802109893e-05
1.0682842003006954e-05
1.0476262104930356e-05
9.63786351348972e-06
9.250047696696129e-06
1.0752958587545436e-05
1.1114832886960357e-05
1.0920428394456394e-05
9.81476296146866e-06
8.637161954538897e-06
8.388326023123227e-06
8.6461923274328e-06
9.205711648974102e-06
1.0661280612112023e-05
1.181562493002275e-05
1.1883998013217933e-05
1.008615072350949e-05
9.631289685785305e-06
1.0517740520299412e-05
1.1485148206702434e-05
1.1454764717200305e-05
1.0369133633503225e-05
9.206349204760045e-06
8.450384484604001e-06
8.300348781631328e-06
8.680319297127426e-06
8.994406016427092e-06
1.0038143045676406e-05
1.0691573152143974e-05
1.024209905153839e-05
8.96549772733124e-06
9.081457392312586e-06
1.0342992027290165e-05
1.1235076271987054e-05
1.0681015737645794e-05
9.763663001649547e-06
8.758575859246776e-06
8.362804692296777e-06
8.70820804266259e-06
8.454961971438024e-06
9.715903615870047e-06
1.0804837984323967e-05
1.1799550520663615e-05
1.1381207514205016e-05
1.0271530300087761e-05
9.832418072619475e-06
9.516462341707665e-06
1.0913418009295128e-05
1.1159241694258526e-05
1.0188100532104727e-05
9.137837878370192e-06
8.670240276842378e-06
8.921552762330975e-06
8.980834536487237e-06
8.491429980495013e-06
8.606726623838767e-06
9.237557605956681e-06
1.0006112461269367e-05
1.0089642273669597e-05
8.678937774675433e-06
8.33932699606521e-06
9.918666364683304e-06
1.077899014489958e-05
1.1097725291620009e-05
1.0060811291623395e-05
9.254446013073903e-06
9.34685976972105e-06
1.0030471457866952e-05
1.0713020856201183e-05
1.0770190783659928e-05
1.0052735888166353e-05
1.057794906955678e-05
1.1240821550018154e-05
1.0557418136158958e-05
9.861925718723796e-06
9.113169653574005e-06
9.03263844520552e-06
1.0217687304248102e-05
1.136548144131666e-05
1.1192905731149949e-05
1.0355591257393826e-05
9.23249899642542e-06
9.030831279233098e-06
8.485464604746085e-06
8.452041583950631e-06
8.174962204066105e-06
8.779132258496247e-06
9.592004062142223e-06
1.0647891940607224e-05
1.0255788765789475e-05
9.86681607173523e-06
9.998630957852583e-06
9.613097063265741e-06
1.0582487448118627e-05
1.101639645639807e-05
1.0374559678894002e-05
9.98334235191578e-06
8.764013728068676e-06
8.012822945602238e-06
7.994964107638225e-06
7.65202730690362e-06
7.446873041772051e-06
7.732191079412587e-06
8.96567235031398e-06
9.936754395312164e-06
1.0270002348988783e-05
1.0045195267593954e-05
9.072619832295459e-06
8.350723874173127e-06
8.375915058422834e-06
9.2359259724617e-06
1.0110361472470686e-05
1.015645557345124e-05
9.159176443063188e-06
8.275195796159096e-06
7.957376510603353e-06
8.826998964650556e-06
8.517110472894274e-06
8.434418305114377e-06
9.168352335109375e-06
1.0315126928617246e-05
1.1070637810917106e-05
1.1461833310022485e-05
1.0747279702627566e-05
9.44034218264278e-06
8.692266419529915e-06
9.333264642918948e-06
1.0115193617821205e-05
1.1961431482632179e-05
1.328543930867454e-05
1.2624518603843171e-05
1.0795776688610204e-05
9.046068953466602e-06
8.900094144337345e-06
8.49384923640173e-06
8.766819519223645e-06
8.711085683899e-06
1.003779561870033e-05
1.1346455721650273e-05
1.4920931789674796e-05
1.5962168617988937e-05
1.3864871107216459e-05
1.291886655963026e-05
1.0971302799589466e-05
1.1383855962776579e-05
1.197775054606609e-05
1.4131808711681515e-05
1.5111604625417385e-05
1.473281008657068e-05
1.3201187357481103e-05
1.2202577636344358e-05
1.059551414073212e-05
9.655254871177021e-06
9.541187864670064e-06
9.767833944351878e-06
1.0839958122232929e-05
1.1723518582584802e-05
1.3987925740366336e-05
1.4956470295146573e-05
1.3728553312830627e-05
1.1146500582981389e-05
9.208883056999184e-06
8.82235781318741e-06
1.0890636076510418e-05
1.2684482499025762e-05
1.4904294403095264e-05
1.5135193280002568e-05
1.417367639078293e-05
1.2111286196159199e-05
1.0365297384851146e-05
8.582554983149748e-06
9.005156243802048e-06
9.350133950647432e-06
1.0381387255620211e-05
1.1911734873137902e-05
1.2528916158771608e-05
1.4816872862866148e-05
1.5413434084621258e-05
1.4436965102504473e-05
1.1164554052811582e-05
8.896422514226288e-06
9.128114470513538e-06
1.1462559996289201e-05
1.383979179081507e-05
1.70447128766682e-05
1.836910450947471e-05
1.5631549104000442e-05
1.486472046963172e-05
1.3026003216509707e-05
1.1246504072914831e-05
1.1653982255666051e-05
1.2653348676394671e-05
1.4741033737664111e-05
1.5453717423952185e-05
1.4328283214126714e-05
1.5723344404250383e-05
1.6380943634430878e-05
1.407754734827904e-05
1.1880634701810777e-05
1.0245410521747544e-05
9.438891538593452e-06
1.2349405551503878e-05
1.52550956045161e-05
1.678268745308742e-05
1.7256612409255467e-05
1.740602783684153e-05
1.615920518815983e-05
1.3064369341009296e-05
9.39614801609423e-06
7.663817086722702e-06
8.453956070297863e-06
1.13385185613879e-05
1.400183009536704e-05
1.5051572518132161e-05
1.470235383749241e-05
1.4650756384071428e-05
1.4366403775056824e-05
1.4235451999411453e-05
1.2386486559989862e-05
9.302512808062602e-06
8.60228556121001e-06
1.1302469829388428e-05
1.4817380360909738e-05
1.769111077010166e-05
1.8563678167993203e-05
1.8495135009288788e-05
1.7054795534932055e-05
1.4961378838052042e-05
1.1511377124406863e-05
9.352274901175406e-06
8.798449925961904e-06
1.0915970960923005e-05
1.4479096535069402e-05
1.7670829038252123e-05
1.7441630916437134e-05
1.619092836335767e-05
1.7357109754811972e-05
1.5041940059745684e-05
1.5198796972981654e-05
1.305962632613955e-05
1.0678077160264365e-05
1.119851276598638e-05
1.3896071322960779e-05
1.6555593902012333e-05
1.8353286577621475e-05
1.9409872038522735e-05
1.7296546502620913e-05
1.718319981591776e-05
1.4250586900743656e-05
1.3496443898475263e-05
9.852035873336717e-06
9.29854650166817e-06
1.0961270163534209e-05
1.45966723721358e-05
1.8133265257347375e-05
1.7728632883518003e-05
1.5587167581543326e-05
1.3340337318368256e-05
1.2433346455509309e-05
1.1200135304534342e-05
9.89726231637178e-06
8.127393812173977e-06
7.473146979464218e-06
8.689075002621394e-06
1.1564872693270445e-05
1.5193428225757089e-05
1.762951615091879e-05
1.7036809367709793e-05
1.5046406588226091e-05
1.315591907768976e-05
1.1211285709578078e-05
9.258706086257007e-06
7.720201210759114e-06
7.117042969184695e-06
9.024812243296765e-06
1.306655667576706e-05
1.6899030015338212e-05
1.8040451323031448e-05
1.6948841221164912e-05
1.4502589692710899e-05
1.229589634021977e-05
1.1827851267298684e-05
1.1159131645399611e-05
1.0754866707429755e-05
1.0199045391345862e-05
1.1205274859094061e-05
1.2703649190370925e-05
1.5780122339492664e-05
1.7519016182632186e-05
1.682098809396848e-05
1.673064070928376e-05
1.443741530238185e-05
1.3283668522490188e-05
1.2406642781570554e-05
1.1246986105106771e-05
9.865731954050716e-06
9.53560902416939e-06
1.2636597602977417e-05
1.4744769941898994e-05
1.8799386452883482e-05
2.0876837879768573e-05
2.094286901410669e-05
1.803845225367695e-05
1.5761472241138108e-05
1.1883482329722028e-05
1.1778830412367824e-05
1.082810831576353e-05
1.0220393960480578e-05
1.0033893886429723e-05
1.1761933819798287e-05
1.2998023521504365e-05
1.6267375031020492e-05
1.811452239053324e-05
1.697858351690229e-05
1.5392670320579782e-05
1.3551491974794772e-05
1.2695739314949606e-05
1.093854552891571e-05
1.0854826541617513e-05
8.897847692423966e-06
9.429378224012908e-06
1.198024347104365e-05
1.6422278349637054e-05
2.1690651919925585e-05
2.4992621547426097e-05
2.42438109125942e-05
2.0310579202487133e-05
1.5652449292247184e-05
1.3087634215480648e-05
1.0795286470965948e-05
1.181633251690073e-05
1.1082301170972642e-05
1.2204526683490258e-05
1.2368574971333146e-05
1.4408032257051673e-05
1.655257074162364e-05
1.8994289348484017e-05
1.884499033621978e-05
1.7513628336018883e-05
1.3973249224363826e-05
1.1863391591759864e-05
1.0588924851617776e-05
9.943662917066831e-06
9.55185623752186e-06
9.22039725992363e-06
9.937107279256452e-06
1.3234710422693752e-05
1.7992066204897128e-05
2.2123846065369435e-05
2.2572332454728894e-05
1.9965133105870336e-05
1.55727393575944e-05
1.2206468454678543e-05
9.939795745594893e-06
9.721384230942931e-06
1.0717983968788758e-05
1.2272017556824721e-05
1.2749778761644848e-05
1.273715042771073e-05
1.1721008377207909e-05
1.2391865311656147e-05
1.3862323612556793e-05
1.4706542970088776e-05
1.4228752661438193e-05
1.1855678167194128e-05
9.691735613159835e-06
9.050784683495294e-06
8.919637366489042e-06
8.667196198075544e-06
9.0851062850561e-06
9.669299288361799e-06
1.1519472536747344e-05
1.4732202544109896e-05
2.0258681615814567e-05
2.4907700208132155e-05
2.4414532163063996e-05
2.0280765966163017e-05
1.5583120330120437e-05
1.3108482562529389e-05
1.212605548062129e-05
1.2228553714521695e-05
1.284612426388776e-05
1.6801737729110755e-05
1.6544416212127544e-05
1.7254855265491642e-05
1.4544119949277956e-05
1.4456943063123617e-05
1.4377064871951006e-05
1.4970850315876305e-05
1.4583944903279189e-05
1.261736179003492e-05
1.1107636055385228e-05
1.0476363058842253e-05
1.0968613423756324e-05
1.178349612018792e-05
1.2183970284240786e-05
1.2048258213326335e-05
1.2157133824075572e-05
1.3610112546302844e-05
1.6258840332739055e-05
1.9702067220350727e-05
2.0791994757018983e-05
2.054839933407493e-05
1.8253951566293836e-05
1.3827406291966327e-05
1.2389162293402478e-05
1.2408122529450338e-05
1.371411963191349e-05
1.6376079656765796e-05
1.889642226160504e-05
1.9290693671791814e-05
1.821481782826595e-05
1.6671641787979752e-05
1.4755722077097744e-05
1.628324025659822e-05
1.6739861166570336e-05
1.501129736425355e-05
1.499725658504758e-05
1.3256669262773357e-05
1.163047636509873e-05
1.1296747288724873e-05
1.2075357517460361e-05
1.2979669008927885e-05
1.3830938769388013e-05
1.3961214790469967e-05
1.5702436940046027e-05
1.6757687262725085e-05
1.8714421457843855e-05
2.021883483394049e-05
2.1842670321348123e-05
2.137083538400475e-05
1.6918700566748157e-05
1.4335598280013073e-05
1.3063910955679603e-05
1.389473800372798e-05
1.5159870599745773e-05
1.7733924323692918e-05
1.9945198800996877e-05
2.3113661882234737e-05
2.1698004275094718e-05
1.8719858417171054e-05
1.6201092876144685e-05
1.4397784070752095e-05
1.4824981917627156e-05
1.5438112313859165e-05
1.4667920368083287e-05
1.4466549146163743e-05
1.328989219473442e-05
1.3864267202734482e-05
1.3915635463490617e-05
1.3629975001094863e-05
1.5373569112853147e-05
1.4438027392316144e-05
1.4727585039508995e-05
1.4442061910813209e-05
1.5011280993348919e-05
1.6193464034586214e-05
1.5998117305571213e-05
1.6192889233934693e-05
1.3905548257753253e-05
1.2211074135848321e-05
1.0902668691414874e-05
1.0267627658322453e-05
1.0893645594478585e-05
1.2437567420420237e-05
1.3729527381656226e-05
1.557100040372461e-05
1.7260927052120678e-05
0.5802546739578247
0.26079729199409485
0.11408104747533798
0.21287110447883606
0.2906588017940521
0.23361782729625702
0.14750513434410095
0.11512316763401031
0.12070278823375702
0.1233857274055481
0.1119101420044899
0.09655258059501648
0.0839671790599823
0.07422882318496704
0.06566023081541061
0.05903640389442444
0.05420813336968422
0.04988778382539749
0.04524051770567894
0.04014994576573372
0.03568393737077713
0.031962037086486816
0.028647704049944878
0.025483006611466408
0.02286873385310173
0.020795535296201706
0.019198385998606682
0.017458254471421242
0.015409236773848534
0.013471363112330437
0.012096318416297436
0.011115157045423985
0.01019367016851902
0.009131749160587788
0.008125292137265205
0.007304210215806961
0.0066148750483989716
0.0059717814438045025
0.0053921169601380825
0.004889833275228739
0.004407757893204689
0.003940456546843052
0.003559642704203725
0.00328874122351408
0.0030301061924546957
0.002723886165767908
0.0024051337968558073
0.0021428887266665697
0.001958484062924981
0.0018272190354764462
0.0016700479900464416
0.0014963409630581737
0.0013311500661075115
0.001211894559673965
0.0011206624330952764
0.001039224793203175
0.0009483033209107816
0.0008942572167143226
0.0008099936530925333
0.0007846910157240927
0.0007084042299538851
0.0006244938122108579
0.0005859488155692816
0.0005393337341956794
0.0004928563721477985
0.00044596075895242393
0.0004100544610992074
0.0003877773124258965
0.00037152826553210616
0.0003546728694345802
0.00033395594800822437
0.00030817664810456336
0.0002852030738722533
0.0002639488084241748
0.00024305666738655418
0.00022678286768496037
0.00021223393559921533
0.00020060276438016444
0.00019226502627134323
0.00018280799849890172
0.00017253650003112853
0.00016368774231523275
0.00016410535317845643
0.00015409162733703852
0.00017081174883060157
0.00014780614583287388
0.00013466693053487688
0.00012813879584427923
0.00011908545275218785
0.00011394132889108732
0.00010968300921376795
0.00010772763926070184
0.00010585107520455495
0.00010196649964200333
9.767348092282191e-05
9.379473340231925e-05
8.991805225377902e-05
8.697309385752305e-05
8.491752669215202e-05
8.20655477582477e-05
7.963291864143685e-05
7.728732452960685e-05
7.452761201420799e-05
7.224351429613307e-05
7.079727220116183e-05
6.997061427682638e-05
6.898937135701999e-05
6.76668350934051e-05
6.570339610334486e-05
6.398571713361889e-05
6.24698368483223e-05
6.094704076531343e-05
5.981791400699876e-05
5.8911144151352346e-05
5.748374678660184e-05
5.6199292885139585e-05
5.547308683162555e-05
5.454587153508328e-05
5.3434840083355084e-05
5.306187449605204e-05
5.1912844355683774e-05
5.0704285968095064e-05
4.974584226147272e-05
4.818309753318317e-05
4.7112898755585775e-05
4.615399302565493e-05
4.521906885202043e-05
4.494310633162968e-05
4.50362749688793e-05
4.45589903392829e-05
4.369243106339127e-05
4.298714338801801e-05
4.2240615584887564e-05
4.1556821088306606e-05
4.151154644205235e-05
4.134612390771508e-05
4.027840986964293e-05
3.9557544369017705e-05
3.882138480548747e-05
3.835222378256731e-05
3.8249629142228514e-05
3.7016226997366175e-05
3.650043436209671e-05
3.6647310480475426e-05
3.636073597590439e-05
3.567084786482155e-05
3.4926113585243e-05
3.4623568353708833e-05
3.4711352782323956e-05
3.406437826924957e-05
3.312476474093273e-05
3.242329694330692e-05
3.255366027588025e-05
3.2609754271106794e-05
3.264022234361619e-05
3.2667521736584604e-05
3.289900269010104e-05
3.293167537776753e-05
3.3544751204317436e-05
3.315748108434491e-05
3.3840977266663685e-05
3.327282684040256e-05
3.372757782926783e-05
3.1903480703476816e-05
3.270843080827035e-05
3.066652425331995e-05
3.114120045211166e-05
3.069228114327416e-05
3.0080924261710607e-05
2.970980312966276e-05
2.8599371944437735e-05
3.0095856345724314e-05
2.9248261853354052e-05
2.840924935298972e-05
2.7996471544611268e-05
2.7667098038364202e-05
2.7663143555400893e-05
2.8399341317708604e-05
2.790271901176311e-05
2.5597404601285234e-05
2.7399550162954256e-05
2.6263856852892786e-05
2.6401470677228644e-05
2.574423524492886e-05
2.488969585101586e-05
2.4292985472129658e-05
2.362094892305322e-05
2.3498378141084686e-05
2.3311920813284814e-05
2.3073725969879888e-05
2.3104877982405014e-05
2.2682475901092403e-05
2.2760897991247475e-05
2.3129025066737086e-05
2.3519261958426796e-05
2.3583635993418284e-05
2.3123600840335712e-05
2.2549129425897263e-05
2.2258231183514e-05
2.2102018192526884e-05
2.140119977411814e-05
2.113711707352195e-05
2.1733885660069063e-05
2.0691230020020157e-05
2.1034076780779287e-05
2.0265586499590427e-05
2.0723640773212537e-05
1.9989036445622332e-05
1.9622317267931066e-05
2.0083234630874358e-05
1.9825656636385247e-05
1.9867105947923847e-05
2.0150358977844007e-05
2.0106434021727182e-05
1.979807893803809e-05
1.9324459572089836e-05
1.9562337911338545e-05
1.9782513845711946e-05
2.0024443074362352e-05
1.8919736248790286e-05
1.9794410036411136e-05
1.923624222399667e-05
1.9085298845311627e-05
1.8142274711863138e-05
1.846399754867889e-05
1.8869313862523995e-05
1.925699325511232e-05
1.87808254850097e-05
1.8512959286454134e-05
1.8655895473784767e-05
1.8173366697737947e-05
1.767392677720636e-05
1.773859912646003e-05
1.754131335474085e-05
1.763780164765194e-05
1.6824504200485535e-05
1.7850792573881336e-05
1.905064345919527e-05
1.765502202033531e-05
1.730290568957571e-05
1.6650565157760866e-05
1.677852742432151e-05
1.6915930245886557e-05
1.6528087144251913e-05
1.6527836123714224e-05
1.658258588577155e-05
1.616020017536357e-05
1.6425214198534377e-05
1.8035510947811417e-05
1.682050060480833e-05
1.586141479492653e-05
1.594570858287625e-05
1.5823005014681257e-05
1.5942812751745805e-05
1.6758634956204332e-05
1.561759563628584e-05
1.668240838625934e-05
1.517679265816696e-05
1.6184296327992342e-05
1.54695262608584e-05
1.5835983504075557e-05
1.487073768657865e-05
1.5094748050614726e-05
1.4864645891066175e-05
1.4644369912275579e-05
1.4357035979628563e-05
1.444119061488891e-05
1.4265652680478524e-05
1.4311531231214758e-05
1.4118964827503078e-05
1.4227367501007393e-05
1.4068192285776604e-05
1.4717899830429815e-05
1.4538886716763955e-05
1.5702251403126866e-05
1.413639256497845e-05
1.4690624084323645e-05
1.3480199413606897e-05
1.411751964042196e-05
1.3400994248513598e-05
1.3063156075077131e-05
1.3223663700046018e-05
1.2870513273810502e-05
1.3185062925913371e-05
1.3149083315511234e-05
1.284640711674001e-05
1.3080490134598222e-05
1.3039291843597312e-05
1.3512943951354828e-05
1.2924162547278684e-05
1.287127179239178e-05
1.2791050721716601e-05
1.2793006135325413e-05
1.3054053852101788e-05
1.3141896488377824e-05
1.2935119229950942e-05
1.2362385859887581e-05
1.2196702300570905e-05
1.2512320608948357e-05
1.2144570064265281e-05
1.2111197065678425e-05
1.2017805602226872e-05
1.1870719390572049e-05
1.166611946246121e-05
1.245679595740512e-05
1.3605927051685285e-05
1.3194298844609875e-05
1.2991944458917715e-05
1.2933559446537402e-05
1.3413097804004792e-05
1.2927867828693707e-05
1.2363208952592686e-05
1.330625127593521e-05
1.2704204891633708e-05
1.3534725439967588e-05
1.2712528587144334e-05
1.2807199709641282e-05
1.1953697139688302e-05
1.2011656508548185e-05
1.2066549970768392e-05
1.2461807273211889e-05
1.2377116036077496e-05
1.168194467027206e-05
1.1289262147329282e-05
1.1344488484610338e-05
1.1396345144021325e-05
1.1422245734138414e-05
1.1438969522714615e-05
1.1182932212250307e-05
1.1010561138391495e-05
1.084896666725399e-05
1.0648559509718325e-05
0.6276955604553223
0.27355384826660156
0.13677407801151276
0.26068729162216187
0.30869388580322266
0.22541218996047974
0.15686629712581635
0.14471882581710815
0.14479182660579681
0.13323679566383362
0.11649423092603683
0.10318450629711151
0.09372864663600922
0.08522076904773712
0.07711659371852875
0.06960004568099976
0.06283307075500488
0.0565655492246151
0.051674239337444305
0.04796013608574867
0.043869826942682266
0.03913113474845886
0.03483644127845764
0.03171171620488167
0.029083622619509697
0.026261555030941963
0.02352498658001423
0.021125279366970062
0.01916804537177086
0.017505772411823273
0.016009051352739334
0.01440931111574173
0.012767435051500797
0.011257784441113472
0.010159690864384174
0.009297586046159267
0.008517940528690815
0.007673258427530527
0.006820501293987036
0.006034023128449917
0.0053961616940796375
0.004876641556620598
0.004421446938067675
0.004031927324831486
0.0036795116029679775
0.0033765204716473818
0.00304998317733407
0.0026898717042058706
0.0023684510961174965
0.002132887952029705
0.0019832164980471134
0.0018397103995084763
0.0016589673468843102
0.001457319944165647
0.0013016799930483103
0.0012073954567313194
0.0011361887445673347
0.001054559601470828
0.0009668390266597271
0.0008822711533866823
0.0008161061559803784
0.0007523354142904282
0.0006828309269621968
0.0006232772720977664
0.0005588481435552239
0.0005189655930735171
0.0004870280099567026
0.00044941535452380776
0.0004088371351826936
0.00038221271825022995
0.000362671009497717
0.0003475395787972957
0.00033585604978725314
0.00030486402101814747
0.0002825890842359513
0.00026586203603073955
0.00024959625443443656
0.0002322960935998708
0.0002178489085054025
0.0002125295577570796
0.00019567756680771708
0.00018663823720999062
0.00017824616224970669
0.00016762215818744153
0.0001588765298947692
0.00014983053551986814
0.00014207159983925521
0.00013375307025853544
0.00014405413821805269
0.0001470500137656927
0.00013491170830093324
0.00011553704825928435
0.00011729389370884746
0.00010899268818320706
0.00011017167707905173
0.0001454356242902577
0.00010695409582694992
9.970257087843493e-05
9.0496898337733e-05
9.385675366502255e-05
8.31906363600865e-05
7.92765713413246e-05
7.978209760040045e-05
7.624794670846313e-05
7.393414853140712e-05
7.247350731631741e-05
7.140652451198548e-05
7.051502325339243e-05
6.712049071211368e-05
6.667940760962665e-05
6.378578837029636e-05
6.006420881021768e-05
5.819476064061746e-05
5.5973705457290635e-05
5.522698484128341e-05
5.47162962902803e-05
5.275528019410558e-05
5.182555833016522e-05
5.141462679603137e-05
5.162540401215665e-05
4.846668161917478e-05
5.103433068143204e-05
4.7981917305151e-05
6.45474428893067e-05
5.2132989367237315e-05
5.769518611487001e-05
5.2333645726321265e-05
4.783991244039498e-05
4.5254448195919394e-05
4.4722452003043145e-05
4.428179454407655e-05
4.3023592297686264e-05
4.0538652683608234e-05
4.116394848097116e-05
3.8715363189112395e-05
3.9955681131687015e-05
4.213505599182099e-05
4.07852312491741e-05
4.054190867464058e-05
3.945939533878118e-05
3.829785418929532e-05
3.780639235628769e-05
3.502238905639388e-05
3.7391535443020985e-05
3.63803883374203e-05
3.4560871426947415e-05
3.5178552934667096e-05
3.479598308331333e-05
3.390998608665541e-05
3.27334892062936e-05
3.2649968488840386e-05
3.2857020414667204e-05
3.0598504963563755e-05
3.054530679946765e-05
3.016195842064917e-05
3.053781983908266e-05
2.93370339932153e-05
2.867066541512031e-05
2.894266799557954e-05
2.8929480322403833e-05
2.8023756385664456e-05
2.8255426514078863e-05
2.8239141101948917e-05
2.7266540200798772e-05
2.7439338737167418e-05
2.7474221496959217e-05
2.7883685106644407e-05
2.7426292945165187e-05
2.62649409705773e-05
2.5874312996165827e-05
2.5545761673129164e-05
2.5350578653160483e-05
2.6609513952280395e-05
2.5452260160818696e-05
2.483200114511419e-05
2.4401626433245838e-05
2.405069608357735e-05
2.3622622393304482e-05
2.6915040507446975e-05
3.455336991464719e-05
3.7517700548050925e-05
3.623116572271101e-05
3.852100053336471e-05
3.5130018659401685e-05
2.8648029910982586e-05
3.906245910911821e-05
3.736226790351793e-05
3.547608503140509e-05
3.672191087389365e-05
3.466784255579114e-05
3.652281520771794e-05
3.222968734917231e-05
2.7787222279584967e-05
2.690040855668485e-05
2.626207788125612e-05
2.502134520909749e-05
2.5260118491132744e-05
2.451216096233111e-05
2.4106891942210495e-05
2.3884787879069336e-05
2.319331542821601e-05
2.2525149688590318e-05
2.2278127289609984e-05
2.3857593987486325e-05
2.2654148779110983e-05
2.14629944821354e-05
2.103709448419977e-05
2.0446816051844507e-05
2.0416975530679338e-05
2.0207198758726008e-05
2.043940548901446e-05
2.147333543689456e-05
2.1569308955804445e-05
2.2537187760462984e-05
2.1911104340688325e-05
1.9805091142188758e-05
2.033457531069871e-05
2.0558165488182567e-05
1.9258499378338456e-05
1.900131428556051e-05
2.7551239327294752e-05
2.0749479517689906e-05
2.0161924112471752e-05
2.5782990633160807e-05
2.3621372747584246e-05
2.535003841330763e-05
2.0190949726384133e-05
2.0330082406871952e-05
2.4627232050988823e-05
1.9516915926942602e-05
2.1303831090335734e-05
2.6520971005083993e-05
2.3376369426841848e-05
3.37774254148826e-05
3.595028101699427e-05
2.7450623747427016e-05
5.709227843908593e-05
5.198182043386623e-05
6.5330219513271e-05
3.6807963624596596e-05
3.7790996429976076e-05
3.4046686778310686e-05
3.1467054213862866e-05
3.105931682512164e-05
2.9381712010945193e-05
2.5203027689713053e-05
2.9025824915152043e-05
2.773828964564018e-05
2.7512704036780633e-05
2.561594192229677e-05
2.4812083211145364e-05
2.2910722691449337e-05
1.979710032173898e-05
2.048160240519792e-05
2.243691596959252e-05
2.1223542717052624e-05
2.2503150830743834e-05
2.1471158106578514e-05
2.026560832746327e-05
2.043048334599007e-05
1.9887895177816972e-05
1.8972199541167356e-05
1.6653919374221005e-05
1.7924943676916882e-05
1.819878161768429e-05
1.812057053030003e-05
1.781401806510985e-05
1.8021228243014775e-05
1.7794989616959356e-05
1.741041342029348e-05
1.5990963220247068e-05
1.644362237129826e-05
1.7445829143980518e-05
1.9166969650541432e-05
2.0388937628013082e-05
1.7585802197572775e-05
1.9660112229757942e-05
1.9039411199628375e-05
1.74119631992653e-05
1.998765037569683e-05
1.7305941582890227e-05
1.7562422726769e-05
1.5613835785188712e-05
1.6554180547245778e-05
1.586142934684176e-05
1.7603848391445354e-05
1.6739988495828584e-05
1.660344423726201e-05
1.574391899339389e-05
1.5283854736480862e-05
1.5768227967782877e-05
1.5679484931752086e-05
1.5543371773674153e-05
1.527615313534625e-05
1.6718406186555512e-05
1.4801156794419512e-05
1.4972991266404279e-05
1.5382960555143654e-05
1.876854912552517e-05
2.243390008516144e-05
1.9449531464488246e-05
1.4872411156829912e-05
1.6189433154067956e-05
1.5410067135235295e-05
2.03011750272708e-05
3.072822801186703e-05
3.56500459020026e-05
2.4979139197967015e-05
2.4040982680162415e-05
3.0216409868444316e-05
3.3857664675451815e-05
2.8394464607117698e-05
2.4747047064010985e-05
2.5616673156036995e-05
2.2287644242169335e-05
2.1634046788676642e-05
2.131677138095256e-05
2.7567793949856423e-05
2.308949115104042e-05
2.2794125470682047e-05
2.731061431404669e-05
2.3104903448256664e-05
2.1571386241703294e-05
1.8924240066553466e-05
1.5920400983304717e-05
1.7534162907395512e-05
1.6676156519679353e-05
1.6065047020674683e-05
1.696493745839689e-05
1.4103176908975001e-05
1.3564456821768545e-05
1.5485498806810938e-05
1.6329580830642954e-05
1.5901330698397942e-05
1.5820767657714896e-05
1.4999571249063592e-05
1.5464534953935072e-05
1.5607292880304158e-05
1.5492381862713955e-05
1.4698581253469456e-05
1.3574977856478654e-05
1.2486192645155825e-05
1.2601743947016075e-05
1.2616885214811191e-05
2.15478939935565e-05
3.984020440839231e-05
5.1956612878711894e-05
2.1097021090099588e-05
3.50182963302359e-05
3.0486477044178173e-05
2.7390655304770917e-05
2.5182813260471448e-05
2.568573472672142e-05
1.650572448852472e-05
2.0622310330509208e-05
2.1474195818882436e-05
2.4734859835007228e-05
2.397307616774924e-05
2.0280052922316827e-05
1.740141487971414e-05
1.5055818948894739e-05
1.5875293684075586e-05
1.7531378034618683e-05
1.7403417587047443e-05
1.542958852951415e-05
1.4129791452432983e-05
1.3891877642890904e-05
1.3493521691998467e-05
1.417063958797371e-05
1.5817144230823033e-05
1.7085247236536816e-05
1.7620905055082403e-05
1.4841772099316586e-05
1.2265419172763359e-05
1.254117796634091e-05
1.4247764738684054e-05
1.4690728676214349e-05
1.4056511645321734e-05
1.3328788554645143e-05
1.253260052180849e-05
1.1739104593289085e-05
1.1738537068595178e-05
1.2230507309141103e-05
1.3874011528969277e-05
1.5191740203590598e-05
1.5192189493973274e-05
1.3529452189686708e-05
1.2524168596428353e-05
1.239487755810842e-05
1.2918198081024457e-05
1.2165721273049712e-05
1.1615976291068364e-05
1.2011777471343521e-05
1.2635503480851185e-05
1.2456181138986722e-05
1.2909317774756346e-05
1.2097132639610209e-05
1.3235087862994988e-05
1.4620893125538714e-05
1.364513263979461e-05
1.2353440979495645e-05
1.2049667020619381e-05
1.1011429705831688e-05
1.1713594176399056e-05
1.3134711480233818e-05
1.4798511074332055e-05
1.4058225133339874e-05
1.3979319192003459e-05
1.3658876014233101e-05
1.3113406566844787e-05
1.4317751265480183e-05
1.4875930901325773e-05
1.664240517129656e-05
1.642814459046349e-05
1.4482535334536806e-05
1.3545434740080964e-05
1.3196098734624684e-05
1.3689760635315906e-05
1.5114445886865724e-05
1.5377108866232447e-05
1.3966368896944914e-05
1.2792972484021448e-05
1.1635677765298169e-05
1.0612428013700992e-05
1.1311175512673799e-05
1.3751175174547825e-05
1.5872070434852503e-05
1.815998439269606e-05
1.902578878798522e-05
1.7826598195824772e-05
1.327262452832656e-05
1.6323472664225847e-05
1.4656513485533651e-05
1.7843334717326798e-05
1.7899594240589067e-05
1.6450421753688715e-05
1.3987290003569797e-05
1.4666959941678215e-05
1.4615551663155202e-05
1.3739602763962466e-05
1.6540929209440947e-05
2.1085821572341956e-05
2.087803659378551e-05
2.0993817088310607e-05
2.3107731976779178e-05
2.0564262740663253e-05
2.2064517906983383e-05
3.0334833354572766e-05
2.5572628146619536e-05
2.6744495698949322e-05
2.5135441319434904e-05
2.0717649022117257e-05
2.0055926142958924e-05
1.5010262359282933e-05
1.5093177353264764e-05
1.9975361283286475e-05
1.9973838789155707e-05
2.3730330212856643e-05
2.402975587756373e-05
2.558569576649461e-05
2.310410673089791e-05
2.233811937912833e-05
2.456932998029515e-05
2.9296099455677904e-05
2.9291652026586235e-05
3.1029128876980394e-05
2.8172096790513024e-05
2.2554097085958347e-05
2.0393377781147137e-05
1.6887115634744987e-05
1.844369944592472e-05
2.0626222976716235e-05
2.265531657030806e-05
2.3315908038057387e-05
2.1361956896726042e-05
1.8876691683544777e-05
1.567366416566074e-05
1.2761386642523576e-05
1.4236813512980007e-05
1.658900328038726e-05
2.0702740584965795e-05
2.433723238937091e-05
2.3411901565850712e-05
1.8494174582883716e-05
1.4819529496890027e-05
1.2368911484372802e-05
1.161693853646284e-05
1.4205750630935654e-05
1.592717489984352e-05
1.8092036043526605e-05
1.855639675341081e-05
1.8664406525203958e-05
1.8201830243924633e-05
1.6158581274794415e-05
1.439656534785172e-05
1.6002693882910535e-05
1.9995128241134807e-05
2.361488986935001e-05
2.4855604351614602e-05
2.500757182133384e-05
2.1426805687951855e-05
1.853691901487764e-05
1.7978547475649975e-05
1.666744537942577e-05
1.6844653146108612e-05
1.8435497622704133e-05
1.7958192984224297e-05
2.0118126485613175e-05
2.0662137103499845e-05
1.9783799871220253e-05
1.9517472537700087e-05
1.596894253452774e-05
1.6650375982862897e-05
1.605606303201057e-05
1.8224063751404174e-05
1.9010329197044484e-05
2.150132058886811e-05
1.9898627215297893e-05
1.8891474610427395e-05
1.963642716873437e-05
1.698313826636877e-05
1.804397106752731e-05
1.870817141025327e-05
2.0171055439277552e-05
2.310492709511891e-05
2.0496207071118988e-05
1.956805499503389e-05
1.8144308342016302e-05
1.672329381108284e-05
1.7885311535792425e-05
2.7512212909641676e-05
2.227351433248259e-05
2.5361880034324713e-05
2.961222162412014e-05
2.6527983209234662e-05
2.7241414500167593e-05
2.9734974305029027e-05
2.5230361643480137e-05
1.899554263218306e-05
2.004845919145737e-05
1.7498587112640962e-05
1.607770172995515e-05
1.6567208149353974e-05
1.70476378116291e-05
1.536606032459531e-05
1.4994674529589247e-05
1.514039649919141e-05
1.3763159586233087e-05
1.3781987036054488e-05
1.612798951100558e-05
1.7070780813810416e-05
1.7358543118461967e-05
1.780497404979542e-05
1.7285979993175715e-05
1.606678961252328e-05
1.4934510545572266e-05
1.3362713616515975e-05
1.348991736449534e-05
1.2452795090212021e-05
1.0853434105229098e-05
1.2905398762086406e-05
1.3903177205065731e-05
1.2590960977831855e-05
1.2731376955343876e-05
1.2930381672049407e-05
1.2606449672603048e-05
1.295435049541993e-05
1.2047953532601241e-05
1.0867776836676057e-05
1.0727150765887927e-05
1.0849727004824672e-05
1.100489043892594e-05
1.1250953320995905e-05
1.3138008398527745e-05
2.1304062101989985e-05
3.167044997098856e-05
4.1382372728548944e-05
8.967614121502265e-05
3.592153007048182e-05
6.327100709313527e-05
4.4087744754506275e-05
3.947837831219658e-05
3.533623385010287e-05
3.732733603101224e-05
3.4746466553770006e-05
3.0113340471871197e-05
2.444106576149352e-05
2.5855724743450992e-05
2.4833125280565582e-05
2.4826926164678298e-05
2.329702147108037e-05
1.9393897673580796e-05
1.8888331396738067e-05
1.9835166312986985e-05
1.7900645616464317e-05
1.7092212146962993e-05
1.888118094939273e-05
1.899239214253612e-05
1.8556764189270325e-05
1.8223634469904937e-05
1.6852309272508137e-05
1.5297307982109487e-05
1.4617811757489108e-05
1.6960384527919814e-05
1.5899440768407658e-05
1.526162668596953e-05
1.6808233340270817e-05
1.879353658296168e-05
2.175977533624973e-05
2.9141601771698333e-05
2.3938888261909597e-05
1.982822868740186e-05
2.0048955775564536e-05
2.122763908118941e-05
1.972760946955532e-05
1.8043092495645396e-05
1.7453259715694003e-05
1.6176054487004876e-05
1.7670552551862784e-05
1.796638753148727e-05
1.8610751794767566e-05
1.8021812138613313e-05
1.5581528714392334e-05
1.3679550647793803e-05
1.2392234566505067e-05
1.2579050235217437e-05
1.1662804354273248e-05
1.2161465747340117e-05
1.2213163245178293e-05
1.3558684258896392e-05
1.5353854905697517e-05
2.2814858311903663e-05
2.202360519731883e-05
2.1038507838966325e-05
2.1277110135997646e-05
1.999068263103254e-05
1.7551144992467016e-05
1.4592788829759229e-05
1.4551113054039888e-05
1.713947676762473e-05
1.9471519408398308e-05
2.1118816221132874e-05
2.5004092094604857e-05
2.504067924746778e-05
2.2067302779760212e-05
1.9358527424628846e-05
1.6018695532693528e-05
1.4059136447031051e-05
1.3170982128940523e-05
1.583031735208351e-05
1.890316889330279e-05
2.0650099031627178e-05
2.3958406018209644e-05
2.981163197546266e-05
3.235914118704386e-05
3.19931423291564e-05
3.505818676785566e-05
3.414556340430863e-05
2.719350959523581e-05
2.8184820621390827e-05
3.026211379619781e-05
3.3439264370827004e-05
3.88655680580996e-05
4.028609691886231e-05
3.64031147910282e-05
3.865512917400338e-05
4.179624011158012e-05
4.0239425288746133e-05
3.846765321213752e-05
3.228710193070583e-05
2.6459296350367367e-05
2.5185694539686665e-05
2.37707827182021e-05
2.7449519620859064e-05
2.8176862542750314e-05
3.082718831137754e-05
3.6592398828361183e-05
3.8250054785748944e-05
3.89157394238282e-05
4.0783426811685786e-05
5.084895383333787e-05
4.56033885711804e-05
2.7387750378693454e-05
3.2781463232822716e-05
2.9045946575934067e-05
3.674600520753302e-05
3.6778594221686944e-05
5.0737860874505714e-05
4.898185943602584e-05
4.9096714064944535e-05
4.788320075022057e-05
4.460548734641634e-05
4.3373118387535214e-05
3.208057023584843e-05
0.40347665548324585
0.16021974384784698
0.10805394500494003
0.20686839520931244
0.21050360798835754
0.14126522839069366
0.10293374210596085
0.10479777306318283
0.10873246192932129
0.09663412719964981
0.08161947876214981
0.07296793907880783
0.06696741282939911
0.05962838605046272
0.05344446003437042
0.04974959045648575
0.04539243504405022
0.03983335942029953
0.03575318679213524
0.03334776684641838
0.030613267794251442
0.02712310291826725
0.023728035390377045
0.021490080282092094
0.020040949806571007
0.018422240391373634
0.016109010204672813
0.01379911508411169
0.012282893061637878
0.011448833160102367
0.010565648786723614
0.009274872951209545
0.008012688718736172
0.007116418797522783
0.006470004096627235
0.0058644418604671955
0.005284877493977547
0.004736189264804125
0.0042142425663769245
0.0037516264710575342
0.0034052375704050064
0.003107160795480013
0.0027780865784734488
0.002465147990733385
0.0022279478143900633
0.002041962929069996
0.0018382936250418425
0.001633725012652576
0.001483751810155809
0.0013849642127752304
0.0012814283836632967
0.0011625026818364859
0.0010480348719283938
0.0009462275775149465
0.0008578136330470443
0.0007933098240755498
0.0007330577936954796
0.0006528687663376331
0.0005732270074076951
0.0005228721420280635
0.0005176262930035591
0.0005040232208557427
0.00048081905697472394
0.000452780892373994
0.0004308811912778765
0.0004006253439001739
0.00035919429501518607
0.0003083130286540836
0.00026217137929052114
0.00023459759540855885
0.00022420642198994756
0.00021925538021605462
0.00021521776216104627
0.00021638644102495164
0.0002203920012107119
0.00021927541820332408
0.00020922590920235962
0.00019357333076186478
0.000169499428011477
0.00014566307072527707
0.00012330898607615381
0.00010869063407881185
0.0001024085286189802
9.998550376622006e-05
0.0001021923017106019
0.00010642437700880691
0.00010976253543049097
0.00011136075045214966
0.00010271209612255916
9.4301336503122e-05
8.363197412109002e-05
7.51925035729073e-05
7.047069084364921e-05
6.416965334210545e-05
6.12697986070998e-05
5.975677413516678e-05
5.722497735405341e-05
5.713728387490846e-05
5.5486954806838185e-05
5.242209226707928e-05
5.1936996896984056e-05
4.855398219660856e-05
4.573420301312581e-05
4.714955503004603e-05
4.6207733248593286e-05
4.538169741863385e-05
4.355266719358042e-05
4.1476338083157316e-05
3.963933704653755e-05
4.0196293412009254e-05
3.7868427170906216e-05
3.5602784919319674e-05
3.365766679053195e-05
3.3198954042745754e-05
3.191936048096977e-05
3.04697678075172e-05
2.931404742412269e-05
2.947315078927204e-05
2.9058897780487314e-05
2.962187136290595e-05
3.005079270224087e-05
3.0307099223136902e-05
2.6681467716116458e-05
2.5221041141776368e-05
2.534207669668831e-05
3.094827479799278e-05
2.999488788191229e-05
2.815377592924051e-05
2.7469706765259616e-05
2.6182655346929096e-05
2.6830106435227208e-05
2.6538407837506384e-05
2.6807067115441896e-05
2.8026830477756448e-05
2.933419636974577e-05
2.845987728505861e-05
2.5594614271540195e-05
2.4634671717649326e-05
2.2373053070623428e-05
2.2324386009131558e-05
2.2697891836287454e-05
2.2270991394179873e-05
2.3019070795271546e-05
2.440889693389181e-05
2.3757145754643716e-05
2.2975091269472614e-05
2.1707974156015553e-05
2.0799388948944397e-05
1.9695971786859445e-05
1.90414248208981e-05
1.8118864318239503e-05
1.923939817061182e-05
2.0033794498885982e-05
2.1469475541380234e-05
2.0822908481932245e-05
2.0286106519051827e-05
1.956310006789863e-05
2.0009356376249343e-05
1.828662607294973e-05
1.843793324951548e-05
1.8137983715860173e-05
1.8317407011636533e-05
1.9269524273113348e-05
2.0183275410090573e-05
2.056120320048649e-05
1.9782411982305348e-05
2.051738374575507e-05
3.606762402341701e-05
2.696708179428242e-05
2.2832173272036016e-05
2.4841174308676273e-05
2.2911815904080868e-05
2.3378834157483652e-05
2.5692306735436432e-05
2.6022151359939016e-05
2.537856016715523e-05
2.6844883905141614e-05
2.4346571080968715e-05
2.416050665488001e-05
2.448511077091098e-05
2.2214757336769253e-05
2.2892671040608548e-05
2.7986594432150014e-05
2.458097333146725e-05
2.8683882192126475e-05
2.0807661712751724e-05
1.984358277695719e-05
2.7335199774825014e-05
2.8977199690416455e-05
1.6649211829644628e-05
2.08811616175808e-05
1.762428473739419e-05
1.898026130220387e-05
1.941999653354287e-05
1.9255709048593417e-05
1.731588963593822e-05
1.7380267308908515e-05
1.6838010196806863e-05
1.64594930538442e-05
1.5432207874255255e-05
1.3572032912634313e-05
2.0223427782184444e-05
4.2104165913769975e-05
1.8304235709365457e-05
4.0607639675727114e-05
1.8103070033248514e-05
1.9673476344905794e-05
1.9747336409636773e-05
2.0861074517597444e-05
2.1791111066704616e-05
1.5971505490597337e-05
1.6233674614340998e-05
1.8173441276303492e-05
1.966729359992314e-05
1.9437689843471162e-05
1.751039962982759e-05
1.5565288776997477e-05
1.5839166735531762e-05
1.3172767467040103e-05
1.3199873137637042e-05
1.2466186490200926e-05
1.2673586752498522e-05
1.2496092494984623e-05
1.2797559065802488e-05
1.2402914762787987e-05
1.326947494817432e-05
1.3317790944711305e-05
1.2497861462179571e-05
1.2769218301400542e-05
1.216244709212333e-05
1.2363399036985356e-05
1.2591449376486707e-05
1.2384190995362587e-05
1.2493947906477842e-05
1.232065824297024e-05
1.3707237485505175e-05
1.389162389386911e-05
1.4334086699818727e-05
1.213144241773989e-05
1.1794661986641586e-05
1.26005252241157e-05
1.133607656811364e-05
1.219128262164304e-05
1.2504215192166157e-05
1.2349139069556259e-05
1.1874558367708232e-05
1.1855796401505359e-05
1.1224879926885478e-05
1.0768978427222464e-05
1.0526248843234498e-05
1.050140599545557e-05
1.0245826160826255e-05
1.102758960769279e-05
1.043031079461798e-05
1.0737479897215962e-05
1.0624736205500085e-05
9.450474863115232e-06
1.0657804523361847e-05
1.0059291525976732e-05
1.0337749699829146e-05
1.0126555025635753e-05
9.219780622515827e-06
9.346241313323844e-06
1.0350916454626713e-05
1.0084282621392049e-05
9.868368579191156e-06
9.275860065827146e-06
9.192637662636116e-06
9.441728252568282e-06
9.655150279286318e-06
1.0124841537617613e-05
9.582344318914693e-06
8.877969776222017e-06
9.5137102107401e-06
9.476450941292569e-06
8.553631232643966e-06
8.294550752907526e-06
8.056754268181976e-06
7.976411325216759e-06
8.448647349723615e-06
7.984264811966568e-06
7.525173259637086e-06
7.363246822933434e-06
7.855267540435307e-06
8.145479114318732e-06
9.766800758370664e-06
1.0209660104010254e-05
1.6733793017920107e-05
2.0900190065731294e-05
1.59280880325241e-05
1.5838655599509366e-05
1.2565376891870983e-05
1.2418580809026025e-05
1.3027662134845741e-05
1.3524791029340122e-05
1.317180158366682e-05
1.2848011465393938e-05
1.1343778169248253e-05
1.3212494195613544e-05
1.2576606422953773e-05
2.436255272186827e-05
1.3731319086218718e-05
2.7999343728879467e-05
1.0915702659985982e-05
9.345836588181555e-06
2.153941932192538e-05
1.5097455616341904e-05
1.2037970918754581e-05
1.3500895875040442e-05
1.8243896192871034e-05
1.0256839232170023e-05
3.4088854590663686e-05
1.2163230167061556e-05
2.9528593586292118e-05
3.199420461896807e-05
3.979214670835063e-05
3.397259206394665e-05
2.839638364093844e-05
4.2910472984658554e-05
2.6925325073534623e-05
2.2934693333809264e-05
2.034000317507889e-05
2.0510076865321025e-05
1.9104159946436994e-05
1.703571433608886e-05
1.4491828551399522e-05
1.2210035492898896e-05
1.188281112263212e-05
1.3031274647801183e-05
1.282167067984119e-05
1.4602307601307984e-05
1.2944398804393131e-05
1.1314575203869026e-05
1.2701961168204434e-05
9.982362826121971e-06
9.774217687663622e-06
1.0451406524225604e-05
9.82921392278513e-06
9.385373232362326e-06
8.551857717975508e-06
8.934674042393453e-06
7.886904313636478e-06
8.080320185399614e-06
7.772215212753508e-06
8.236057510657702e-06
8.525626981281675e-06
8.67406834004214e-06
8.044723472266924e-06
7.420247584377648e-06
7.641477168363053e-06
7.267743512784364e-06
6.814812877564691e-06
6.303445843514055e-06
6.032880264683627e-06
6.15616909271921e-06
6.461254088208079e-06
6.869005119369831e-06
7.665838893444743e-06
8.803606760920957e-06
7.492525583074894e-06
6.983360890444601e-06
7.019917575235013e-06
6.871140158182243e-06
7.147622454795055e-06
7.3679016168171074e-06
7.061926680762554e-06
6.846157248219242e-06
8.716296179045457e-06
8.028060619835742e-06
1.0572042810963467e-05
1.2123452506784815e-05
1.042978692566976e-05
9.031338777276687e-06
9.238605343853123e-06
8.522873940819409e-06
8.412142960878555e-06
1.1101562449766789e-05
1.0818319424288347e-05
9.389203114551492e-06
9.233413948095404e-06
9.046005288837478e-06
7.479238774976693e-06
8.797287591733038e-06
1.1795668797276448e-05
1.2684103239735123e-05
1.0638816092978232e-05
9.546328328724485e-06
9.480657354288269e-06
9.684343240223825e-06
1.0477709111000877e-05
1.2035881809424609e-05
1.1969959814450704e-05
1.2562809388327878e-05
1.0230734005745035e-05
1.0233813554805238e-05
1.195762069983175e-05
1.1070631444454193e-05
1.3409674465947319e-05
1.1185707990080118e-05
1.0409240530862007e-05
8.20677541923942e-06
7.808878763171379e-06
8.146022992150392e-06
7.815036951797083e-06
8.709301255294122e-06
8.465369319310412e-06
7.604351594636682e-06
6.87725878378842e-06
6.825971468060743e-06
6.940656476217555e-06
6.759972166037187e-06
7.25906693332945e-06
7.019063559710048e-06
6.289646080404054e-06
6.146021405584179e-06
6.041767846909352e-06
6.566487172676716e-06
6.388660040101968e-06
6.489236511697527e-06
5.984842573525384e-06
6.050361207599053e-06
5.775126737717073e-06
5.7354736782144755e-06
6.527360710606445e-06
6.788596692786086e-06
6.914329333085334e-06
6.766570095351199e-06
6.040822427166859e-06
5.933919965173118e-06
6.11202631262131e-06
6.7284240685694385e-06
6.711238256684737e-06
6.801296422054293e-06
6.3672723626950756e-06
5.823250830871984e-06
5.304071237333119e-06
5.249713467492256e-06
5.677848548657494e-06
6.715859854011796e-06
6.904013844177825e-06
6.91954937792616e-06
6.129249413788784e-06
5.57324801775394e-06
5.646680619975086e-06
6.455304628616432e-06
7.85042630013777e-06
8.490035725117195e-06
7.930336323624942e-06
7.99686949903844e-06
6.825114724051673e-06
7.358226866926998e-06
9.04612988961162e-06
8.553041880077217e-06
9.411979590367991e-06
9.87145904218778e-06
9.439942914468702e-06
8.240336683229543e-06
7.35168214305304e-06
7.639804607606493e-06
8.100810191535857e-06
9.631666216591839e-06
1.0407914487586822e-05
9.93304820440244e-06
9.1332767624408e-06
8.495350812154356e-06
7.2218272180180065e-06
7.183350589912152e-06
7.855860530980863e-06
9.470278200751636e-06
1.131406952481484e-05
1.1941216143895872e-05
1.1505254406074528e-05
1.039673497871263e-05
9.053678695636336e-06
8.411054295720533e-06
9.447148840990849e-06
1.1304562576697208e-05
1.2719602636934724e-05
1.23948675536667e-05
1.1291597729723435e-05
9.844565283856355e-06
9.395330380357336e-06
9.06566947378451e-06
8.968000656750519e-06
1.000291285890853e-05
1.2085977687092964e-05
1.3080416465527378e-05
1.3181249414628837e-05
1.184083339467179e-05
1.0449320143379737e-05
8.773057743383106e-06
8.523909855284728e-06
1.0253250366076827e-05
1.2711245290120132e-05
1.4316434317152016e-05
1.3450319784169551e-05
1.055758366419468e-05
7.729662684141658e-06
7.534736141678877e-06
8.4271450759843e-06
8.613135833002161e-06
9.320587196270935e-06
9.815960765990894e-06
1.0582380127743818e-05
1.0928803021670319e-05
1.0601763278828003e-05
8.730314220883884e-06
6.906120688654482e-06
6.9225297920638695e-06
8.688448360771872e-06
1.159524435934145e-05
1.3950514585303608e-05
1.4634548278991133e-05
1.2663221241382416e-05
9.08493711904157e-06
6.670930360996863e-06
6.380213108059252e-06
7.909221494628582e-06
9.032565685629379e-06
1.1249638191657141e-05
1.1755095329135656e-05
1.3007464076508768e-05
1.159215116786072e-05
9.557769772072788e-06
8.306715244543739e-06
1.2266556041140575e-05
1.9571869415813126e-05
2.3307822630158626e-05
1.651481397857424e-05
2.127624611603096e-05
1.8562443074188195e-05
1.909288221213501e-05
1.3495205166691449e-05
1.0987014320562594e-05
9.421827598998789e-06
9.960361239791382e-06
1.0557597306615207e-05
1.1842927051475272e-05
1.3377278264670167e-05
1.4332923456095159e-05
1.4077656487643253e-05
1.2045964467688464e-05
9.287849024985917e-06
7.561949132650625e-06
6.44398733129492e-06
7.72221483202884e-06
1.0432340786792338e-05
1.2963356311956886e-05
1.481396975577809e-05
1.5184192307060584e-05
1.3595742530014832e-05
1.1088231076428201e-05
8.618905667390209e-06
8.010518286027946e-06
7.896367606008425e-06
9.975774446502328e-06
1.166190213552909e-05
1.2253167369635776e-05
1.2798540410585701e-05
1.2214230991958175e-05
1.0388878763478715e-05
8.79366689332528e-06
6.689246674795868e-06
6.586529252672335e-06
6.37095808997401e-06
8.263766176241916e-06
1.0365636626374908e-05
1.1742350579879712e-05
1.2946992683282588e-05
1.2488690117606893e-05
1.0768122592708096e-05
8.955954399425536e-06
7.967329111124855e-06
6.875110557302833e-06
7.128873676265357e-06
8.625044756627176e-06
8.88576414581621e-06
1.0357270184613299e-05
1.0924030902970117e-05
1.0379316336184274e-05
1.1110151717730332e-05
7.844452738936525e-06
7.760475455143023e-06
5.684546977136051e-06
8.04883620730834e-06
1.1117554095108062e-05
1.0976297744491603e-05
1.3898630641051568e-05
1.3537786799133755e-05
1.604774297447875e-05
1.4880357412039302e-05
1.4859417206025682e-05
1.3876519005862065e-05
1.1043952326872386e-05
1.0221678166999482e-05
8.648081347928382e-06
8.45232807478169e-06
8.436561984126456e-06
8.393230018555187e-06
9.866010259429459e-06
1.0260862836730666e-05
1.2090440577594563e-05
1.14907224997296e-05
1.0699019185267389e-05
9.667671292845625e-06
9.35474963625893e-06
9.601132660463918e-06
8.715061994735152e-06
8.542750947526656e-06
8.693563358974643e-06
8.69591622176813e-06
1.0309399840480182e-05
1.1846867892018054e-05
1.4811659639235586e-05
1.5130657629924826e-05
1.4893131265125703e-05
1.3258207218314055e-05
1.0433668649056926e-05
8.816765330266207e-06
6.606874194403645e-06
6.546055828948738e-06
9.159075489151292e-06
1.2584651813085657e-05
1.607374542800244e-05
1.8850005290005356e-05
1.905443969008047e-05
1.7956041119759902e-05
1.6804136976134032e-05
1.3895802112529054e-05
1.1006753084075172e-05
8.687720765010454e-06
8.66331083670957e-06
1.042572421283694e-05
1.5545332644251175e-05
2.341089020774234e-05
2.9969116440042853e-05
3.234774703742005e-05
2.9475631890818477e-05
2.3018355932435952e-05
1.6479307305417024e-05
1.1611691661528312e-05
9.409674930793699e-06
1.0518555427552201e-05
1.3970316103950609e-05
1.911407343868632e-05
2.6295025236322545e-05
3.0377226721611805e-05
3.350775295984931e-05
3.321617987239733e-05
2.9532940970966592e-05
2.440403841319494e-05
1.7648337234277278e-05
1.2460814104997553e-05
1.0502526492928155e-05
1.3427541489363648e-05
2.406445491942577e-05
4.0542254282627255e-05
5.6296725233551115e-05
6.50612055324018e-05
5.958732435829006e-05
4.704207458416931e-05
3.241452213842422e-05
2.065357330138795e-05
1.4341663700179197e-05
1.605348188604694e-05
2.061316445178818e-05
2.987841253343504e-05
3.922781252185814e-05
4.974596595275216e-05
5.817072815261781e-05
6.261791713768616e-05
6.224471144378185e-05
5.2941108151571825e-05
3.969129465986043e-05
2.683233833522536e-05
1.653749859542586e-05
1.3216312254371587e-05
2.1042207663413137e-05
4.043088119942695e-05
6.931411917321384e-05
9.668865095591173e-05
0.0001063491145032458
9.891302033793181e-05
7.818712765583768e-05
5.29155477124732e-05
3.2711890526115894e-05
2.022114313149359e-05
1.7524867871543393e-05
2.497985406080261e-05
3.846624167636037e-05
5.468170638778247e-05
7.49614555388689e-05
9.379559924127534e-05
0.0001012192660709843
9.845671593211591e-05
8.295453881146386e-05
5.985334064462222e-05
3.6395205825101584e-05
2.129061977029778e-05
1.9762146621360444e-05
3.293270492576994e-05
5.2945961215300485e-05
7.21482138033025e-05
8.761052595218644e-05
9.47867301874794e-05
8.77263955771923e-05
7.031743734842166e-05
4.93551924591884e-05
3.1639578082831576e-05
2.2325066311168484e-05
2.1372812625486404e-05
2.4495589968864806e-05
3.0471423087874427e-05
3.937851215596311e-05
4.947289198753424e-05
6.028114148648456e-05
6.993136048549786e-05
7.160979293985292e-05
6.687430141028017e-05
5.580624201684259e-05
4.102521779714152e-05
2.6618039555614814e-05
1.9517779946909286e-05
2.0867826606263407e-05
3.14033059112262e-05
4.3871590605704114e-05
5.750161290052347e-05
6.344460416585207e-05
6.321805267361924e-05
5.76793790969532e-05
4.949341018800624e-05
3.837224721792154e-05
2.9279946829774417e-05
2.0487274014158174e-05
1.8197557437815703e-05
1.5850566342123784e-05
1.81102968781488e-05
1.744874862197321e-05
2.087653956550639e-05
2.496783054084517e-05
3.222414670744911e-05
4.220110349706374e-05
5.301125202095136e-05
5.7982902944786474e-05
5.599580617854372e-05
4.919228740618564e-05
3.6260509659769014e-05
2.3687445718678646e-05
1.555368726258166e-05
1.6777066775830463e-05
2.4535047487006523e-05
4.0723920392338187e-05
5.645085548167117e-05
6.945186032680795e-05
6.92249959683977e-05
6.37068078503944e-05
5.596730261459015e-05
4.49374747404363e-05
3.5054290492553264e-05
2.542686343076639e-05
2.009128002100624e-05
1.8616667148307897e-05
1.9974258975707926e-05
2.1384677893365733e-05
2.5538227419019677e-05
3.15204742946662e-05
4.207326492178254e-05
5.2304938435554504e-05
6.245078111533076e-05
6.91308596287854e-05
6.96825809427537e-05
6.448673957493156e-05
5.090605191071518e-05
3.6725628888234496e-05
2.558206870162394e-05
2.3450607841368765e-05
3.088362063863315e-05
4.56555062555708e-05
6.238152127480134e-05
8.188489300664514e-05
9.1414840426296e-05
8.782868826529011e-05
7.661883864784613e-05
6.538954039569944e-05
5.239225720288232e-05
4.382877523312345e-05
3.356451998115517e-05
2.8041416953783482e-05
2.722147291933652e-05
2.983137710543815e-05
3.393620136193931e-05
3.558013486326672e-05
3.771386036532931e-05
4.5197768486104906e-05
5.631644671666436e-05
6.66552732582204e-05
7.21913093002513e-05
7.181782711995766e-05
6.81060046190396e-05
5.810343282064423e-05
4.6788602048764005e-05
3.640610884758644e-05
3.0680526833748445e-05
3.304011988802813e-05
4.476775575312786e-05
6.236501940293238e-05
7.902682409621775e-05
9.259356011170894e-05
9.889580542221665e-05
9.139808389591053e-05
7.815370918251574e-05
6.503209442598745e-05
5.518666876014322e-05
4.757371425512247e-05
4.16337170463521e-05
3.71554124285467e-05
3.7657351640518755e-05
3.9415142964571714e-05
4.3309297325322405e-05
4.288020500098355e-05
4.351760435383767e-05
4.5734566811006516e-05
5.2066992793697864e-05
5.803501699119806e-05
5.928039172431454e-05
5.8125253417529166e-05
5.465397407533601e-05
4.864735819865018e-05
4.3996089516440406e-05
3.932110848836601e-05
3.454439138295129e-05
3.1920095352688804e-05
3.401861249585636e-05
4.305646871216595e-05
5.129181226948276e-05
6.175628368509933e-05
6.910255615366623e-05
7.243672735057771e-05
6.98157527949661e-05
6.243436655495316e-05
5.414557017502375e-05
4.627677481039427e-05
3.830541027127765e-05
3.100906906183809e-05
2.6857658667722717e-05
2.49052100116387e-05
2.8801801818190143e-05
3.308945815660991e-05
3.9145023038145155e-05
4.212203566567041e-05
4.308834468247369e-05
4.5012522605247796e-05
5.006353967473842e-05
5.296328890835866e-05
5.290337867336348e-05
5.154748942004517e-05
4.6354078222066164e-05
4.044712841277942e-05
3.182937143719755e-05
2.6814957891474478e-05
2.7782502002082765e-05
3.185317837051116e-05
4.236777385813184e-05
5.199629595153965e-05
6.362562271533534e-05
7.3060262366198e-05
7.2543574788142e-05
6.929413211764768e-05
6.213141023181379e-05
5.2574469009414315e-05
4.689893830800429e-05
0.6288951635360718
0.21470364928245544
0.1744031459093094
0.32010895013809204
0.2769079804420471
0.17057223618030548
0.13818968832492828
0.1441759318113327
0.13813433051109314
0.12169815599918365
0.10767891258001328
0.0959140732884407
0.08279435336589813
0.07268168777227402
0.06750316172838211
0.06206955760717392
0.05448612943291664
0.048129379749298096
0.04414471611380577
0.04018225520849228
0.035307660698890686
0.030854051932692528
0.02792736515402794
0.025595437735319138
0.023109549656510353
0.02063942514359951
0.018400665372610092
0.01637442037463188
0.014683348126709461
0.013256087899208069
0.011861352249979973
0.010604026727378368
0.009675265289843082
0.008863672614097595
0.008000039495527744
0.007029253523796797
0.006206357851624489
0.005600771401077509
0.0050481646321713924
0.004512533079832792
0.0040937550365924835
0.0036968234926462173
0.0032371634151786566
0.002876159967854619
0.002719463314861059
0.002596012782305479
0.002378548728302121
0.0021585409995168447
0.001993508543819189
0.0018393178470432758
0.001655517378821969
0.0014836860354989767
0.0013355842093005776
0.0011910020839422941
0.0010556147899478674
0.0009460734436288476
0.000867017894051969
0.000801278802100569
0.0007727327174507082
0.0007625363068655133
0.0007443843642249703
0.0007034699665382504
0.0006638359045609832
0.0006290354067459702
0.0005963635630905628
0.0005626697093248367
0.0005231918767094612
0.00046965834917500615
0.0004098314675502479
0.0003565860097296536
0.00031628439319320023
0.00029341160552576184
0.0002906036679632962
0.00030308516579680145
0.00032167110475711524
0.00033177578006871045
0.0003437457198742777
0.0003416728286538273
0.0003277778159826994
0.0003052596002817154
0.0002711894048843533
0.00023573724320158362
0.0001907179830595851
0.00016176745702978224
0.0001431904238415882
0.00013519458298105747
0.0001398868771502748
0.00015513728430960327
0.0001720655563985929
0.00019018154125660658
0.0002063077117782086
0.00021488830680027604
0.00021101286984048784
0.00019262258138041943
0.00016486083040945232
0.00013361542369239032
0.00010369467781856656
8.113101648632437e-05
7.099989306880161e-05
7.279528654180467e-05
8.441898535238579e-05
0.00010145981650566682
0.00011729471589205787
0.000127238585264422
0.0001292722881771624
0.00012262159725651145
0.00010735667456174269
8.938848623074591e-05
7.115754124242812e-05
5.730764678446576e-05
4.808467565453611e-05
4.4155556679470465e-05
4.623972199624404e-05
5.162871821084991e-05
5.6803815823514014e-05
6.190365820657462e-05
6.565777584910393e-05
6.699562800349668e-05
6.661610677838326e-05
6.005758041283116e-05
5.56776394660119e-05
4.7838846512604505e-05
4.116497439099476e-05
3.70977541024331e-05
3.379176996531896e-05
3.1772502552485093e-05
3.212635056115687e-05
3.32816198351793e-05
3.537676457199268e-05
3.635860048234463e-05
3.7918478483334184e-05
4.144181730225682e-05
3.6991448723711073e-05
3.649857171694748e-05
3.363767245900817e-05
3.217383709852584e-05
3.055444540223107e-05
2.861851862689946e-05
2.7342854082235135e-05
2.7184623831999488e-05
2.6008843633462675e-05
2.5661081963335164e-05
2.6436378902872093e-05
2.872606819437351e-05
2.8709049729513936e-05
3.044299955945462e-05
3.116175867035054e-05
3.0221686756704003e-05
3.0076860639383085e-05
2.847530231520068e-05
2.7340272936271504e-05
2.6330648324801587e-05
2.412797221040819e-05
2.257907181046903e-05
2.287560528202448e-05
2.4332632165169343e-05
2.433587724226527e-05
2.637958459672518e-05
2.8562953957589343e-05
2.9947177608846687e-05
2.993981252075173e-05
2.8831660529249348e-05
2.723031138884835e-05
2.4979277441161685e-05
2.2816489945398644e-05
2.1781506802653894e-05
2.094618685077876e-05
2.1227840989013202e-05
2.2067208192311227e-05
2.3748398234602064e-05
2.5188894142047502e-05
2.608114118629601e-05
2.5380246370332316e-05
2.3666007109568454e-05
2.163974022550974e-05
2.002106157306116e-05
1.8295517293154262e-05
1.7758131434675306e-05
1.8199998521595262e-05
1.8878547052736394e-05
2.1239775378489867e-05
2.1819310859427787e-05
2.154009234800469e-05
2.024803870881442e-05
1.9889666873496026e-05
1.8755265045911074e-05
1.7621146980673075e-05
1.730656367726624e-05
1.7875414414447732e-05
1.937531487783417e-05
2.0903964468743652e-05
2.007432522077579e-05
2.817619861161802e-05
1.9767205230891705e-05
1.8743419786915183e-05
1.8321557945455424e-05
1.8426586393616162e-05
1.8262671801494434e-05
1.774185147951357e-05
1.7216683772858232e-05
1.8359596651862375e-05
1.9706938473973423e-05
1.9350529328221455e-05
2.0253621187293902e-05
2.109198430844117e-05
1.788977169780992e-05
1.685554343566764e-05
1.6168240108527243e-05
1.6946321920841e-05
1.663902548898477e-05
1.7177333575091325e-05
1.6699150364729576e-05
2.656232754816301e-05
2.1633526557707228e-05
3.348979589645751e-05
3.4455497370800003e-05
3.0164444979163818e-05
2.9892809834564105e-05
3.1970128475222737e-05
2.635645432746969e-05
2.71029621217167e-05
3.420765642658807e-05
2.393750946794171e-05
6.264836702030152e-05
3.1227231374941766e-05
3.718164225574583e-05
3.578068935894407e-05
3.27984853356611e-05
3.292540350230411e-05
3.2943044061539695e-05
2.8767606636392884e-05
2.7900900022359565e-05
2.4126580683514476e-05
2.3681470338487998e-05
2.0676121494034305e-05
2.0069930542376824e-05
1.8571370674180798e-05
1.7730326362652704e-05
1.7569966075825505e-05
1.7029156879289076e-05
1.6388597941841e-05
1.647455974307377e-05
1.5964144040481187e-05
1.3968739949632436e-05
1.3249021321826149e-05
1.3168639270588756e-05
1.288488601858262e-05
1.2698056707449723e-05
1.2161844097136054e-05
1.1625248589552939e-05
1.1457685104687698e-05
1.1490032193250954e-05
1.1329567314533051e-05
1.0748033673735335e-05
1.0448920875205658e-05
1.0418535566714127e-05
1.0410907634650357e-05
1.0862357157748193e-05
1.1304233339615166e-05
1.1245471796428319e-05
1.1170592188136652e-05
1.0824175660673063e-05
1.077493743650848e-05
1.0907157047768123e-05
1.0725754691520706e-05
1.0724584171839524e-05
1.0877998647629283e-05
1.0660584848665167e-05
1.0752694834081922e-05
1.087187683879165e-05
1.0845781616808381e-05
1.0641832886904012e-05
1.1026675565517507e-05
1.106309900933411e-05
1.1319138138787821e-05
1.1061951227020472e-05
1.0763609679997899e-05
1.044610507960897e-05
1.0402307452750392e-05
1.0747903615992982e-05
1.0238813047180884e-05
9.979845344787464e-06
9.901052180794068e-06
9.970489372790325e-06
9.859446436166763e-06
9.626817700336687e-06
9.673070962890051e-06
9.458848580834456e-06
9.697364475869108e-06
9.713484359963331e-06
9.232448974216823e-06
9.969451639335603e-06
9.554734788252972e-06
1.0064120033348445e-05
9.419519301445689e-06
9.044535545399413e-06
9.640509233577177e-06
9.10442031454295e-06
9.081316420633812e-06
8.981505743577145e-06
9.118361958826426e-06
9.218590093951207e-06
8.899651220417581e-06
9.14796873985324e-06
8.972466275736224e-06
8.55587495607324e-06
8.299065484607127e-06
8.186852937797084e-06
8.323883776029106e-06
8.397820238315035e-06
8.3855420598411e-06
8.353415068995673e-06
1.0495495189388748e-05
1.056229757523397e-05
1.0646589544194285e-05
1.0535808542044833e-05
9.856521501205862e-06
1.0099526662088465e-05
1.0534588909649756e-05
1.1390575309633277e-05
1.2356423212622758e-05
1.476574925618479e-05
1.3688467333849985e-05
1.1423004252719693e-05
1.0843753443623427e-05
1.1999390153505374e-05
1.1394899047445506e-05
1.0324245522497222e-05
9.766685252543539e-06
9.924046025844291e-06
9.640068128646817e-06
9.439821951673366e-06
9.396821042173542e-06
9.146515367319807e-06
8.931067895900924e-06
8.565879397792742e-06
8.471858564007562e-06
8.38529558677692e-06
8.198107025236823e-06
7.944420758576598e-06
8.156890544341877e-06
8.08933145890478e-06
8.133808478305582e-06
8.191222150344402e-06
8.525212251697667e-06
8.412199349550065e-06
8.351953511009924e-06
8.63802506501088e-06
8.642691682325676e-06
9.20923957892228e-06
9.45658302953234e-06
8.433452421741094e-06
8.222556971304584e-06
8.466206054436043e-06
8.224275916290935e-06
8.055792932282202e-06
7.762707355141174e-06
7.714574167039245e-06
8.033303856791463e-06
7.921596079540905e-06
7.587110758322524e-06
7.059160907374462e-06
7.131365691748215e-06
7.328657829930307e-06
7.1368226599588525e-06
7.175200607889565e-06
7.109403213689802e-06
7.324120360863162e-06
7.0736423367634416e-06
6.983410457905848e-06
7.333718713198323e-06
7.615269169036765e-06
7.412669674522476e-06
7.066688795021037e-06
6.957694040465867e-06
6.938905698916642e-06
7.3810265348583926e-06
8.211845852201805e-06
7.708127668593079e-06
7.998050932656042e-06
7.81963717599865e-06
7.679344889766071e-06
7.682472642045468e-06
8.111380338959862e-06
8.249265192716848e-06
8.508533937856555e-06
8.804612662061118e-06
7.74668478698004e-06
8.183104000636376e-06
8.269656063930597e-06
8.223956683650613e-06
1.611793413758278e-05
2.365388354519382e-05
1.629211510589812e-05
2.0209345166222192e-05
1.7145159290521406e-05
1.3160783055354841e-05
1.0747551641543396e-05
1.1267624358879402e-05
1.2602360584423877e-05
9.652358130551875e-06
1.1732695384125691e-05
1.0249955266772304e-05
9.582611710357014e-06
1.0508297236810904e-05
8.512657586834393e-06
8.987871296994854e-06
8.062556844379287e-06
7.802240361343138e-06
8.185949809558224e-06
8.11712470749626e-06
7.086923233146081e-06
7.608667146996595e-06
7.155361345212441e-06
6.738748197676614e-06
7.1680519795336295e-06
7.537381861766335e-06
7.649407052667812e-06
7.411930710077286e-06
7.29219073036802e-06
6.675933946098667e-06
6.698070137645118e-06
6.2943636294221506e-06
6.079481408960419e-06
6.040139396645827e-06
6.347407179418951e-06
6.3580923779227305e-06
6.335127636702964e-06
5.9566837080637924e-06
5.7844990806188434e-06
6.742066943843383e-06
6.762483280908782e-06
6.806350484112045e-06
6.775233487132937e-06
5.88041120863636e-06
6.051811851648381e-06
6.5658564381010365e-06
5.646452336804941e-06
6.7389300966169685e-06
6.922779903106857e-06
6.716582447552355e-06
6.754085461579962e-06
6.773646873625694e-06
6.123818366177147e-06
5.981028152746148e-06
7.739206921542063e-06
8.463278390991036e-06
8.196100679924712e-06
8.329290722031146e-06
6.6556312958709896e-06
6.5045587689382955e-06
6.108457910158904e-06
6.104391104599927e-06
6.412065886252094e-06
6.753436537110247e-06
7.256005574163282e-06
7.443566573783755e-06
7.5965731411997695e-06
6.538264642586e-06
6.255470907490235e-06
6.292838406807277e-06
7.066605576255824e-06
7.5626321631716564e-06
7.670068953302689e-06
6.77501475365716e-06
6.265763204282848e-06
5.593190962827066e-06
6.127326741989236e-06
5.983300070511177e-06
6.401182417903328e-06
6.842137281637406e-06
7.073427696013823e-06
7.015379651420517e-06
6.51788832328748e-06
5.786897418147419e-06
5.623762717732461e-06
6.2979324866319075e-06
7.28739951227908e-06
8.168957720045e-06
8.214632543968037e-06
7.478567113139434e-06
6.74412240186939e-06
5.791139301436488e-06
5.9221133597020525e-06
6.256557298911503e-06
6.348743227135856e-06
6.81198071106337e-06
7.076228939695284e-06
7.659647053515073e-06
7.4303002293163445e-06
6.342626875266433e-06
5.696829248336144e-06
5.775560566689819e-06
6.470446351158898e-06
7.683400326641276e-06
9.150552614300977e-06
9.159127330349293e-06
7.919498784758616e-06
6.972698429308366e-06
6.711610240017762e-06
6.232195119082462e-06
6.254479558265302e-06
6.512718755402602e-06
6.695971023873426e-06
7.233647465909598e-06
8.125865861074999e-06
8.384209650103003e-06
7.791008101776242e-06
7.165639090089826e-06
6.63677383272443e-06
6.3617453633924015e-06
6.997191576374462e-06
7.973973879416008e-06
8.382245141547173e-06
8.789381354290526e-06
8.34038837638218e-06
7.764806468912866e-06
6.641267191298539e-06
5.87522981732036e-06
5.790900559077272e-06
5.857733867742354e-06
6.0922875491087325e-06
6.7173373281548265e-06
7.719812856521457e-06
8.620295375294518e-06
8.875553248799406e-06
8.091061317827553e-06
6.839386060164543e-06
6.308879619609797e-06
6.5685676418070216e-06
7.604402071592631e-06
8.894297025108244e-06
9.712132850836497e-06
9.684428732725792e-06
9.22292656468926e-06
8.19008801045129e-06
7.3701803557923995e-06
6.9044617703184485e-06
6.857512744318228e-06
6.928103175596334e-06
7.0078394855954684e-06
7.445475603162777e-06
8.134965355566237e-06
8.914518730307464e-06
8.638865438115317e-06
7.624332738487283e-06
6.630268671869999e-06
6.276745352806756e-06
6.7711848714679945e-06
7.572230515506817e-06
8.721839549252763e-06
9.479337677475996e-06
9.562282684782986e-06
9.034726645040791e-06
7.821259714546613e-06
6.417067652364494e-06
5.576017429120839e-06
5.436784704215825e-06
5.789395345345838e-06
6.324851710814983e-06
7.032086159597384e-06
7.993517101567704e-06
8.957240424933843e-06
9.162255992123391e-06
8.244855052907951e-06
6.7637629399541765e-06
6.214611858013086e-06
5.536573098652298e-06
6.761023087165086e-06
7.581867976114154e-06
9.212008080794476e-06
1.0507050319574773e-05
1.1372167136869393e-05
1.1447702490841039e-05
9.677875823399518e-06
8.462912774120923e-06
6.866593139420729e-06
6.821104307164205e-06
6.458225016103825e-06
8.347157745447475e-06
8.925215297495015e-06
1.0590205420157872e-05
1.120232445828151e-05
1.1976499990851153e-05
1.1288852874713484e-05
0.6194941401481628
0.23229368031024933
0.19867391884326935
0.31568413972854614
0.27578023076057434
0.18787436187267303
0.1525421142578125
0.14728443324565887
0.1396297812461853
0.12644989788532257
0.11280576884746552
0.10081934183835983
0.08963470160961151
0.08007559925317764
0.0725662037730217
0.0645463615655899
0.05656828358769417
0.051069390028715134
0.047972459346055984
0.04384289309382439
0.03800363093614578
0.03307260200381279
0.03011062555015087
0.027951454743742943
0.02527703531086445
0.02247575670480728
0.019837014377117157
0.01767064817249775
0.016073282808065414
0.014602630399167538
0.012993338517844677
0.011522533372044563
0.010449453257024288
0.009517120197415352
0.008497176691889763
0.0074693080969154835
0.006588658317923546
0.006001604255288839
0.0055095055140554905
0.005006866995245218
0.004412840120494366
0.003902600845322013
0.003575278678908944
0.0033693674486130476
0.0030402198899537325
0.002892396179959178
0.0024940348230302334
0.0022719749249517918
0.002041906351223588
0.001805413281545043
0.0016341116279363632
0.0015372870257124305
0.001431882381439209
0.0012676258338615298
0.0011285169748589396
0.0010424889624118805
0.000976564479060471
0.0009264094405807555
0.0008703039493411779
0.0007962045492604375
0.0007220599800348282
0.0006714897463098168
0.0006212242878973484
0.0005614247638732195
0.0004811027611140162
0.00043389498023316264
0.0004179435782134533
0.00040286709554493427
0.00038221298018470407
0.00036597723374143243
0.0003623536613304168
0.0003610571438912302
0.0003535213181748986
0.0003320250252727419
0.00030270437127910554
0.00026747086667455733
0.00023525852884631604
0.00020487951405812055
0.00018816284136846662
0.0001748463837429881
0.00017106304585468024
0.00017313660646323115
0.00017532747006043792
0.00018463341984897852
0.0001809893874451518
0.00017783953808248043
0.00016927708929870278
0.00016069531557150185
0.00014420237857848406
0.00012889792560599744
0.00011668381921481341
0.00010425456275697798
9.489661897532642e-05
9.043423051480204e-05
9.101659816224128e-05
9.753181802807376e-05
9.681654046289623e-05
9.81946213869378e-05
9.923437755787745e-05
0.0001093095779651776
0.0001028938713716343
9.748195589054376e-05
0.00010283975279890001
7.98871842562221e-05
7.540363003499806e-05
6.871125515317544e-05
6.466561171691865e-05
6.39042045804672e-05
6.407561158994213e-05
6.523699266836047e-05
6.520342867588624e-05
6.487392238341272e-05
6.39650970697403e-05
6.308333831839263e-05
6.514185224659741e-05
6.657235644524917e-05
6.185122765600681e-05
5.819288708153181e-05
5.301013879943639e-05
4.8803791287355125e-05
4.580381573759951e-05
4.6819786803098395e-05
4.6397610276471823e-05
4.542094757198356e-05
4.4731244997819886e-05
4.3660838855430484e-05
4.7477322368649766e-05
4.78730617032852e-05
4.785391502082348e-05
5.341444557416253e-05
4.909881317871623e-05
4.799185990123078e-05
4.640272163669579e-05
4.9581751227378845e-05
4.575564889819361e-05
4.230651757097803e-05
4.172977423877455e-05
3.758181628654711e-05
4.127521606278606e-05
4.242185241309926e-05
4.064449603902176e-05
4.384215208119713e-05
4.286071634851396e-05
4.5171000238042325e-05
4.5823231630492955e-05
4.2403542465763167e-05
4.032067954540253e-05
3.8836926250951365e-05
3.611787542467937e-05
3.50168593286071e-05
3.6402085243025795e-05
3.681599991978146e-05
3.6437348171602935e-05
3.6690191336674616e-05
3.6111337976763025e-05
3.4347329346928746e-05
3.227346678613685e-05
3.046123129024636e-05
2.949215195258148e-05
2.9451926820911467e-05
2.843440779543016e-05
2.892292832257226e-05
2.7722282538888976e-05
2.7127418434247375e-05
2.7502464945428073e-05
2.8220250896993093e-05
2.8212833058205433e-05
2.8403472242644057e-05
2.6942936528939754e-05
2.5882647605612874e-05
2.6431851438246667e-05
2.6038114810944535e-05
2.747361213550903e-05
3.0456199965556152e-05
2.7480236894916743e-05
2.9595241358038038e-05
3.066725912503898e-05
2.8026121071889065e-05
2.6402112780488096e-05
2.5941708372556604e-05
2.5519548216834664e-05
2.6115018044947647e-05
2.5879660825012252e-05
2.415937888144981e-05
2.4334007321158424e-05
2.2831827664049342e-05
2.3108166715246625e-05
2.34410836128518e-05
2.4306471459567547e-05
2.3923201297293417e-05
2.2769705537939444e-05
2.226389551651664e-05
2.2058671675040387e-05
2.1638203179463744e-05
2.1293351892381907e-05
2.087491702695843e-05
2.051621413556859e-05
2.061130180663895e-05
2.125978426192887e-05
2.1386515072663315e-05
2.1153831767151132e-05
2.1650213966495357e-05
2.0348526959423907e-05
1.9140110453008674e-05
1.9146405975334346e-05
2.0010787920909934e-05
1.9781211449299008e-05
1.9128696294501424e-05
1.8711923985392787e-05
2.0800958736799657e-05
2.04373227461474e-05
1.899198286992032e-05
2.080337617371697e-05
2.1255604224279523e-05
1.9684735889313743e-05
3.907339123543352e-05
2.6875823095906526e-05
2.6200865249847993e-05
2.159038558602333e-05
2.200544622610323e-05
2.4306558771058917e-05
4.424264989211224e-05
3.01368363579968e-05
2.8395741537678987e-05
2.689688881218899e-05
3.670532532851212e-05
2.916603807534557e-05
2.5819705115281977e-05
2.2922837160876952e-05
2.1397743694251403e-05
2.2233836716623046e-05
0.49438849091529846
0.21938416361808777
0.14768986403942108
0.2448812574148178
0.2546330988407135
0.178725928068161
0.130240797996521
0.12767384946346283
0.12979432940483093
0.11860986799001694
0.1024104431271553
0.09010567516088486
0.08178569376468658
0.07473680377006531
0.06738714128732681
0.06006709858775139
0.053550101816654205
0.04907926917076111
0.04593762382864952
0.042149052023887634
0.03740549460053444
0.032803911715745926
0.029651831835508347
0.027440626174211502
0.02489825151860714
0.021862659603357315
0.019103387370705605
0.017141027376055717
0.015484394505620003
0.013803636655211449
0.01227524783462286
0.010911213234066963
0.00982330460101366
0.008716815151274204
0.0077543361112475395
0.006971276365220547
0.006250001955777407
0.005559216253459454
0.004975215997546911
0.004490700084716082
0.004040656611323357
0.003584637539461255
0.0031653239857405424
0.002860321896150708
0.0026554951909929514
0.002444192999973893
0.0021738335490226746
0.001922318828292191
0.0017636282136663795
0.0016452358104288578
0.0015052796807140112
0.0013613058254122734
0.0012595558073371649
0.001159228035248816
0.0010275355307385325
0.0008992047514766455
0.0008144535822793841
0.0007742739981040359
0.0007186596048995852
0.0006582903442904353
0.000597198202740401
0.0005469922325573862
0.0005153634119778872
0.0004995552008040249
0.0005021717515774071
0.00045252195559442043
0.00040253729093819857
0.0003648307465482503
0.00032958213705569506
0.00030091009102761745
0.0002783216186799109
0.00025463412748649716
0.00024202799249906093
0.00023449899163097143
0.00022004083439242095
0.00020145821326877922
0.00019144621910527349
0.7208752632141113
0.33001312613487244
0.1391942948102951
0.24939127266407013
0.3382047414779663
0.27360665798187256
0.17565247416496277
0.1357613205909729
0.14192552864551544
0.14494138956069946
0.13012686371803284
0.11078432202339172
0.09760113805532455
0.089546799659729
0.08191704005002975
0.07269216328859329
0.06358381360769272
0.05620100349187851
0.05066287890076637
0.04652824252843857
0.04262343794107437
0.03835791349411011
0.03388311713933945
0.03002907894551754
0.027159137651324272
0.024888336658477783
0.022618385031819344
0.020317016169428825
0.01826457306742668
0.016526589170098305
0.014815839007496834
0.013170791789889336
0.011870558373630047
0.01098872721195221
0.010222848504781723
0.009334000758826733
0.00824535172432661
0.007164920214563608
0.006318544503301382
0.005852121394127607
0.0056257848627865314
0.005290249362587929
0.004689993802458048
0.004082418512552977
0.0035818263422697783
0.003293318208307028
0.0030541294254362583
0.0028382479213178158
0.002737418981269002
0.0024061230942606926
0.002115893177688122
0.0019077279139310122
0.0017232191748917103
0.0015771293547004461
0.0014488096348941326
0.0013371460372582078
0.0012386863818392158
0.0011346018873155117
0.001078173634596169
0.0009189329575747252
0.0008597437408752739
0.0008358948398381472
0.0007582014077343047
0.0006949978996999562
0.0006315046921372414
0.0005973158404231071
0.0005465198773890734
0.0005109405610710382
0.00047109118895605206
0.0004366933135315776
0.0004048766859341413
0.00037952515413053334
0.00037330592749640346
0.0003580567426979542
0.000336516706738621
0.00031016438151709735
0.0002930947230197489
0.0002687662490643561
0.00032686302438378334
0.0002694225695449859
0.0002662269398570061
0.0002489800099283457
0.0002293938450748101
0.00021145641221664846
0.0002159965952159837
0.00018626776000019163
0.0001882336218841374
0.00017367744294460863
0.0001755092671373859
0.00016911943384911865
0.00016685832815710455
0.00015496766718570143
0.00015416870883200318
0.00016614975174888968
0.00015016111137811095
0.00014263227058108896
0.00012627238174900413
0.0001239904813701287
0.00011968980106757954
0.00011559444828890264
0.00011473285121610388
0.00010955952893709764
0.00010425587970530614
0.00010800831660162657
9.893864626064897e-05
0.00010100650251843035
9.6504321845714e-05
8.9557514002081e-05
9.174195292871445e-05
8.50328360684216e-05
8.160644938470796e-05
7.929347339086235e-05
7.719841960351914e-05
7.412305421894416e-05
7.649625331396237e-05
7.172685582190752e-05
7.33860579202883e-05
7.010454282863066e-05
7.071167783578858e-05
6.633108569076285e-05
6.781956471968442e-05
6.408641638699919e-05
6.22929583187215e-05
6.113463314250112e-05
5.9341004089219496e-05
5.9779733419418335e-05
5.796499681309797e-05
5.7624292821856216e-05
5.660372335114516e-05
5.687731390935369e-05
5.670522295986302e-05
5.555374809773639e-05
5.893933121114969e-05
6.209657294675708e-05
5.579630669672042e-05
5.3127856517676264e-05
5.789861825178377e-05
5.349359707906842e-05
5.80892083235085e-05
6.20071732555516e-05
5.768944902229123e-05
5.2496248827083036e-05
5.142283407622017e-05
5.0750604714266956e-05
5.0424820074113086e-05
5.3521125664701685e-05
8.025123679544777e-05
5.473415876622312e-05
5.9437923482619226e-05
6.092462717788294e-05
5.689319732482545e-05
5.384435644373298e-05
5.0674527301453054e-05
4.809568417840637e-05
5.00857931911014e-05
4.9250564188696444e-05
4.691287176683545e-05
4.5180506276665255e-05
4.6907502110116184e-05
4.6101096813799813e-05
4.441842611413449e-05
4.487575279199518e-05
4.404649371281266e-05
6.64418694213964e-05
0.00011452606850070879
8.285398507723585e-05
8.715518924873322e-05
8.455204078927636e-05
9.526787471259013e-05
9.221296204486862e-05
8.507824531989172e-05
8.056543447310105e-05
7.889797416282818e-05
5.4401683883043006e-05
5.022238110541366e-05
5.1263523346278816e-05
5.1740193157456815e-05
5.215460987528786e-05
5.332447472028434e-05
7.824726344551891e-05
0.00011497586092446
6.583388312719762e-05
6.069624578231014e-05
5.965637683402747e-05
5.7748158724280074e-05
5.286959640216082e-05
5.319953561411239e-05
5.13134291395545e-05
4.756402631755918e-05
4.4822500058216974e-05
4.032879223814234e-05
3.903296965290792e-05
3.7462810723809525e-05
3.661533264676109e-05
3.620051938924007e-05
3.494379416224547e-05
3.6283276131143793e-05
3.714259946718812e-05
3.7277866795193404e-05
3.240831574657932e-05
3.669606303446926e-05
3.162329085171223e-05
3.192257645423524e-05
3.256400304962881e-05
3.098578963545151e-05
2.923904685303569e-05
2.9372882636380382e-05
3.0267012334661558e-05
2.9690594601561315e-05
2.840242814272642e-05
2.98950653814245e-05
3.140814806101844e-05
3.5342720366315916e-05
3.5622571886051446e-05
3.162780558341183e-05
3.329286846565083e-05
3.326847217977047e-05
2.7977946956525557e-05
2.8761245630448684e-05
2.8921283956151456e-05
2.8700878829113208e-05
2.8066879167454317e-05
2.8520038540591486e-05
2.751297870418057e-05
2.6475623599253595e-05
2.5569030185579322e-05
2.494126238161698e-05
2.6464736947673373e-05
2.529756966396235e-05
2.5007419026223943e-05
2.5305896997451782e-05
2.404086262686178e-05
2.2808215362601914e-05
2.4417440727120265e-05
2.510562444513198e-05
2.3993761715246364e-05
2.473737913533114e-05
2.407250394753646e-05
2.239137393189594e-05
2.4118178771459498e-05
2.417155155853834e-05
2.3017177227302454e-05
2.3607612092746422e-05
2.3853306629462168e-05
2.35243933275342e-05
2.2835542040411383e-05
3.947078948840499e-05
3.1320189009420574e-05
2.8023621780448593e-05
2.842522553692106e-05
2.993788984895218e-05
2.895456964324694e-05
2.5569635909050703e-05
2.3351216441369615e-05
2.3022907043923624e-05
2.353765557927545e-05
2.324207525816746e-05
2.3117481759982184e-05
2.3197893824544735e-05
2.226206925115548e-05
2.1872076104045846e-05
2.126152321579866e-05
2.126260551449377e-05
2.1670872229151428e-05
2.01079310500063e-05
1.937140586960595e-05
0.7129341959953308
0.3192373216152191
0.24672363698482513
0.1774497777223587
0.24304011464118958
0.22208979725837708
0.15202195942401886
0.10923974215984344
0.10901042073965073
0.1174062117934227
0.11030813306570053
0.09327144175767899
0.07995814830064774
0.07454058527946472
0.07045600563287735
0.06428206712007523
0.0567672997713089
0.05006156861782074
0.04497377201914787
0.04137249290943146
0.038132719695568085
0.034308645874261856
0.030597474426031113
0.02741907350718975
0.025423895567655563
0.02372155897319317
0.021686427295207977
0.0196479931473732
0.017682427540421486
0.015988757833838463
0.01457030326128006
0.013352255336940289
0.012274345383048058
0.011206341907382011
0.010072700679302216
0.009037250652909279
0.008097827434539795
0.007370348088443279
0.006750105414539576
0.006229700054973364
0.00583504606038332
0.005169882904738188
0.00470245024189353
0.004336064215749502
0.0037770250346511602
0.003452257951721549
0.0032427548430860043
0.0030054477974772453
0.0027299723587930202
0.0024321647360920906
0.0021488508209586143
0.0019140209769830108
0.0017947811866179109
0.001659816480241716
0.0015120235038921237
0.0013460521586239338
0.0012576852459460497
0.001154519384726882
0.0011192753445357084
0.0009665348334237933
0.0008851344464346766
0.0008450835011899471
0.0007943605887703598
0.0007177459774538875
0.0006705699488520622
0.0005994805251248181
0.000561188964638859
0.0005063982680439949
0.00047882850049063563
0.0004208325408399105
0.0003889145446009934
0.00036276181344874203
0.0003373546642251313
0.0003235039475839585
0.0002983352169394493
0.0002912306517828256
0.00027711494476534426
0.0002731409331317991
0.0002486329758539796
0.00027162951300852
0.000232837293879129
0.0002223009942099452
0.0002018479717662558
0.00019281115964986384
0.00017911659961100668
0.00016950603458099067
0.00015587943198624998
0.0001504101965110749
0.0001498951023677364
0.00014441956591326743
0.00015283639368135482
0.00015728305152151734
0.0001406953379046172
0.000133435198222287
0.00012689598952420056
0.0001260139251826331
0.00012593688734341413
0.00012103377957828343
0.0001107914577005431
9.894011600408703e-05
9.363377466797829e-05
8.920489926822484e-05
9.787724411580712e-05
9.649804269429296e-05
9.284699626732618e-05
9.203419176628813e-05
9.320348908659071e-05
9.01429375517182e-05
8.324692316818982e-05
7.796302088536322e-05
7.919060590211302e-05
7.818563608452678e-05
7.547415589215234e-05
7.38779126550071e-05
7.220836414489895e-05
7.178499799920246e-05
7.388246012851596e-05
7.408312376355752e-05
7.42751217330806e-05
7.372946129180491e-05
6.950003444217145e-05
7.017974712653086e-05
6.932685937499627e-05
6.924041372258216e-05
6.606965325772762e-05
6.525123899336904e-05
6.449344073189422e-05
6.558305176440626e-05
6.274950283113867e-05
6.056605343474075e-05
6.691930320812389e-05
5.9839487221324816e-05
5.820575461257249e-05
5.5737720686011016e-05
5.550851710722782e-05
5.438233711174689e-05
5.211346433497965e-05
4.963004175806418e-05
4.941887891618535e-05
4.823575363843702e-05
4.9767008022172377e-05
4.705837636720389e-05
5.1507413445506245e-05
5.158405838301405e-05
6.907490023877472e-05
7.13734989403747e-05
6.39779755147174e-05
5.6800225138431415e-05
5.333000444807112e-05
5.652055551763624e-05
5.224725464358926e-05
6.322575063677505e-05
6.084984488552436e-05
5.9686615713872015e-05
5.762364889960736e-05
5.4237905715126544e-05
4.905193782178685e-05
5.361656440072693e-05
6.01671272306703e-05
6.107644730946049e-05
6.086385837988928e-05
5.2207979024387896e-05
5.568008418777026e-05
4.868574978900142e-05
4.9587793910177425e-05
4.615034777089022e-05
4.590622120304033e-05
4.0375885873800144e-05
3.926351564587094e-05
5.151488585397601e-05
5.1557937695179135e-05
6.317562656477094e-05
8.756136958254501e-05
0.00011579402053030208
8.209507359424606e-05
7.35693538445048e-05
8.505260484525934e-05
6.198140181368217e-05
6.043377288733609e-05
6.621173088205978e-05
6.774319626856595e-05
6.15052122157067e-05
5.4526874009752646e-05
5.05823154526297e-05
4.7193356294883415e-05
4.375536445877515e-05
4.4179934775456786e-05
4.247102333465591e-05
3.849763379548676e-05
3.73435286746826e-05
3.771183764911257e-05
4.610211180988699e-05
4.207277379464358e-05
4.419590186444111e-05
3.8474565371870995e-05
3.5288609069539234e-05
3.3764921681722626e-05
3.418110281927511e-05
3.300770549685694e-05
3.541956175467931e-05
3.2503452530363575e-05
4.708834603661671e-05
4.5251545088831335e-05
4.2168398067587987e-05
4.4166852603666484e-05
4.150339373154566e-05
3.622887015808374e-05
3.520575774018653e-05
6.384653534041718e-05
3.572961577447131e-05
3.4328702895436436e-05
3.058536822209135e-05
2.9460954465321265e-05
2.816677442751825e-05
2.7160156605532393e-05
2.5708857720019296e-05
2.5073741198866628e-05
2.6242987587465905e-05
2.762306212389376e-05
2.4103808755171485e-05
2.570528886280954e-05
2.4917011614888906e-05
2.432468500046525e-05
2.5545868993503973e-05
2.9961391192045994e-05
4.3671756429830566e-05
4.5272823626874015e-05
4.334922050475143e-05
3.425619433983229e-05
3.729899617610499e-05
3.4163847885793075e-05
2.9828004699083976e-05
3.111709520453587e-05
2.931077324319631e-05
2.69737902272027e-05
3.0429100661422126e-05
2.8529353585327044e-05
2.6716807042248547e-05
3.0649003747384995e-05
6.347998714772984e-05
3.395106614334509e-05
4.171570253674872e-05
2.2942051145946607e-05
2.467305057507474e-05
3.8484497054014355e-05
2.922721250797622e-05
3.20309518428985e-05
3.0263347071013413e-05
2.7163829145138152e-05
2.5036675651790574e-05
2.5197658032993786e-05
2.9848744816263206e-05
2.7799555027741008e-05
2.56174444075441e-05
2.4963283067336306e-05
3.4232449252158403e-05
2.8475635190261528e-05
2.5002807888085954e-05
2.3564110961160623e-05
2.1706786355935037e-05
2.219091766164638e-05
2.170558218494989e-05
2.0193823729641736e-05
2.2425409042625688e-05
2.651991781021934e-05
2.8504931833595037e-05
2.3610251446370967e-05
2.2544789317180403e-05
2.075134398182854e-05
2.0972029233234935e-05
2.145644430129323e-05
2.2271320631261915e-05
2.211219907621853e-05
2.2503238142235205e-05
2.1590740288957022e-05
2.01218335860176e-05
2.1570274839177728e-05
2.165376463381108e-05
2.209631747973617e-05
2.0169518393231556e-05
1.963048089237418e-05
1.9477591195027344e-05
2.005886381084565e-05
2.149212741642259e-05
2.2301075659925118e-05
2.041969491983764e-05
1.897448964882642e-05
1.818020609789528e-05
1.740546213113703e-05
1.8533752154326066e-05
2.0029056031489745e-05
1.8165932488045655e-05
1.7138838302344084e-05
1.819356475607492e-05
1.9337294361321256e-05
1.9585557311074808e-05
1.9986877305200323e-05
1.9954231902374886e-05
2.255644358228892e-05
2.0726394723169506e-05
1.8353481209487654e-05
1.6523887097719125e-05
1.768346191965975e-05
1.82770691026235e-05
1.8574486603029072e-05
1.97187764570117e-05
1.946098927874118e-05
1.9646786313387565e-05
1.7839383872342296e-05
1.7992033463087864e-05
1.774347219907213e-05
1.7379999917466193e-05
2.1764819393865764e-05
1.5633509974577464e-05
2.1204425138421357e-05
1.9964907551184297e-05
2.0482979380176403e-05
2.6864701794693246e-05
2.9035953048150986e-05
2.240114554297179e-05
2.1028627088526264e-05
2.4652706997585483e-05
2.366853368584998e-05
2.441264587105252e-05
1.8894937966251746e-05
2.0706176655949093e-05
2.4639271941850893e-05
1.815139148675371e-05
1.9313636585138738e-05
1.6921649148571305e-05
1.8090469893650152e-05
1.7300306353718042e-05
1.641008202568628e-05
1.6557502021896653e-05
1.5648449334548786e-05
1.73081843968248e-05
1.7099739125114866e-05
1.7293212295044214e-05
1.7339722035103478e-05
1.7073130948119797e-05
1.656456879572943e-05
1.6508896806044504e-05
1.5393106878036633e-05
1.5837140381336212e-05
1.5089992302819155e-05
1.562014949740842e-05
2.1120626115589403e-05
1.5036481272545643e-05
2.0615998437278904e-05
1.564294143463485e-05
1.8813952920027077e-05
1.724911817291286e-05
2.0995046725147404e-05
2.1026371541665867e-05
2.0870676962658763e-05
2.134255009877961e-05
1.9593773686210625e-05
1.6157413483597338e-05
1.636045635677874e-05
1.6986030459520407e-05
2.292313365614973e-05
2.5145425752270967e-05
2.0200286598992534e-05
1.9661900296341628e-05
4.20063006458804e-05
2.2467265807790682e-05
1.971914571186062e-05
1.9355968106538057e-05
1.8879907656810246e-05
1.88941958185751e-05
1.9732282453333028e-05
2.2154890757519752e-05
1.776641329342965e-05
1.6533280358999036e-05
1.8284426914760843e-05
1.810774119803682e-05
1.5872603398747742e-05
2.3895903723314404e-05
1.8870869098464027e-05
1.67912439792417e-05
1.811052243283484e-05
2.1315434423740953e-05
1.8572645785752684e-05
1.7541089619044214e-05
1.3896968084736727e-05
1.8761784303933382e-05
1.7274402125622146e-05
1.6594085536780767e-05
1.703426278254483e-05
1.839260039560031e-05
1.566481478221249e-05
1.3702001524507068e-05
1.5817995517863892e-05
1.583868834131863e-05
2.4122733520925976e-05
1.5486855772905983e-05
1.6105368558783084e-05
1.858514588093385e-05
1.621121737116482e-05
1.4184506653691642e-05
2.2329897547024302e-05
2.0422172383405268e-05
1.7299107639701106e-05
1.5636809621355496e-05
1.4717155863763765e-05
1.604722456249874e-05
2.4477798433508724e-05
4.7920719225658104e-05
8.055644138948992e-05
6.627066613873467e-05
6.09433300269302e-05
6.093252886785194e-05
5.940988921793178e-05
4.691868889494799e-05
4.154226553509943e-05
3.650635335361585e-05
3.2778523745946586e-05
3.308930899947882e-05
2.5175415430567227e-05
2.2199050363269635e-05
2.3122725906432606e-05
2.6177192921750247e-05
2.9749269742751494e-05
2.497167770343367e-05
2.2797315978095867e-05
2.1633268261211924e-05
2.0880233932984993e-05
2.1491256120498292e-05
1.919663918670267e-05
1.6073558072093874e-05
1.5440185961779207e-05
1.878470357041806e-05
2.1559464585152455e-05
1.6908930774661712e-05
1.529986366222147e-05
1.499175232311245e-05
1.5122991499083582e-05
1.4465963431575801e-05
1.3768139069725294e-05
1.2349691132840235e-05
1.3566882444138173e-05
1.174758199340431e-05
1.0788329745992087e-05
1.7912872863234952e-05
1.1928347703360487e-05
1.4520500371872913e-05
1.1466772775747813e-05
1.1033096598112024e-05
1.5481075024581514e-05
1.5509929653489962e-05
1.3964701793156564e-05
1.3005203982174862e-05
1.3076259165245574e-05
1.1606871339608915e-05
1.1590599569899496e-05
1.148529008787591e-05
1.051997605827637e-05
1.1227997674723156e-05
1.1509796422615182e-05
1.1740100489987526e-05
1.2763449376507197e-05
1.2438635167200118e-05
1.12727529995027e-05
1.049857382895425e-05
1.0282572475261986e-05
1.0367249160481151e-05
1.1844258551718667e-05
1.3173547813494224e-05
1.3986338672111742e-05
1.2880594113084953e-05
1.3270758245198522e-05
1.4966131857363507e-05
1.189734393847175e-05
2.0397368643898517e-05
1.2276192137505859e-05
1.2690761650446802e-05
1.6014560969779268e-05
1.2282059287826996e-05
1.1376446309441235e-05
1.3869895155949052e-05
1.1758746040868573e-05
1.1254226592427585e-05
1.2018839697702788e-05
1.1936410373891704e-05
1.9697028619702905e-05
7.172944606281817e-05
1.8913649910246022e-05
3.971278783865273e-05
3.027335333172232e-05
2.6995481675839983e-05
2.324369052075781e-05
1.773731673893053e-05
2.1748110157204792e-05
2.6294163035345264e-05
1.855411937867757e-05
2.1194584405748174e-05
2.3179498384706676e-05
2.0465511624934152e-05
2.0098370441701263e-05
1.550927663629409e-05
1.2631092431547586e-05
1.252122274308931e-05
1.2496278031903785e-05
1.3139519978722092e-05
1.323108244832838e-05
1.3838201994076371e-05
1.2727543435175903e-05
1.2623692782653961e-05
1.1946959602937568e-05
1.2553847227536608e-05
1.2235800568305422e-05
1.3110998224874493e-05
1.353194602415897e-05
1.8625392840476707e-05
2.3735583454254083e-05
2.2298190742731094e-05
3.028569699381478e-05
2.4666323952260427e-05
2.680415491340682e-05
2.328942900930997e-05
2.058884456346277e-05
1.9659457393572666e-05
1.9990087821497582e-05
2.1558065782301128e-05
2.060161750705447e-05
1.868511208158452e-05
1.6124016838148236e-05
1.5849906048970297e-05
1.4335031664813869e-05
1.9023907952941954e-05
2.1356065190047957e-05
2.3908714865683578e-05
2.0564155420288444e-05
1.9778188288910314e-05
2.5916424419847317e-05
2.075006705126725e-05
2.2619229639531113e-05
1.6896543456823565e-05
1.5715651898062788e-05
1.675966996117495e-05
1.8754974007606506e-05
1.852646892075427e-05
2.022353328356985e-05
1.6538711861358024e-05
1.4469638699665666e-05
1.359357702312991e-05
1.4108956747804768e-05
1.3821372704114765e-05
1.3976531590742525e-05
1.4545365957019385e-05
1.3038630640949123e-05
1.2494428119680379e-05
1.3249352377897594e-05
1.3787735952064395e-05
1.6244339349213988e-05
1.7488795492681675e-05
2.2457550585386343e-05
3.869678403134458e-05
1.4957060557208024e-05
1.6559804862481542e-05
1.3633408343594056e-05
1.2918721040477976e-05
1.4037137589184567e-05
1.3540710824599955e-05
1.4241369171941187e-05
1.3696058886125684e-05
1.384163351758616e-05
1.3034470612183213e-05
1.2580510883708484e-05
1.1344523954903707e-05
1.1248876035097055e-05
1.4568428014172241e-05
1.2626417628780473e-05
1.585438076290302e-05
1.7618674974073656e-05
1.936298212967813e-05
2.030160976573825e-05
1.6473746654810384e-05
1.2082737157470547e-05
1.1176703083037864e-05
1.1934800568269566e-05
1.1098647519247606e-05
1.3551472875406034e-05
1.4303820535133127e-05
1.241199606738519e-05
1.5268518836819567e-05
1.610113395145163e-05
1.3936683899373747e-05
1.2372197488730308e-05
1.43772158480715e-05
1.5265379261109047e-05
1.1942455785174388e-05
1.3323642633622512e-05
1.4479652236332186e-05
1.5314020856749266e-05
1.1677801012410782e-05
1.2136400982853957e-05
1.2445379070413765e-05
1.1462163456599228e-05
1.231092210218776e-05
1.5149638784350827e-05
1.2756030628224835e-05
1.2844990123994648e-05
1.2950087693752721e-05
1.3371058230404742e-05
1.5535473721683957e-05
1.4320317859528586e-05
1.2654796591959894e-05
1.1683787306537852e-05
9.818946637096815e-06
9.64401442615781e-06
1.0814306733664125e-05
1.1923236343136523e-05
1.1690511200868059e-05
1.2480451914598234e-05
1.421505385224009e-05
1.4905034731782507e-05
1.775117743818555e-05
1.172648808278609e-05
1.9320754290674813e-05
9.700301234261133e-06
2.502053939679172e-05
1.590337706147693e-05
1.727958624542225e-05
1.4348056538437959e-05
1.7161075447802432e-05
1.898555456136819e-05
1.6863419659784995e-05
1.898249138321262e-05
1.2921707821078598e-05
1.4117091268417425e-05
1.0736969670688268e-05
1.5514646293013357e-05
1.198773861688096e-05
2.0281033357605338e-05
1.5530318705714308e-05
1.4705310604767874e-05
1.8674119928618893e-05
3.370917329448275e-05
2.3623973902431317e-05
3.5044045944232494e-05
1.70128569152439e-05
1.701197834336199e-05
2.652634066180326e-05
2.427321669529192e-05
2.0413328456925228e-05
1.756795791152399e-05
1.927608172991313e-05
1.9231865735491738e-05
1.991090721276123e-05
1.9602070096880198e-05
1.70975508808624e-05
1.5988083760021254e-05
1.472556687076576e-05
1.4055926840228494e-05
1.3895629308535717e-05
1.5950297893141396e-05
1.7130292690126225e-05
1.726626760500949e-05
1.6504440282005817e-05
1.574904308654368e-05
1.4820015167060774e-05
1.4372169971466064e-05
1.2313310435274616e-05
1.089649504137924e-05
1.0174077942792792e-05
1.1230192285438534e-05
1.5440738934557885e-05
1.9271725250291638e-05
1.6052288628998213e-05
1.6698615581844933e-05
1.578824048920069e-05
1.4589892089134082e-05
1.5008215086709242e-05
1.6764701285865158e-05
1.4066234143683687e-05
1.3081486940791365e-05
1.3675522495759651e-05
1.2663163033721503e-05
1.5340576283051632e-05
1.6774498362792656e-05
2.0217790734022856e-05
1.7370324712828733e-05
2.0872361346846446e-05
1.7179729184135795e-05
1.7140444469987415e-05
1.9286984752397984e-05
2.1958776414976455e-05
1.2956177670275792e-05
1.5651377907488495e-05
1.722433080431074e-05
2.3955724827828817e-05
2.1164585632504895e-05
2.4494624085491523e-05
2.4239088816102594e-05
2.059323014691472e-05
2.060056067421101e-05
2.194532316934783e-05
2.308596231159754e-05
2.0822837541345507e-05
1.6849815438035876e-05
1.4451572496909648e-05
1.2911937119497452e-05
1.3551341908168979e-05
1.517765485914424e-05
1.569484629726503e-05
1.946557495102752e-05
1.912702646222897e-05
1.885796336864587e-05
1.7630794900469482e-05
1.3861924344382714e-05
1.1921712030016351e-05
1.3575266166299116e-05
1.3915154340793379e-05
1.4935739272914361e-05
1.4426243069465272e-05
1.4522476703859866e-05
1.6326273907907307e-05
1.580411299073603e-05
1.8221362552139908e-05
2.2375543267116882e-05
2.2328882550937124e-05
1.7485579519416206e-05
1.541928759252187e-05
2.3734481146675535e-05
1.7684613339952193e-05
1.7483533156337216e-05
1.7809748896979727e-05
1.7892165487864986e-05
1.7711541659082286e-05
2.003349072765559e-05
1.8063539755530655e-05
1.974387123482302e-05
1.5132274711504579e-05
1.3528746421798132e-05
1.2466798580135219e-05
1.271780001843581e-05
1.2144007087044884e-05
1.3457010027195793e-05
1.6020572729757987e-05
1.5894560419837944e-05
1.6319118003593758e-05
1.5608091416652314e-05
1.7227319403900765e-05
2.2536967662745155e-05
2.1014462618040852e-05
1.919512214954011e-05
1.874549525382463e-05
1.8577095033833757e-05
1.9608456568676047e-05
2.000427593884524e-05
2.2208541849977337e-05
2.117034455295652e-05
2.151575608877465e-05
2.1409190594567917e-05
2.0069946913281456e-05
2.2453345081885345e-05
2.2348351194523275e-05
1.9909677575924434e-05
2.0737690647365525e-05
1.834601062000729e-05
2.0103936549276114e-05
1.6727395632187836e-05
2.002111796173267e-05
1.753124888637103e-05
1.898326081573032e-05
2.0393223167047836e-05
1.933972271217499e-05
1.801294092729222e-05
2.0406632756930776e-05
2.627161484269891e-05
2.6426838303450495e-05
2.945739106507972e-05
3.0527717171935365e-05
2.7410611437517218e-05
2.4372990083065815e-05
2.4758706786087714e-05
2.6934385459753685e-05
2.7048130505136214e-05
2.5769286366994493e-05
2.2661573893856257e-05
2.661092185007874e-05
2.6971827537636273e-05
2.4743922040215693e-05
2.9248967621242628e-05
2.6899922886514105e-05
2.4890807253541425e-05
2.1739560907008126e-05
2.134402711817529e-05
2.186779056501109e-05
2.4171040422515944e-05
3.111912155873142e-05
2.653963201737497e-05
2.2780975996283814e-05
3.972423655795865e-05
4.180266842013225e-05
3.0005723601789214e-05
2.8668573577306233e-05
2.3903530745883472e-05
2.1175188521738164e-05
2.13776838791091e-05
2.0489007511059754e-05
2.1159723473829217e-05
2.1034920791862532e-05
2.062861130980309e-05
2.022370244958438e-05
2.0814555682591163e-05
1.9401788449613377e-05
1.8004731828114018e-05
1.9891267584171146e-05
2.3024103938951157e-05
2.814302933984436e-05
2.6713390980148688e-05
2.4766823116806336e-05
2.6279738449375145e-05
2.185218545491807e-05
1.8407288735033944e-05
2.214229061792139e-05
1.7301241314271465e-05
1.6063127986853942e-05
1.581376818649005e-05
1.708363924990408e-05
1.8252001609653234e-05
1.8638622350408696e-05
1.8166048903367482e-05
1.9267898096586578e-05
1.8785111024044454e-05
1.9185970813850872e-05
1.728514143906068e-05
1.8012722648563795e-05
1.5610405171173625e-05
1.6570085790590383e-05
1.4946923329262063e-05
1.4874832231726032e-05
1.455790061299922e-05
1.427022652933374e-05
1.433881789125735e-05
1.323715150647331e-05
1.5726545825600624e-05
1.888986662379466e-05
2.385648258496076e-05
2.6047508072224446e-05
3.66870553989429e-05
2.944213520095218e-05
2.763668271654751e-05
2.8928085157531314e-05
3.431373625062406e-05
2.1642805222654715e-05
2.096805656037759e-05
2.1117308278917335e-05
2.162762757507153e-05
2.1338551960070617e-05
2.2643193005933426e-05
2.7220168703934178e-05
2.669525201781653e-05
2.5464254576945677e-05
2.5226512661902234e-05
3.0208197131287307e-05
3.30722687067464e-05
2.9645219910889864e-05
2.7031916033593006e-05
3.465584450168535e-05
4.199615432298742e-05
2.2887925297254696e-05
2.9838740374543704e-05
5.046007572673261e-05
3.704495611600578e-05
3.296565409982577e-05
3.9869933971203864e-05
3.397336695343256e-05
3.819759513135068e-05
4.5041655539534986e-05
4.404086575959809e-05
4.219698894303292e-05
3.327985905343667e-05
2.716731614782475e-05
2.2939660993870348e-05
1.943739152920898e-05
1.7332893548882566e-05
1.618632086319849e-05
1.746282032399904e-05
1.4791426110605244e-05
1.811601032386534e-05
1.9924340449506417e-05
2.160785334126558e-05
2.284932998009026e-05
2.4464794478262775e-05
2.2391423044609837e-05
2.098453842336312e-05
1.88326885108836e-05
1.739610524964519e-05
1.5851032003411092e-05
1.5000471648818348e-05
1.5313162293750793e-05
1.3581816347141284e-05
1.221618276758818e-05
1.1694009117491078e-05
1.1776630344684236e-05
1.2600618902069982e-05
1.4528771316690836e-05
1.7490838217781857e-05
1.949108082044404e-05
3.018265670107212e-05
2.974591734528076e-05
3.8557649531867355e-05
4.809666643268429e-05
2.721390592341777e-05
4.8934711230685934e-05
4.6641907829325646e-05
3.3913816878339276e-05
2.9426475521177053e-05
2.2020492906449363e-05
1.8955115592689253e-05
2.1726247723563574e-05
2.6291989343008026e-05
2.7174135539098643e-05
2.7168805900146253e-05
2.553274498495739e-05
2.0836667317780666e-05
2.0324083379819058e-05
2.4672996005392633e-05
1.8354594431002624e-05
1.7159667550004087e-05
1.7717107766657136e-05
1.7929971363628283e-05
1.743910979712382e-05
1.4534556612488814e-05
1.415715814800933e-05
1.2193956536066253e-05
1.2189139852125663e-05
1.3375441085372586e-05
1.7442051102989353e-05
1.5222122783598024e-05
1.9607465219451115e-05
2.0737925296998583e-05
0.970119833946228
0.4086949825286865
0.1774386763572693
0.3663094639778137
0.4711892008781433
0.3535632789134979
0.21594753861427307
0.17322874069213867
0.18888890743255615
0.19493985176086426
0.17359434068202972
0.14314916729927063
0.12023530900478363
0.10701175034046173
0.09942101687192917
0.09357006847858429
0.08620405197143555
0.0763082280755043
0.0656709223985672
0.05648397281765938
0.0500202551484108
0.04578940570354462
0.042707402259111404
0.039444975554943085
0.03522121161222458
0.030586643144488335
0.026723580434918404
0.024012524634599686
0.021860213950276375
0.019884753972291946
0.018086696043610573
0.016249878332018852
0.014229031279683113
0.01245186012238264
0.011429817415773869
0.010808998718857765
0.009870580397546291
0.008539064787328243
0.00735003175213933
0.006646876689046621
0.0062707653269171715
0.00587434833869338
0.005333723034709692
0.00471443310379982
0.004171615466475487
0.0037073891144245863
0.0033394789788872004
0.0030680533964186907
0.00282330927439034
0.0025672651827335358
0.0023189974017441273
0.00209815357811749
0.0019080238416790962
0.0017443583346903324
0.0015994050772860646
0.0014630963560193777
0.001329816528595984
0.0012067774077877402
0.0011122608557343483
0.0010228368919342756
0.0009516562568023801
0.0008850203594192863
0.0008124124724417925
0.0007368153310380876
0.0006677617784589529
0.0006140472833067179
0.0005708509706892073
0.0005283982027322054
0.0004958800855092704
0.00047018443001434207
0.00043821922736242414
0.0004063265514560044
0.00038443130324594676
0.00035231950460001826
0.0003320125106256455
0.0003068645892199129
0.0002934468211606145
0.0002892791526392102
0.0002664177736733109
0.00024903842131607234
0.00023115974909160286
0.00021605906658805907
0.00020378123736009002
0.00019621966930571944
0.00019024474022444338
0.00018196580640506
0.0001777632423909381
0.00017308870155829936
0.00016667338786646724
0.00016106224211398512
0.0001542115496704355
0.00015014471136964858
0.0001468387054046616
0.0001424198126187548
0.00013647749437950552
0.00013202239642851055
0.00012797045928891748
0.00012655700265895575
0.00012143505591666326
0.00011612779780989513
0.00011125064338557422
0.00010859136091312394
0.00010895595187321305
0.00010812783875735477
0.00010474333976162598
0.0001036219036905095
9.958500595530495e-05
9.625779784983024e-05
9.320295794168487e-05
9.112471161643043e-05
8.974082447821274e-05
8.933679782785475e-05
8.742431964492425e-05
8.502439595758915e-05
9.198778570862487e-05
0.00010380803723819554
0.00013133314496371895
0.00010347622446715832
9.988346573663875e-05
9.85499718808569e-05
9.701085218694061e-05
9.022690210258588e-05
8.794634049991146e-05
8.903921116143465e-05
7.938435737742111e-05
8.363596862182021e-05
9.148634126177058e-05
9.980057802749798e-05
9.439119457965717e-05
8.573847298976034e-05
8.558899571653455e-05
7.556512719020247e-05
7.150726014515385e-05
9.870019857771695e-05
8.647547656437382e-05
8.616226841695607e-05
8.67302660481073e-05
8.232003165176138e-05
8.181856537703425e-05
8.404859545407817e-05
8.131713548209518e-05
7.219480175990611e-05
6.50577712804079e-05
6.30114009254612e-05
6.464476609835401e-05
6.700761150568724e-05
6.402542203431949e-05
5.953073923592456e-05
6.0510210460051894e-05
6.276281055761501e-05
5.7240304158767685e-05
5.4323780204867944e-05
5.515687371371314e-05
5.259587487671524e-05
5.185674672247842e-05
5.33023958269041e-05
5.07723780174274e-05
5.1718827307922766e-05
5.099967529531568e-05
5.047461309004575e-05
5.0448648835299537e-05
5.0316255510551855e-05
4.7606416046619415e-05
4.6947439841460437e-05
4.910155985271558e-05
5.002473699278198e-05
4.895001620752737e-05
5.104747469886206e-05
4.697553958976641e-05
4.7911547881085426e-05
4.686873944592662e-05
4.630118201021105e-05
4.654094664147124e-05
4.590641401591711e-05
4.361623723525554e-05
4.236926542944275e-05
4.209662802168168e-05
4.642821295419708e-05
4.5134747779229656e-05
4.390157118905336e-05
4.208692553220317e-05
4.187765807728283e-05
4.5503027649829164e-05
4.959856596542522e-05
4.10368520533666e-05
3.785211083595641e-05
3.760135587072e-05
3.746095535461791e-05
3.712254329002462e-05
3.7071629776619375e-05
3.8216305256355554e-05
3.7926569348201156e-05
3.641629155026749e-05
3.590847700252198e-05
3.675698098959401e-05
3.7944369978504255e-05
3.719741289387457e-05
3.978501626988873e-05
4.030148920719512e-05
3.9061200368450955e-05
3.772898344323039e-05
3.960202229791321e-05
4.007290044683032e-05
3.598015973693691e-05
3.517187724355608e-05
3.680571535369381e-05
4.0242561226477847e-05
4.4050353608326986e-05
3.7536105082836e-05
3.559596370905638e-05
3.77706928702537e-05
3.523659324855544e-05
3.5994627978652716e-05
3.5217781260143965e-05
3.584229125408456e-05
3.483534965198487e-05
3.706300049088895e-05
3.4721575502771884e-05
3.371909406268969e-05
3.385099262231961e-05
3.304162964923307e-05
3.304827623651363e-05
3.149657277390361e-05
3.0359527954715304e-05
2.92416698357556e-05
2.9424229069263674e-05
2.9235201509436592e-05
3.170600029989146e-05
3.312385160825215e-05
3.268854561611079e-05
4.2214844143018126e-05
3.7552963476628065e-05
3.390287747606635e-05
4.2612893594196066e-05
3.619645940489136e-05
3.520639438647777e-05
3.865328835672699e-05
3.635180473793298e-05
3.261501115048304e-05
3.14302888000384e-05
2.9509963496821e-05
2.8538461265270598e-05
2.7937214326811954e-05
2.681838486751076e-05
2.630411290738266e-05
2.6546977096586488e-05
2.8848591682617553e-05
2.798136483761482e-05
2.6978277674061246e-05
2.7604246497503482e-05
2.780345494102221e-05
2.884518471546471e-05
3.181734791724011e-05
3.1814055546419695e-05
3.269940862082876e-05
3.039441435248591e-05
3.154608202748932e-05
2.9652170269400813e-05
2.7540134396986105e-05
2.6685835109674372e-05
2.713115645747166e-05
2.6045907361549325e-05
2.6482201064936817e-05
2.5847080905805342e-05
2.5234507120330818e-05
2.5968167392420582e-05
2.6686941055231728e-05
2.5999845092883334e-05
2.5898603780660778e-05
2.7328398573445156e-05
2.609083821880631e-05
2.7103211323264986e-05
2.8433505576686002e-05
2.6657335183699615e-05
2.571957702457439e-05
2.535585554142017e-05
2.4538398065487854e-05
2.4504402972524986e-05
2.4134511477313936e-05
2.3636788682779297e-05
2.4225493689300492e-05
2.313547520316206e-05
2.2860742319608107e-05
2.2738086045137607e-05
2.1831261619809084e-05
2.2681446353089996e-05
2.2193757104105316e-05
2.2650952814728953e-05
2.2839027224108577e-05
2.3110576876206324e-05
2.1841313355253078e-05
2.125233004335314e-05
1.9951097783632576e-05
1.998258630919736e-05
1.950183832377661e-05
1.9789213183685206e-05
2.0223737010383047e-05
2.0797197066713125e-05
2.049583417829126e-05
2.0806255633942783e-05
2.0704766939161345e-05
2.1956015189061873e-05
2.0476743884501047e-05
2.0955076251993887e-05
2.3058728402247652e-05
3.054067201446742e-05
2.4451663193758577e-05
3.481073144939728e-05
5.106084427097812e-05
4.15512768086046e-05
3.774501965381205e-05
3.4939996112370864e-05
3.438754356466234e-05
2.984763887070585e-05
2.9619646738865413e-05
2.256996594951488e-05
2.419032716716174e-05
2.505138581909705e-05
2.294660771440249e-05
2.3881848392193206e-05
2.332377880520653e-05
2.4211130948970094e-05
2.054221295111347e-05
2.170422339986544e-05
2.277842395415064e-05
2.452543230901938e-05
2.137409865099471e-05
2.4981163733173162e-05
2.7161700927536003e-05
2.3487682483391836e-05
2.1692452719435096e-05
2.1673291485058144e-05
2.035887519014068e-05
1.9493474610499106e-05
2.017154656641651e-05
1.9233681086916476e-05
1.8584014469524845e-05
1.992384386539925e-05
2.17946944758296e-05
2.053849857475143e-05
1.9173614418832585e-05
1.8416059901937842e-05
1.7770340491551906e-05
1.721962144074496e-05
1.788136978575494e-05
1.868660001491662e-05
1.810482172004413e-05
1.8018392438534647e-05
1.9001312466571108e-05
1.9626337234512903e-05
1.8952570826513693e-05
1.881272328319028e-05
1.9586790585890412e-05
1.8843598809326068e-05
1.7389009371981956e-05
1.732638520479668e-05
1.7288139133597724e-05
1.750765113683883e-05
1.8493732568458654e-05
1.7687660147203133e-05
1.765085653460119e-05
1.8708265997702256e-05
1.703279667708557e-05
1.757526297296863e-05
1.7208420103997923e-05
1.7322703570243903e-05
1.7353482689941302e-05
1.752073694660794e-05
1.686418727331329e-05
1.650892590987496e-05
1.6353273167624138e-05
1.7041971659637056e-05
1.803111081244424e-05
1.7288451999775134e-05
1.616121517145075e-05
1.5963236364768818e-05
1.681086177995894e-05
1.6814874470583163e-05
1.7264019334106706e-05
1.671303834882565e-05
1.6605979908490553e-05
1.6637462977087125e-05
1.690439421508927e-05
1.6987609342322685e-05
1.620985676709097e-05
1.5499774235649966e-05
1.534088733023964e-05
1.5066240848682355e-05
1.4968512914492749e-05
1.4960306543798652e-05
1.5001797692093533e-05
1.592684020579327e-05
1.605886973266024e-05
1.4735216609551571e-05
1.595021785760764e-05
1.5739540685899556e-05
1.4444987755268812e-05
1.4934304090274964e-05
1.5118360352062155e-05
1.6384539776481688e-05
1.5676037946832366e-05
1.5890918803052045e-05
1.546958628750872e-05
1.5640856872778386e-05
1.5143439668463543e-05
1.7293506971327588e-05
1.5465679098269902e-05
1.472385338274762e-05
1.6350506484741345e-05
1.605817669769749e-05
1.6447462257929146e-05
1.5071655980136711e-05
1.4431376257562079e-05
1.6777807104517706e-05
2.585268703114707e-05
2.0912368199788034e-05
2.0860135919065215e-05
1.702106965240091e-05
1.772953874024097e-05
1.781134596967604e-05
1.8683427697396837e-05
2.05507440114161e-05
2.007378679991234e-05
1.873855035228189e-05
1.680054992903024e-05
1.728807001200039e-05
1.610711115063168e-05
1.7083199054468423e-05
1.582655568199698e-05
1.6945532479439862e-05
1.6830854292493314e-05
1.600361974851694e-05
1.524399431218626e-05
1.4867688150843605e-05
1.3766953998128884e-05
1.3098473573336378e-05
1.3069733540760353e-05
1.4081802873988636e-05
1.668619006522931e-05
1.4814453606959432e-05
1.466267440264346e-05
1.5266312402673066e-05
1.3801238310406916e-05
1.395884646626655e-05
1.3276555364427622e-05
1.3829734598402865e-05
1.410400727763772e-05
1.3306581422511954e-05
1.3026049600739498e-05
1.314812197961146e-05
1.3137514542904682e-05
1.2909065844723955e-05
1.4013980035088025e-05
1.3556331396102905e-05
1.4234380614652764e-05
1.5214865015877876e-05
1.4315701264422387e-05
1.5519657608820125e-05
1.659510235185735e-05
1.5036416698421817e-05
1.5398201867355965e-05
1.4247570106817875e-05
1.4269119674281683e-05
1.4324130461318418e-05
1.6145619156304747e-05
1.7394308088114485e-05
1.536593299533706e-05
1.5313700714614242e-05
1.332221017946722e-05
1.46264774230076e-05
1.3025343832850922e-05
1.3267440408526454e-05
1.296219397772802e-05
1.3039943041803781e-05
1.3405665413301904e-05
1.3283107364259195e-05
1.2765158317051828e-05
1.2221053111716174e-05
1.2130138202337548e-05
1.1485739378258586e-05
1.1546565474418458e-05
1.1742687092919368e-05
1.2537816473923158e-05
1.2839898772654124e-05
1.3056838724878617e-05
1.3853983546141535e-05
1.3444080650515389e-05
1.3552315976994578e-05
1.3095094800519291e-05
1.1875225936819334e-05
1.246753254235955e-05
1.2367831004667096e-05
1.2255326510057785e-05
1.1780831300711725e-05
1.3700275303563103e-05
1.3761736227024812e-05
1.2262268683116417e-05
1.3139388101990335e-05
1.3285782188177109e-05
1.2540705029095989e-05
1.3840713108947966e-05
1.3289094567880966e-05
1.7937514712684788e-05
1.783865263860207e-05
1.634531690797303e-05
2.2567679479834624e-05
3.176382233505137e-05
1.9901179257431068e-05
3.955270585720427e-05
4.359471131465398e-05
3.964166171499528e-05
3.1468443921767175e-05
2.7590886020334437e-05
3.772354466491379e-05
2.972111906274222e-05
3.082540206378326e-05
5.688763485522941e-05
4.6103847125777975e-05
4.409992106957361e-05
3.4306423913221806e-05
4.573740443447605e-05
5.7833694881992415e-05
7.099762297002599e-05
6.206984107848257e-05
5.978021727059968e-05
6.808745092712343e-05
6.029303403920494e-05
6.443960592150688e-05
0.00010600221867207438
9.031363879330456e-05
6.172281428007409e-05
4.755570262204856e-05
4.028452167403884e-05
3.522132828948088e-05
3.5265355109004304e-05
3.3825868740677834e-05
3.34919968736358e-05
3.219170685042627e-05
2.963556289614644e-05
2.7613368729362264e-05
2.846971074177418e-05
2.6803871151059866e-05
2.5355422621942125e-05
2.5425038984394632e-05
2.4779790692264214e-05
2.5671917683212087e-05
2.548430893511977e-05
2.32226539083058e-05
1.9903809516108595e-05
1.720991713227704e-05
1.7084374121623114e-05
1.6244746802840382e-05
1.904899181681685e-05
2.132084046024829e-05
1.829954271670431e-05
2.020222927967552e-05
1.6866621081135236e-05
1.5658215488656424e-05
1.618108399270568e-05
1.574228735989891e-05
1.5160254406509921e-05
1.4613029634347185e-05
1.3305520042194985e-05
1.3835724530508742e-05
1.6633595805615187e-05
1.6425448848167434e-05
1.76719458977459e-05
1.7895068594953045e-05
1.7981172277359292e-05
2.0047822545166127e-05
1.6428379240096547e-05
1.9398643416934647e-05
0.8890224695205688
0.39213308691978455
0.20043140649795532
0.34365078806877136
0.4091288149356842
0.32554325461387634
0.23365965485572815
0.19308145344257355
0.1814320832490921
0.1726713925600052
0.15812800824642181
0.14158110320568085
0.12709181010723114
0.11401009559631348
0.10165945440530777
0.09084581583738327
0.0816432386636734
0.07330358773469925
0.0659538209438324
0.05922483280301094
0.05342186242341995
0.04822629317641258
0.04386771842837334
0.03975557163357735
0.035710860043764114
0.03188079595565796
0.02851870097219944
0.02565627358853817
0.022979291155934334
0.020499039441347122
0.01840163767337799
0.016700278967618942
0.01507794950157404
0.01338908914476633
0.01193913258612156
0.010790201835334301
0.009735469706356525
0.008646706119179726
0.007734426762908697
0.007050706073641777
0.00634693494066596
0.005586957558989525
0.004995580296963453
0.004644204396754503
0.004384458530694246
0.004008723422884941
0.0035192929208278656
0.003055861685425043
0.0027413435745984316
0.002535065868869424
0.002342777093872428
0.002149535110220313
0.001963922055438161
0.0017979831900447607
0.0016372781246900558
0.0014623154420405626
0.0012907246127724648
0.0011590988142415881
0.0010824217461049557
0.0010304964380338788
0.0009683186071924865
0.0008898934465833008
0.0008076602243818343
0.0007510107825510204
0.0006787254242226481
0.000617140787653625
0.0005716013256460428
0.000532782229129225
0.0004965041298419237
0.0004652828210964799
0.000449325394583866
0.0004244391166139394
0.00038092012982815504
0.0003594432200770825
0.0003417239058762789
0.0003247660933993757
0.0003063949116040021
0.0002883194829337299
0.00027144807972945273
0.0002603774191811681
0.00025637855287641287
0.0002385671978117898
0.0002282672794535756
0.0002219533344032243
0.00021690000721719116
0.0002300146734341979
0.00023688210058026016
0.0002318607148481533
0.0002058810496237129
0.0001793835253920406
0.00016745339962653816
0.000162032651132904
0.00015791237819939852
0.00015065519255585968
0.00015583382628392428
0.00013917949399910867
0.0001370318786939606
0.00013026065425947309
0.0001242355938302353
0.0001264669990632683
0.00012000590504612774
0.00011338206240907311
0.00010896919411607087
0.00010315862891729921
0.00010488728730706498
0.00010347968782298267
9.770729957381263e-05
9.5711751782801e-05
9.645374666433781e-05
9.436587424715981e-05
8.957832324085757e-05
9.042186138685793e-05
0.0001015781526803039
0.0001010591076919809
9.424050949746743e-05
0.00010420627222629264
9.315997886005789e-05
9.799706458579749e-05
8.938265818869695e-05
8.489729225402698e-05
8.527389582013711e-05
7.502463995479047e-05
7.261187420226634e-05
7.135777559597045e-05
7.410823309328407e-05
7.032758003333583e-05
7.114428444765508e-05
7.31847612769343e-05
7.190793985500932e-05
6.845331517979503e-05
7.026414823485538e-05
7.162631663959473e-05
6.69832224957645e-05
6.37747798464261e-05
6.26399923930876e-05
6.21498329564929e-05
6.197601032909006e-05
7.850625115679577e-05
6.112606934038922e-05
6.14134842180647e-05
5.911194602958858e-05
6.4784187998157e-05
7.103159441612661e-05
8.129284105962142e-05
6.687887798761949e-05
7.214582001324743e-05
6.848353223176673e-05
7.178127998486161e-05
7.131476741051301e-05
8.249087841250002e-05
6.724131526425481e-05
6.412394577637315e-05
6.0145659517729655e-05
5.7178946008207276e-05
5.625198900816031e-05
5.640810923068784e-05
5.5390006309608e-05
5.607487400993705e-05
5.2870294894091785e-05
5.223541666055098e-05
5.134244202054106e-05
4.9184789531864226e-05
4.725956387119368e-05
4.7792498662602156e-05
4.6041124733164907e-05
4.520000584307127e-05
4.676231401390396e-05
4.583229383570142e-05
4.380246173241176e-05
4.5086075260769576e-05
4.568421718431637e-05
6.249944999581203e-05
5.910361869609915e-05
5.381978553486988e-05
5.178846186026931e-05
5.384251562645659e-05
5.793767559225671e-05
5.039583265897818e-05
4.816698492504656e-05
4.518465721048415e-05
4.681301288655959e-05
4.711795554612763e-05
4.4554555643117055e-05
4.265558163751848e-05
3.997900421381928e-05
4.1525625420035794e-05
4.5201333705335855e-05
4.421326229930855e-05
4.315035039326176e-05
4.127897409489378e-05
3.997652675025165e-05
4.030056152259931e-05
4.4349246309138834e-05
3.848802953143604e-05
3.7736281228717417e-05
3.69774061255157e-05
3.739631938515231e-05
3.633197411545552e-05
3.61428756150417e-05
3.556221417966299e-05
3.5316639696247876e-05
3.520041354931891e-05
4.7772085963515565e-05
3.739939711522311e-05
3.8110851164674386e-05
3.409836790524423e-05
3.3248175896005705e-05
3.266249768785201e-05
3.436237602727488e-05
4.2586227209540084e-05
6.316942744888365e-05
8.640086889499798e-05
0.0001122700996347703
5.649054946843535e-05
6.298248626990244e-05
4.4724554754793644e-05
5.027304359828122e-05
5.231690374785103e-05
4.477188485907391e-05
4.825244832318276e-05
4.853804421145469e-05
4.305278343963437e-05
4.699519195128232e-05
4.275791434338316e-05
4.459594129002653e-05
4.316337435739115e-05
4.111370799364522e-05
4.3403251765994355e-05
3.583946090657264e-05
4.336072743171826e-05
3.767424641409889e-05
3.8068508729338646e-05
3.6384772101882845e-05
4.166929284110665e-05
3.95309180021286e-05
3.737620863830671e-05
4.113695104024373e-05
4.192861160845496e-05
3.525659121805802e-05
3.79572193196509e-05
3.6069421184947714e-05
3.532756454660557e-05
4.4705062464345247e-05
3.513964838930406e-05
3.5095443308819085e-05
3.531494803610258e-05
3.032762833754532e-05
3.0824830901110545e-05
3.0522576707880944e-05
3.2923242542892694e-05
3.4911961847683415e-05
3.180664498358965e-05
3.0150667953421362e-05
3.176006066496484e-05
3.0413757485803217e-05
2.8821084924857132e-05
3.0736478947801515e-05
3.0558287107851356e-05
2.8063914214726537e-05
2.8867931177956052e-05
2.9317003281903453e-05
3.172119249938987e-05
2.7042140573030338e-05
2.616440542624332e-05
2.6697585781221278e-05
2.7276535547571257e-05
2.5226529032806866e-05
2.3393573428620584e-05
2.2403113689506426e-05
2.2581265511689708e-05
2.2477808670373634e-05
2.2861793695483357e-05
2.3991960915736854e-05
2.320635576325003e-05
2.2453894416685216e-05
2.2169122530613095e-05
2.295963713550009e-05
2.3571767087560147e-05
2.4521363229723647e-05
2.43187078012852e-05
2.333275187993422e-05
2.2023396013537422e-05
2.2263127902988344e-05
2.423746991553344e-05
2.5465136786806397e-05
2.5764984457055107e-05
2.3889695512480102e-05
2.5995437681558542e-05
2.244623283331748e-05
2.2757600163458847e-05
2.3455395421478897e-05
2.2422220354201272e-05
2.1825864678248763e-05
2.1259658751660027e-05
2.3069060262059793e-05
2.5991130314650945e-05
2.522584873076994e-05
2.4137862055795267e-05
2.44645507336827e-05
2.4137014406733215e-05
2.4376295186812058e-05
2.4084241886157542e-05
3.210537033737637e-05
3.769167233258486e-05
2.9229166102595627e-05
3.7650384911103174e-05
3.0393204724532552e-05
2.555304490670096e-05
2.3992957721929997e-05
2.414216214674525e-05
2.37999720411608e-05
2.4850029149092734e-05
2.315109668415971e-05
2.2960088244872168e-05
2.8468930395320058e-05
2.490517363185063e-05
2.29659526667092e-05
2.2100361093180254e-05
2.288809082529042e-05
2.290448173880577e-05
2.269991091452539e-05
2.1763307813671418e-05
2.0875782865914516e-05
1.9678938770084642e-05
1.9206416254746728e-05
1.9906503439415246e-05
2.0057907022419386e-05
1.9897146557923406e-05
2.111483809130732e-05
1.9564929971238598e-05
1.9329918359289877e-05
1.854775837273337e-05
1.8072358216159046e-05
1.8398917745798826e-05
1.8798771634465083e-05
1.9765631805057637e-05
1.9400436940486543e-05
1.9675122530316003e-05
1.8795295545714907e-05
1.861828968685586e-05
1.8099270164384507e-05
1.908794729388319e-05
1.9007144146598876e-05
1.959011387953069e-05
1.8116037608706392e-05
1.7638423742027953e-05
1.8028913473244756e-05
1.9578194041969255e-05
1.9239652829128318e-05
1.867680657596793e-05
1.8753900803858414e-05
1.895686364150606e-05
1.8058533896692097e-05
1.7329433831037022e-05
1.7573771401657723e-05
1.799835627025459e-05
1.8513370378059335e-05
1.737280035740696e-05
1.9080654965364374e-05
1.906402758322656e-05
1.872918255685363e-05
1.9166538550052792e-05
1.791969407349825e-05
1.7606567780603655e-05
1.8292650565854274e-05
1.9703133148141205e-05
1.791733484424185e-05
2.1116989955771714e-05
2.268990829179529e-05
2.0436995328054763e-05
2.118133670592215e-05
2.2375770640792325e-05
2.160880649171304e-05
1.9911438357667066e-05
1.930611688294448e-05
2.042768210230861e-05
1.780846832843963e-05
1.765426350175403e-05
1.7279360690736212e-05
1.6367652278859168e-05
1.6481299098813906e-05
1.6733372831367888e-05
1.671786594670266e-05
1.7111500710598193e-05
1.7005500922095962e-05
1.5602767234668136e-05
1.6254916772595607e-05
1.6691961718606763e-05
1.653565777814947e-05
1.5637013348168693e-05
1.5195036212389823e-05
1.5202474969555624e-05
1.4642017049482092e-05
1.4199113138602115e-05
1.428885298082605e-05
1.4621225091104861e-05
1.7474107153248042e-05
1.7588938135304488e-05
1.5992151020327583e-05
1.5630354027962312e-05
1.543896178191062e-05
1.5917974451440386e-05
1.4876053683110513e-05
1.5731249732198194e-05
1.9898347090929747e-05
1.6480615158798173e-05
1.6887590390979312e-05
1.601751137059182e-05
1.5388270185212605e-05
1.4855703739158344e-05
1.557045106892474e-05
1.546300518384669e-05
1.5288964277715422e-05
1.5566951333312318e-05
1.5826813978492282e-05
1.558565054438077e-05
1.7246436982532032e-05
1.6348229110008106e-05
1.6709049305063672e-05
1.8219943740405142e-05
1.766539025993552e-05
1.6832349501783028e-05
1.738812352414243e-05
1.7772134015103802e-05
1.7681864846963435e-05
1.8433958757668734e-05
1.688842530711554e-05
1.70983203133801e-05
1.6952664736891165e-05
1.760569830366876e-05
1.724622052279301e-05
1.6203965060412884e-05
1.608915044926107e-05
1.5057465134304948e-05
1.5055195945024025e-05
1.4752625247638207e-05
1.4147253750707023e-05
1.5112968867470045e-05
2.113776827172842e-05
2.3393125957227312e-05
1.680687455518637e-05
1.7481848772149533e-05
1.891073952720035e-05
1.7419235518900678e-05
1.668359800532926e-05
1.755248013068922e-05
1.808686829463113e-05
1.8310160157852806e-05
1.7082948033930734e-05
1.5816294762771577e-05
1.5019149032013956e-05
1.5198352230072487e-05
1.70421990333125e-05
1.748002614476718e-05
1.8020975403487682e-05
1.858520772657357e-05
2.0054860215168446e-05
2.075606789730955e-05
2.136624971171841e-05
2.112101901730057e-05
2.0350553313619457e-05
1.975332088477444e-05
1.909202001115773e-05
1.833301575970836e-05
1.741145388223231e-05
1.6616319044260308e-05

